Multi-Dimensional Balanced Graph Partitioning via Projected Gradient Descent

Motivated by performance optimization of large-scale graph processing systems that distribute the graph across multiple machines, we consider the balanced graph partitioning problem. Compared to the previous work, we study the multi-dimensional variant when balance according to multiple weight functions is required. As we demonstrate by experimental evaluation, such multi-dimensional balance is important for achieving performance improvements for typical distributed graph processing workloads. We propose a new scalable technique for the multidimensional balanced graph partitioning problem. The method is based on applying randomized projected gradient descent to a non-convex continuous relaxation of the objective. We show how to implement the new algorithm efficiently in both theory and practice utilizing various approaches for projection. Experiments with large-scale social networks containing up to hundreds of billions of edges indicate that our algorithm has superior performance compared with the state-of-the-art approaches.

==> experiments/adapt/err_adapt1.txt <==
gplus: 
Graph is read. 107614 vertices, 12238285 edges.
alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.473 49.99999978%
Imbalance 2.5326377e-06 3.832489881e-13 
Integral (min/max) 0.9950078377 0.9950078377
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 6057997.391 49.50037845%
Imbalance 0.00181945345 3.657074643e-13 
Integral (min/max) 0.9760093972 0.9760093972
Coefs (min/max) 1.031461078 1.031461078
Depth 0   Iteration 6
Cut 5805434.833 47.43666971%
Imbalance 0.002039958531 0.004295539021 
Integral (min/max) 0.9547524897 0.9547524897
Coefs (min/max) 1.074788122 1.074788122
Depth 0   Iteration 9
Cut 5409992.161 44.20547618%
Imbalance 0.003084305568 0.0112744237 
Integral (min/max) 0.9315786583 0.9315786583
Coefs (min/max) 1.221928084 1.221928084
Depth 0   Iteration 12
Cut 4957431.242 40.50756493%
Imbalance 0.003900865337 0.01577012097 
Integral (min/max) 0.9065812524 0.9065812524
Coefs (min/max) 1.473712571 1.473712571
Depth 0   Iteration 15
Cut 4513076.484 36.87670686%
Imbalance 0.004461858104 0.02058495691 
Integral (min/max) 0.8802571306 0.8802571306
Coefs (min/max) 1.870102305 1.870102305
Depth 0   Iteration 18
Cut 4105869.146 33.54938331%
Imbalance 0.005392260654 0.02479272072 
Integral (min/max) 0.8527363366 0.8527363366
Coefs (min/max) 2.372707703 2.372707703
Depth 0   Iteration 21
Cut 3753245.557 30.66806793%
Imbalance 0.006361317881 0.02678108697 
Integral (min/max) 0.8240026914 0.8240026914
Coefs (min/max) 3.018631304 3.018631304
Depth 0   Iteration 24
Cut 3451823.772 28.20512655%
Imbalance 0.007370153624 0.02638019999 
Integral (min/max) 0.7938880514 0.7938880514
Coefs (min/max) 3.740478239 3.740478239
Depth 0   Iteration 27
Cut 3191483.195 26.07786299%
Imbalance 0.008271072957 0.02443056678 
Integral (min/max) 0.7624754124 0.7624754124
Coefs (min/max) 4.508514645 4.508514645
Depth 0   Iteration 30
Cut 2957103.895 24.16273109%
Imbalance 0.008908380827 0.02286384289 
Integral (min/max) 0.7300256617 0.7300256617
Coefs (min/max) 5.237462877 5.237462877
Depth 0   Iteration 33
Cut 2745472.368 22.43347306%
Imbalance 0.009704536496 0.02123272824 
Integral (min/max) 0.6972363624 0.6972363624
Coefs (min/max) 6.036983997 6.036983997
Depth 0   Iteration 36
Cut 2562403.482 20.93760263%
Imbalance 0.01068155378 0.01805531437 
Integral (min/max) 0.6640775265 0.6640775265
Coefs (min/max) 7.061514013 7.061514013
Depth 0   Iteration 39
Cut 2408173.938 19.67738076%
Imbalance 0.01166222233 0.0136350995 
Integral (min/max) 0.6303848221 0.6303848221
Coefs (min/max) 8.365233766 8.365233766
Depth 0   Iteration 42
Cut 2277555.24 18.61008499%
Imbalance 0.01269088522 0.008887684223 
Integral (min/max) 0.595995871 0.595995871
Coefs (min/max) 9.890373547 9.890373547
Depth 0   Iteration 45
Cut 2165816.813 17.69706142%
Imbalance 0.0136866186 0.003977992861 
Integral (min/max) 0.5610256692 0.5610256692
Coefs (min/max) 11.60655813 11.60655813
Depth 0   Iteration 48
Cut 2069341.096 16.90875066%
Imbalance 0.01434560292 0.0007669425396 
Integral (min/max) 0.525517202 0.525517202
Coefs (min/max) 13.47075019 13.47075019
Depth 0   Iteration 51
Cut 1987204.132 16.237603%
Imbalance 0.01493757991 0.005566578378 
Integral (min/max) 0.4901084127 0.4901084127
Coefs (min/max) 15.77499005 15.77499005
Depth 0   Iteration 54
Cut 1916736.776 15.66180863%
Imbalance 0.01503316949 0.009637866802 
Integral (min/max) 0.4548798584 0.4548798584
Coefs (min/max) 18.44280905 18.44280905
Depth 0   Iteration 57
Cut 1855052.955 15.15778522%
Imbalance 0.01508722857 0.01289453401 
Integral (min/max) 0.4200885616 0.4200885616
Coefs (min/max) 21.36500966 21.36500966
Depth 0   Iteration 60
Cut 1801657.92 14.72149014%
Imbalance 0.01497739733 0.0159130262 
Integral (min/max) 0.385752689 0.385752689
Coefs (min/max) 24.58561585 24.58561585
Depth 0   Iteration 63
Cut 1754625.347 14.33718325%
Imbalance 0.01454836472 0.01858399287 
Integral (min/max) 0.3518804722 0.3518804722
Coefs (min/max) 27.93121697 27.93121697
Depth 0   Iteration 66
Cut 1713377.201 14.00014137%
Imbalance 0.01398989234 0.02113125691 
Integral (min/max) 0.3187698871 0.3187698871
Coefs (min/max) 31.66002225 31.66002225
Depth 0   Iteration 69
Cut 1676474.673 13.69860787%
Imbalance 0.01311633185 0.02324714588 
Integral (min/max) 0.2865046649 0.2865046649
Coefs (min/max) 35.64401676 35.64401676
Depth 0   Iteration 72
Cut 1643636.781 13.43028685%
Imbalance 0.01195301831 0.02490653236 
Integral (min/max) 0.2553115764 0.2553115764
Coefs (min/max) 40.22790052 40.22790052
Depth 0   Iteration 75
Cut 1614656.778 13.19348894%
Imbalance 0.01090518825 0.02649763496 
Integral (min/max) 0.2251907222 0.2251907222
Coefs (min/max) 45.63733405 45.63733405
Depth 0   Iteration 78
Cut 1589383.864 12.98698195%
Imbalance 0.01019239423 0.02799032264 
Integral (min/max) 0.1963411338 0.1963411338
Coefs (min/max) 52.53190783 52.53190783
Depth 0   Iteration 81
Cut 1567357.503 12.8070028%
Imbalance 0.0101114195 0.02937230358 
Integral (min/max) 0.1687570995 0.1687570995
Coefs (min/max) 61.02150874 61.02150874
Depth 0   Iteration 84
Cut 1548123.067 12.6498367%
Imbalance 0.01160283638 0.03056537052 
Integral (min/max) 0.1433790181 0.1433790181
Coefs (min/max) 73.24294723 73.24294723
Depth 0   Iteration 87
Cut 1531334.339 12.51265466%
Imbalance 0.01598843546 0.03162134798 
Integral (min/max) 0.1216069733 0.1216069733
Coefs (min/max) 93.88144052 93.88144052
Depth 0   Iteration 90
Cut 1517582.623 12.4002883%
Imbalance 0.02151573991 0.03266061679 
Integral (min/max) 0.1024377046 0.1024377046
Coefs (min/max) 124.5590268 124.5590268
Depth 0   Iteration 93
Cut 1506302.831 12.30812022%
Imbalance 0.02757051978 0.03365831814 
Integral (min/max) 0.08499886841 0.08499886841
Coefs (min/max) 165.3904439 165.3904439
Depth 0   Iteration 96
Cut 1496802.353 12.23049106%
Imbalance 0.03423151499 0.0345667692 
Integral (min/max) 0.06963198873 0.06963198873
Coefs (min/max) 222.0919714 222.0919714
Depth 0   Iteration 99
Cut 1489012.478 12.16683938%
Imbalance 0.04130518427 0.03563919737 
Integral (min/max) 0.05617863005 0.05617863005
Coefs (min/max) 295.2943741 295.2943741
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 1756138.005 14.34954329%
Imbalance 0.0089519256 0.007386596451 
Integral (min/max) 0.07826928191 0.07826928191
Coefs (min/max) 353.7277641 353.7277641
Depth 0   Final
Cut 1758130 14.36582005%
Imbalance 0.008363224118 0.007075746316 
Integral (min/max) 0 0
Coefs (min/max) 353.7277641 353.7277641


0-th res = 1758130 (0.008363224116 -0.008363224116 | 0.007075746316 -0.007075746316 ) 
0-th iteration time: 6.223694158
result = 1758130 (0.008363224116 -0.008363224116 | 0.007075746316 -0.007075746316 ) 
nofix-1proj/gplus alter2D (step=0.02, eps=0.01, depth=1) time: 6.226900047

LiveJournal: 
Graph is read. 4847571 vertices, 42851237 edges.
alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.49 49.99999998%
Imbalance 5.322388015e-07 9.514822263e-11 
Integral (min/max) 0.9949999477 0.9949999477
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 20963004.82 48.9204193%
Imbalance 0.0003515379514 0.0009024172524 
Integral (min/max) 0.9822606849 0.9822606849
Coefs (min/max) 1.333800628 1.333800628
Depth 0   Iteration 6
Cut 20127367.29 46.97032967%
Imbalance 0.002175781722 0.004924357856 
Integral (min/max) 0.9757528913 0.9757528913
Coefs (min/max) 2.944423731 2.944423731
Depth 0   Iteration 9
Cut 18976480.01 44.28455592%
Imbalance 0.002837289181 0.02502794692 
Integral (min/max) 0.9613532734 0.9613532734
Coefs (min/max) 3.011465856 3.011465856
Depth 0   Iteration 12
Cut 17763490.88 41.45385786%
Imbalance 0.00194981389 0.04594876512 
Integral (min/max) 0.9421143598 0.9421143598
Coefs (min/max) 3.466166344 3.466166344
Depth 0   Iteration 15
Cut 16531993.7 38.57996842%
Imbalance 0.001047916624 0.06626336728 
Integral (min/max) 0.9202152118 0.9202152118
Coefs (min/max) 4.013365027 4.013365027
Depth 0   Iteration 18
Cut 15329082.18 35.77278803%
Imbalance 0.0001949083636 0.0855509479 
Integral (min/max) 0.8963497736 0.8963497736
Coefs (min/max) 4.627553326 4.627553326
Depth 0   Iteration 21
Cut 14181669.17 33.09512201%
Imbalance 0.0006857361184 0.1044708319 
Integral (min/max) 0.870648793 0.870648793
Coefs (min/max) 5.312234368 5.312234368
Depth 0   Iteration 24
Cut 13107328.05 30.58798057%
Imbalance 0.001620908223 0.1231688992 
Integral (min/max) 0.8432160637 0.8432160637
Coefs (min/max) 6.08822959 6.08822959
Depth 0   Iteration 27
Cut 12115092.67 28.27244559%
Imbalance 0.002668514912 0.1416896527 
Integral (min/max) 0.8139543776 0.8139543776
Coefs (min/max) 6.956310685 6.956310685
Depth 0   Iteration 30
Cut 11202255.86 26.1421995%
Imbalance 0.003973290217 0.1593522995 
Integral (min/max) 0.7829469795 0.7829469795
Coefs (min/max) 7.859449321 7.859449321
Depth 0   Iteration 33
Cut 10366217.59 24.19117467%
Imbalance 0.005504578889 0.1754882303 
Integral (min/max) 0.7505992373 0.7505992373
Coefs (min/max) 8.821765451 8.821765451
Depth 0   Iteration 36
Cut 9594388.225 22.38999127%
Imbalance 0.007252551228 0.189569608 
Integral (min/max) 0.7173552582 0.7173552582
Coefs (min/max) 9.724065405 9.724065405
Depth 0   Iteration 39
Cut 8879306.94 20.72123832%
Imbalance 0.009107925772 0.2013731735 
Integral (min/max) 0.6838283563 0.6838283563
Coefs (min/max) 10.60813552 10.60813552
Depth 0   Iteration 42
Cut 8217955.052 19.17787123%
Imbalance 0.01097719444 0.2112443547 
Integral (min/max) 0.6502960336 0.6502960336
Coefs (min/max) 11.53764827 11.53764827
Depth 0   Iteration 45
Cut 7603309.783 17.74350127%
Imbalance 0.01284790949 0.2194929518 
Integral (min/max) 0.616898248 0.616898248
Coefs (min/max) 12.45750097 12.45750097
Depth 0   Iteration 48
Cut 7034931.951 16.41710355%
Imbalance 0.01471349681 0.2265862399 
Integral (min/max) 0.5837949707 0.5837949707
Coefs (min/max) 13.51434155 13.51434155
Depth 0   Iteration 51
Cut 6514775.481 15.20323785%
Imbalance 0.01666944246 0.2329008481 
Integral (min/max) 0.5508323989 0.5508323989
Coefs (min/max) 14.7527028 14.7527028
Depth 0   Iteration 54
Cut 6042034.669 14.10002392%
Imbalance 0.01878332238 0.2387136304 
Integral (min/max) 0.5179199392 0.5179199392
Coefs (min/max) 16.17921466 16.17921466
Depth 0   Iteration 57
Cut 5613893.99 13.10089132%
Imbalance 0.02110704846 0.2441689329 
Integral (min/max) 0.4850785814 0.4850785814
Coefs (min/max) 17.77704762 17.77704762
Depth 0   Iteration 60
Cut 5228199.722 12.200814%
Imbalance 0.02371242808 0.2492737166 
Integral (min/max) 0.4524011707 0.4524011707
Coefs (min/max) 19.60187652 19.60187652
Depth 0   Iteration 63
Cut 4883195.977 11.39569431%
Imbalance 0.0266335365 0.2540919836 
Integral (min/max) 0.4199944996 0.4199944996
Coefs (min/max) 21.71499886 21.71499886
Depth 0   Iteration 66
Cut 4575895.658 10.67856141%
Imbalance 0.02993762839 0.2586141672 
Integral (min/max) 0.3878775966 0.3878775966
Coefs (min/max) 24.05341075 24.05341075
Depth 0   Iteration 69
Cut 4302846.45 10.04135878%
Imbalance 0.03359691639 0.2628057131 
Integral (min/max) 0.3562069793 0.3562069793
Coefs (min/max) 26.72546305 26.72546305
Depth 0   Iteration 72
Cut 4064007.463 9.483991006%
Imbalance 0.03768817564 0.2666700258 
Integral (min/max) 0.3251204639 0.3251204639
Coefs (min/max) 29.93195521 29.93195521
Depth 0   Iteration 75
Cut 3856919.082 9.000718187%
Imbalance 0.04247674894 0.2701980902 
Integral (min/max) 0.2945284417 0.2945284417
Coefs (min/max) 33.51345263 33.51345263
Depth 0   Iteration 78
Cut 3677705.523 8.582495583%
Imbalance 0.0477302447 0.2734184508 
Integral (min/max) 0.2646676539 0.2646676539
Coefs (min/max) 37.65041386 37.65041386
Depth 0   Iteration 81
Cut 3529579.721 8.236821077%
Imbalance 0.05313297506 0.2763236606 
Integral (min/max) 0.2363010114 0.2363010114
Coefs (min/max) 43.9175732 43.9175732
Depth 0   Iteration 84
Cut 3419562.448 7.980078726%
Imbalance 0.05968626564 0.2787821796 
Integral (min/max) 0.2095108605 0.2095108605
Coefs (min/max) 53.29659562 53.29659562
Depth 0   Iteration 87
Cut 3347016.583 7.810781713%
Imbalance 0.06841995073 0.2806166945 
Integral (min/max) 0.1836307715 0.1836307715
Coefs (min/max) 63.27744246 63.27744246
Depth 0   Iteration 90
Cut 3299264.282 7.69934432%
Imbalance 0.07847447784 0.2819862299 
Integral (min/max) 0.1586190529 0.1586190529
Coefs (min/max) 72.7935263 72.7935263
Depth 0   Iteration 93
Cut 3266485.766 7.622850575%
Imbalance 0.08890284547 0.2831822754 
Integral (min/max) 0.1345756229 0.1345756229
Coefs (min/max) 82.47458356 82.47458356
Depth 0   Iteration 96
Cut 3247102.931 7.577617726%
Imbalance 0.09982374465 0.2842503918 
Integral (min/max) 0.1115585148 0.1115585148
Coefs (min/max) 92.53106483 92.53106483
Depth 0   Iteration 99
Cut 3239647.172 7.560218558%
Imbalance 0.1114733648 0.2851957113 
Integral (min/max) 0.08980702762 0.08980702762
Coefs (min/max) 102.6550987 102.6550987
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 10863532.33 25.35173565%
Imbalance 0.001113266241 0.00886794979 
Integral (min/max) 0.221141602 0.221141602
Coefs (min/max) 110.3483204 110.3483204
Depth 0   Final
Cut 10873763 25.37561051%
Imbalance 0.001422774422 0.008000375818 
Integral (min/max) 0 0
Coefs (min/max) 110.3483204 110.3483204


0-th res = 10873763 (0.001422774416 -0.001422774416 | -0.008000375812 0.008000375812 ) 
0-th iteration time: 136.1212536
result = 10873763 (0.001422774416 -0.001422774416 | -0.008000375812 0.008000375812 ) 
nofix-1proj/LiveJournal alter2D (step=0.02, eps=0.01, depth=1) time: 136.2283618

orkut: 
Graph is read. 3072441 vertices, 117185083 edges.
alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592541.5 50%
Imbalance 2.333667104e-06 3.933076087e-12 
Integral (min/max) 0.9949988196 0.9949988196
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 58265235.46 49.72069308%
Imbalance 0.004864453889 0.001374615667 
Integral (min/max) 0.9759624546 0.9759624546
Coefs (min/max) 1.273175814 1.273175814
Depth 0   Iteration 6
Cut 56774574.81 48.44863643%
Imbalance 0.006006952938 0.009862211062 
Integral (min/max) 0.958895921 0.958895921
Coefs (min/max) 1.593529419 1.593529419
Depth 0   Iteration 9
Cut 54802648.27 46.76589108%
Imbalance 0.004418285299 0.02498221504 
Integral (min/max) 0.9374510776 0.9374510776
Coefs (min/max) 2.0138119 2.0138119
Depth 0   Iteration 12
Cut 52756323.75 45.01965813%
Imbalance 0.002617080531 0.03993318926 
Integral (min/max) 0.9148716206 0.9148716206
Coefs (min/max) 2.633565423 2.633565423
Depth 0   Iteration 15
Cut 50772601.7 43.32684707%
Imbalance 0.001109377507 0.05506639805 
Integral (min/max) 0.8902588765 0.8902588765
Coefs (min/max) 3.274395155 3.274395155
Depth 0   Iteration 18
Cut 48852561.65 41.6883791%
Imbalance 0.0006052308351 0.06958962407 
Integral (min/max) 0.863247701 0.863247701
Coefs (min/max) 3.847008177 3.847008177
Depth 0   Iteration 21
Cut 47006595.46 40.11312213%
Imbalance 0.0025685608 0.08258874168 
Integral (min/max) 0.8341708617 0.8341708617
Coefs (min/max) 4.390131655 4.390131655
Depth 0   Iteration 24
Cut 45250304.75 38.61438981%
Imbalance 0.004644694775 0.09368449153 
Integral (min/max) 0.8031179206 0.8031179206
Coefs (min/max) 4.90449786 4.90449786
Depth 0   Iteration 27
Cut 43570762.18 37.18115059%
Imbalance 0.006868877686 0.102038437 
Integral (min/max) 0.7703665085 0.7703665085
Coefs (min/max) 5.303935253 5.303935253
Depth 0   Iteration 30
Cut 41947815.36 35.79620741%
Imbalance 0.009066359295 0.107109101 
Integral (min/max) 0.7367550137 0.7367550137
Coefs (min/max) 5.571458072 5.571458072
Depth 0   Iteration 33
Cut 40359855.66 34.44112052%
Imbalance 0.01103871225 0.1089148805 
Integral (min/max) 0.7030318048 0.7030318048
Coefs (min/max) 5.694274687 5.694274687
Depth 0   Iteration 36
Cut 38783571.01 33.09599653%
Imbalance 0.01261663724 0.1078996271 
Integral (min/max) 0.6698464989 0.6698464989
Coefs (min/max) 5.692003836 5.692003836
Depth 0   Iteration 39
Cut 37203768.56 31.74787064%
Imbalance 0.01365434723 0.1047201281 
Integral (min/max) 0.6375502329 0.6375502329
Coefs (min/max) 5.637958421 5.637958421
Depth 0   Iteration 42
Cut 35618757.25 30.39529976%
Imbalance 0.01411854734 0.1004766297 
Integral (min/max) 0.6060259891 0.6060259891
Coefs (min/max) 5.624423194 5.624423194
Depth 0   Iteration 45
Cut 34045622.31 29.05286359%
Imbalance 0.01417484493 0.09622383652 
Integral (min/max) 0.5748149681 0.5748149681
Coefs (min/max) 5.726591719 5.726591719
Depth 0   Iteration 48
Cut 32500863.81 27.73464248%
Imbalance 0.01406211438 0.09284600508 
Integral (min/max) 0.5434483797 0.5434483797
Coefs (min/max) 5.948483722 5.948483722
Depth 0   Iteration 51
Cut 31001795.19 26.45541087%
Imbalance 0.01398420427 0.09068003214 
Integral (min/max) 0.5117595667 0.5117595667
Coefs (min/max) 6.275979693 6.275979693
Depth 0   Iteration 54
Cut 29575557.88 25.23832993%
Imbalance 0.01397808513 0.08905828821 
Integral (min/max) 0.4797576732 0.4797576732
Coefs (min/max) 6.696990009 6.696990009
Depth 0   Iteration 57
Cut 28225895.2 24.08659403%
Imbalance 0.01407687509 0.08811707187 
Integral (min/max) 0.4476648134 0.4476648134
Coefs (min/max) 7.197038626 7.197038626
Depth 0   Iteration 60
Cut 26960628 23.00687708%
Imbalance 0.01430042521 0.08767513843 
Integral (min/max) 0.4158768773 0.4158768773
Coefs (min/max) 7.789081813 7.789081813
Depth 0   Iteration 63
Cut 25781709.96 22.00084627%
Imbalance 0.01467783898 0.08767231285 
Integral (min/max) 0.3846939305 0.3846939305
Coefs (min/max) 8.473127537 8.473127537
Depth 0   Iteration 66
Cut 24686367.34 21.06613462%
Imbalance 0.01522151949 0.08816410971 
Integral (min/max) 0.35441887 0.35441887
Coefs (min/max) 9.255859114 9.255859114
Depth 0   Iteration 69
Cut 23676311.03 20.20420212%
Imbalance 0.01596093756 0.08886301484 
Integral (min/max) 0.3253027759 0.3253027759
Coefs (min/max) 10.15907874 10.15907874
Depth 0   Iteration 72
Cut 22751600.05 19.41509915%
Imbalance 0.01690443423 0.08940701895 
Integral (min/max) 0.2975591362 0.2975591362
Coefs (min/max) 11.17723905 11.17723905
Depth 0   Iteration 75
Cut 21899098.81 18.68761642%
Imbalance 0.0179857345 0.09022431751 
Integral (min/max) 0.2713812501 0.2713812501
Coefs (min/max) 12.29459594 12.29459594
Depth 0   Iteration 78
Cut 21113657.25 18.01735913%
Imbalance 0.01932425172 0.09101670106 
Integral (min/max) 0.2469341159 0.2469341159
Coefs (min/max) 13.49390411 13.49390411
Depth 0   Iteration 81
Cut 20392176.38 17.40168276%
Imbalance 0.02083725723 0.09138504608 
Integral (min/max) 0.2243908659 0.2243908659
Coefs (min/max) 14.7780365 14.7780365
Depth 0   Iteration 84
Cut 19730145.18 16.83673781%
Imbalance 0.02249353021 0.09129526231 
Integral (min/max) 0.2037832475 0.2037832475
Coefs (min/max) 16.1649426 16.1649426
Depth 0   Iteration 87
Cut 19130810.43 16.32529494%
Imbalance 0.02429852758 0.09048290962 
Integral (min/max) 0.1850379717 0.1850379717
Coefs (min/max) 17.78447325 17.78447325
Depth 0   Iteration 90
Cut 18597328.33 15.8700475%
Imbalance 0.02626483413 0.08889478351 
Integral (min/max) 0.1679646099 0.1679646099
Coefs (min/max) 19.72864414 19.72864414
Depth 0   Iteration 93
Cut 18109901.57 15.45410141%
Imbalance 0.0282957545 0.08689284736 
Integral (min/max) 0.1524031877 0.1524031877
Coefs (min/max) 21.49878416 21.49878416
Depth 0   Iteration 96
Cut 17669333.97 15.07814264%
Imbalance 0.03014771665 0.08432478617 
Integral (min/max) 0.1384280576 0.1384280576
Coefs (min/max) 23.53901948 23.53901948
Depth 0   Iteration 99
Cut 17276119.55 14.74259275%
Imbalance 0.03199727308 0.08157284478 
Integral (min/max) 0.1257411778 0.1257411778
Coefs (min/max) 26.1448617 26.1448617
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 24030130.38 20.5061342%
Imbalance 0.002740372988 0.008232832104 
Integral (min/max) 0.1522497247 0.1522497247
Coefs (min/max) 28.07566484 28.07566484
Depth 0   Final
Cut 24062311 20.53359556%
Imbalance 0.002905507387 0.007839786233 
Integral (min/max) 0 0
Coefs (min/max) 28.07566484 28.07566484


0-th res = 24062311 (-0.00290550738 0.00290550738 | 0.007839786229 -0.007839786229 ) 
0-th iteration time: 225.1971216
result = 24062311 (-0.00290550738 0.00290550738 | 0.007839786229 -0.007839786229 ) 
nofix-1proj/orkut alter2D (step=0.02, eps=0.01, depth=1) time: 225.2660963

Total time: 638.7562689


==> experiments/adapt/err_adapt_so.txt <==
so:
Graph is read. 2601977 vertices, 28183518 edges.
AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=0, fixVertices=0):
Depth 0   Iteration 0
Cut 14091759 50%
Imbalance 9.571285631e-08 7.856715278e-12
Integral (min/max) 0.994999554 0.994999554
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 14088514.55 49.98848813%
Imbalance 7.891778649e-05 8.08919598e-12
Integral (min/max) 0.9944640755 0.9944640755
Coefs (min/max) 1.161585446e-06 1.161585446e-06
Depth 0   Iteration 6
Cut 11010711.64 39.06791068%
Imbalance 0.0007295806009 0.03036497694
Integral (min/max) 0.8993755019 0.8993755019
Coefs (min/max) 8.63454042e-18 8.63454042e-18
Depth 0   Iteration 9
Cut 8886061.631 31.52928471%
Imbalance 0.00101961745 0.04287279069
Integral (min/max) 0.7331066661 0.7331066661
Coefs (min/max) 1.934492823e-29 1.934492823e-29
Depth 0   Iteration 12
Cut 8148408.72 28.9119645%
Imbalance 0.001294445072 0.04628690365
Integral (min/max) 0.6175961313 0.6175961313
Coefs (min/max) 1.729554564e-40 1.729554564e-40
Depth 0   Iteration 15
Cut 7771030.559 27.57296147%
Imbalance 0.001544705039 0.04800826333
Integral (min/max) 0.5308047622 0.5308047622
Coefs (min/max) 3.948661954e-51 3.948661954e-51
Depth 0   Iteration 18
Cut 7537398.713 26.74399524%
Imbalance 0.001768038736 0.04936275162
Integral (min/max) 0.462093659 0.462093659
Coefs (min/max) 1.82969817e-61 1.82969817e-61
Depth 0   Iteration 21
Cut 7385789.773 26.20606048%
Imbalance 0.001909437947 0.05020308283
Integral (min/max) 0.4064636406 0.4064636406
Coefs (min/max) 1.540365008e-71 1.540365008e-71
Depth 0   Iteration 24
Cut 7276890.174 25.81966585%
Imbalance 0.00221154628 0.05086064924
Integral (min/max) 0.3596834592 0.3596834592
Coefs (min/max) 2.073954264e-81 2.073954264e-81
Depth 0   Iteration 27
Cut 7196178.918 25.53328835%
Imbalance 0.002035789129 0.05129183727
Integral (min/max) 0.3214294634 0.3214294634
Coefs (min/max) 4.627014953e-91 4.627014953e-91
Depth 0   Iteration 30
Cut 7134198.529 25.3133712%
Imbalance 0.002333501149 0.05174879306
Integral (min/max) 0.2887516478 0.2887516478
Coefs (min/max) 1.500701025e-100 1.500701025e-100
Depth 0   Iteration 33
Cut 7086998.023 25.14589564%
Imbalance 0.002652195537 0.05210784693
Integral (min/max) 0.2600535073 0.2600535073
Coefs (min/max) 6.737488029e-110 6.737488029e-110
Depth 0   Iteration 36
Cut 7044643.861 24.99561574%
Imbalance 0.002738405371 0.05244285917
Integral (min/max) 0.2336012969 0.2336012969
Coefs (min/max) 3.741866291e-119 3.741866291e-119
Depth 0   Iteration 39
Cut 7009565.41 24.87115132%
Imbalance 0.001895791989 0.05245560709
Integral (min/max) 0.213439974 0.213439974
Coefs (min/max) 3.787282879e-128 3.787282879e-128
Depth 0   Iteration 42
Cut 6986982.906 24.79102469%
Imbalance 0.001445166491 0.05242142093
Integral (min/max) 0.1982536953 0.1982536953
Coefs (min/max) 6.098577714e-137 6.098577714e-137
Depth 0   Iteration 45
Cut 6970650.296 24.73307376%
Imbalance 0.00142256318 0.05251872389
Integral (min/max) 0.1860093595 0.1860093595
Coefs (min/max) 1.414117843e-145 1.414117843e-145
Depth 0   Iteration 48
Cut 6958482.265 24.68989948%
Imbalance 0.001620174169 0.05262727586
Integral (min/max) 0.1762732995 0.1762732995
Coefs (min/max) 5.063673406e-154 5.063673406e-154
Depth 0   Iteration 51
Cut 6949115.316 24.65666393%
Imbalance 0.00179927648 0.05274242537
Integral (min/max) 0.1677275458 0.1677275458
Coefs (min/max) 2.436041005e-162 2.436041005e-162
Depth 0   Iteration 54
Cut 6941541.563 24.62979094%
Imbalance 0.001838016403 0.05282062957
Integral (min/max) 0.1602039766 0.1602039766
Coefs (min/max) 1.664703401e-170 1.664703401e-170
Depth 0   Iteration 57
Cut 6935012.872 24.60662601%
Imbalance 0.001859514764 0.05287306507
Integral (min/max) 0.1534336716 0.1534336716
Coefs (min/max) 1.447219874e-178 1.447219874e-178
Depth 0   Iteration 60
Cut 6929337.719 24.58648959%
Imbalance 0.001890688195 0.05297986527
Integral (min/max) 0.1470808024 0.1470808024
Coefs (min/max) 1.466643782e-186 1.466643782e-186
Depth 0   Iteration 63
Cut 6924654.981 24.56987443%
Imbalance 0.001916833892 0.05309377004
Integral (min/max) 0.141044724 0.141044724
Coefs (min/max) 1.678963958e-194 1.678963958e-194
Depth 0   Iteration 66
Cut 6920260.106 24.55428065%
Imbalance 0.001929299812 0.05319953752
Integral (min/max) 0.1352764682 0.1352764682
Coefs (min/max) 2.117534674e-202 2.117534674e-202
Depth 0   Iteration 69
Cut 6915622.639 24.53782611%
Imbalance 0.001923999065 0.0532475363
Integral (min/max) 0.1297767656 0.1297767656
Coefs (min/max) 2.990674221e-210 2.990674221e-210
Depth 0   Iteration 72
Cut 6911239.504 24.52227399%
Imbalance 0.001899228909 0.05328948905
Integral (min/max) 0.1245437074 0.1245437074
Coefs (min/max) 4.677517046e-218 4.677517046e-218
Depth 0   Iteration 75
Cut 6907786.545 24.51002229%
Imbalance 0.001853635425 0.05336931705
Integral (min/max) 0.119621329 0.119621329
Coefs (min/max) 8.132769152e-226 8.132769152e-226
Depth 0   Iteration 78
Cut 6905172.136 24.50074592%
Imbalance 0.00176571041 0.05350135646
Integral (min/max) 0.1151507264 0.1151507264
Coefs (min/max) 1.652694232e-233 1.652694232e-233
Depth 0   Iteration 81
Cut 6903151.452 24.49357618%
Imbalance 0.001556051145 0.05359475929
Integral (min/max) 0.1116373576 0.1116373576
Coefs (min/max) 4.811718482e-241 4.811718482e-241
Depth 0   Iteration 84
Cut 6901513.27 24.48776363%
Imbalance 0.00139578473 0.0536452718
Integral (min/max) 0.1088987309 0.1088987309
Coefs (min/max) 1.837097842e-248 1.837097842e-248
Depth 0   Iteration 87
Cut 6900676.91 24.48479608%
Imbalance 0.001301557531 0.05374360168
Integral (min/max) 0.1066218039 0.1066218039
Coefs (min/max) 8.127566494e-256 8.127566494e-256
Depth 0   Iteration 90
Cut 6900394.072 24.48379252%
Imbalance 0.001248165146 0.05388448333
Integral (min/max) 0.1046359296 0.1046359296
Coefs (min/max) 3.87490279e-263 3.87490279e-263
Depth 0   Iteration 93
Cut 6900115.997 24.48280586%
Imbalance 0.001215587292 0.05402127286
Integral (min/max) 0.1028545154 0.1028545154
Coefs (min/max) 1.984918237e-270 1.984918237e-270
Depth 0   Iteration 96
Cut 6899973.916 24.48230173%
Imbalance 0.001189221916 0.05419024413
Integral (min/max) 0.1012176315 0.1012176315
Coefs (min/max) 1.080983859e-277 1.080983859e-277
Depth 0   Iteration 99
Cut 6900236.802 24.4832345%
Imbalance 0.001170435834 0.05435469077
Integral (min/max) 0.09970946543 0.09970946543
Coefs (min/max) 6.224109075e-285 6.224109075e-285
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 7594638.126 26.94709059%
Imbalance 3.692636319e-05 0.001345607211
Integral (min/max) 0.1003078408 0.1003078408
Coefs (min/max) 9.563517395e-290 9.563517395e-290
Depth 0   Final
Cut 7542555 26.76229064%
Imbalance 0.0001971577783 0.004375642533
Integral (min/max) 0 0
Coefs (min/max) 9.563517395e-290 9.563517395e-290


0-th res = 7542555 (0.0001971577766 -0.0001971577766 | 0.00437564253 -0.00437564253 )
0-th iteration time: 106.8866987
result = 7542555 (0.0001971577766 -0.0001971577766 | 0.00437564253 -0.00437564253 )
SO/so AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=0, fixVertices=0) time: 106.9577097

AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=0):
Depth 0   Iteration 0
Cut 14091759.07 50.00000026%
Imbalance 3.190772224e-07 7.857159368e-12
Integral (min/max) 0.9949990356 0.9949990356
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11938562.33 42.36008554%
Imbalance 8.934057128e-05 0.03577863346
Integral (min/max) 0.8902143579 0.8902143579
Coefs (min/max) 4.692121027 4.692121027
Depth 0   Iteration 6
Cut 11294307.91 40.07415933%
Imbalance 0.0007406618073 0.01907872937
Integral (min/max) 0.8767616714 0.8767616714
Coefs (min/max) 5.991241887 5.991241887
Depth 0   Iteration 9
Cut 10704988.41 37.98315176%
Imbalance 0.0004665736738 0.0158153525
Integral (min/max) 0.8585562122 0.8585562122
Coefs (min/max) 7.195235343 7.195235343
Depth 0   Iteration 12
Cut 10192382.48 36.16433717%
Imbalance 0.0003518764145 0.01384534368
Integral (min/max) 0.8362864288 0.8362864288
Coefs (min/max) 8.515533598 8.515533598
Depth 0   Iteration 15
Cut 9730252.641 34.52462053%
Imbalance 0.0002561639489 0.01235340504
Integral (min/max) 0.8110304391 0.8110304391
Coefs (min/max) 10.0356601 10.0356601
Depth 0   Iteration 18
Cut 9318618.11 33.06406996%
Imbalance 0.0001787274816 0.01115829833
Integral (min/max) 0.7833916289 0.7833916289
Coefs (min/max) 11.77624099 11.77624099
Depth 0   Iteration 21
Cut 8950294.759 31.75719496%
Imbalance 0.0001052853066 0.01005225311
Integral (min/max) 0.7537837564 0.7537837564
Coefs (min/max) 13.77669491 13.77669491
Depth 0   Iteration 24
Cut 8621520.201 30.59064593%
Imbalance 3.068185183e-05 0.009015484567
Integral (min/max) 0.7225078972 0.7225078972
Coefs (min/max) 16.04980252 16.04980252
Depth 0   Iteration 27
Cut 8323644.313 29.53373072%
Imbalance 5.035345442e-05 0.007832383509
Integral (min/max) 0.6898374558 0.6898374558
Coefs (min/max) 18.48890348 18.48890348
Depth 0   Iteration 30
Cut 8059003.707 28.59474004%
Imbalance 0.0001296261714 0.006925493023
Integral (min/max) 0.6561076558 0.6561076558
Coefs (min/max) 21.24981129 21.24981129
Depth 0   Iteration 33
Cut 7820332.95 27.74789489%
Imbalance 0.0002134103749 0.006035487841
Integral (min/max) 0.6214973217 0.6214973217
Coefs (min/max) 24.24613305 24.24613305
Depth 0   Iteration 36
Cut 7604949.881 26.98367848%
Imbalance 0.0003091944342 0.005139375597
Integral (min/max) 0.5862077365 0.5862077365
Coefs (min/max) 27.60352347 27.60352347
Depth 0   Iteration 39
Cut 7414198.043 26.30685794%
Imbalance 0.0004164856364 0.004509577119
Integral (min/max) 0.5503432904 0.5503432904
Coefs (min/max) 31.44590745 31.44590745
Depth 0   Iteration 42
Cut 7244405.437 25.70440439%
Imbalance 0.0005375881878 0.004013287144
Integral (min/max) 0.5139930734 0.5139930734
Coefs (min/max) 35.74194246 35.74194246
Depth 0   Iteration 45
Cut 7094314.605 25.17185614%
Imbalance 0.0006788604576 0.003657176541
Integral (min/max) 0.4773026503 0.4773026503
Coefs (min/max) 40.70803203 40.70803203
Depth 0   Iteration 48
Cut 6960883.355 24.69841897%
Imbalance 0.0008409099922 0.003343462756
Integral (min/max) 0.4403990041 0.4403990041
Coefs (min/max) 46.3551231 46.3551231
Depth 0   Iteration 51
Cut 6842819.03 24.27950631%
Imbalance 0.001057304427 0.003089911993
Integral (min/max) 0.4036246013 0.4036246013
Coefs (min/max) 52.71983069 52.71983069
Depth 0   Iteration 54
Cut 6738457.098 23.90921211%
Imbalance 0.001214030225 0.002814760034
Integral (min/max) 0.3669716237 0.3669716237
Coefs (min/max) 59.7590857 59.7590857
Depth 0   Iteration 57
Cut 6653082.497 23.60628825%
Imbalance 0.001619208252 0.002331364595
Integral (min/max) 0.3311226145 0.3311226145
Coefs (min/max) 68.37612814 68.37612814
Depth 0   Iteration 60
Cut 6584925.346 23.36445488%
Imbalance 0.002116603293 0.001966947097
Integral (min/max) 0.2965017823 0.2965017823
Coefs (min/max) 79.14199775 79.14199775
Depth 0   Iteration 63
Cut 6520605.002 23.13623516%
Imbalance 0.002308334023 0.001652075179
Integral (min/max) 0.2624320056 0.2624320056
Coefs (min/max) 91.17851878 91.17851878
Depth 0   Iteration 66
Cut 6464571.667 22.93741919%
Imbalance 0.002598952997 0.001339599826
Integral (min/max) 0.22815129 0.22815129
Coefs (min/max) 98.86732846 98.86732846
Depth 0   Iteration 69
Cut 6420261.686 22.78019971%
Imbalance 0.003630100591 0.001090645643
Integral (min/max) 0.1955293327 0.1955293327
Coefs (min/max) 112.8276405 112.8276405
Depth 0   Iteration 72
Cut 6429080.437 22.81149017%
Imbalance 0.006522215393 0.0005598231183
Integral (min/max) 0.1718133468 0.1718133468
Coefs (min/max) 167.1210649 167.1210649
Depth 0   Iteration 75
Cut 6458175.511 22.91472452%
Imbalance 0.009540016127 0.0001054230594
Integral (min/max) 0.1510774791 0.1510774791
Coefs (min/max) 223.5504935 223.5504935
Depth 0   Iteration 78
Cut 6496954.109 23.0523177%
Imbalance 0.01283963679 0.0007312951646
Integral (min/max) 0.1304624991 0.1304624991
Coefs (min/max) 268.8158784 268.8158784
Depth 0   Iteration 81
Cut 6549980.294 23.24046378%
Imbalance 0.01665334835 0.001349106347
Integral (min/max) 0.1102069301 0.1102069301
Coefs (min/max) 312.4006496 312.4006496
Depth 0   Iteration 84
Cut 6594945.497 23.40000811%
Imbalance 0.01990974358 0.002105036792
Integral (min/max) 0.08910761708 0.08910761708
Coefs (min/max) 340.5812236 340.5812236
Depth 0   Iteration 87
Cut 6631657.415 23.53026835%
Imbalance 0.02346779789 0.002581753287
Integral (min/max) 0.06885340568 0.06885340568
Coefs (min/max) 380.8521365 380.8521365
Depth 0   Iteration 90
Cut 6694612.773 23.75364485%
Imbalance 0.02957672469 0.003126426797
Integral (min/max) 0.05424226888 0.05424226888
Coefs (min/max) 501.2943247 501.2943247
Depth 0   Iteration 93
Cut 6736745.986 23.90314079%
Imbalance 0.03260146279 0.003328442905
Integral (min/max) 0.04876151327 0.04876151327
Coefs (min/max) 760.1175511 760.1175511
Depth 0   Iteration 96
Cut 6767735.138 24.01309566%
Imbalance 0.03401187773 0.003491863039
Integral (min/max) 0.04780746939 0.04780746939
Coefs (min/max) 1073.335157 1073.335157
Depth 0   Iteration 99
Cut 6798132.925 24.12095227%
Imbalance 0.03508906582 0.00373937741
Integral (min/max) 0.04862689369 0.04862689369
Coefs (min/max) 1409.200466 1409.200466
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 7447860.249 26.42629727%
Imbalance 3.121413609e-05 0.0002778850831
Integral (min/max) 0.0846481692 0.0846481692
Coefs (min/max) 1672.645718 1672.645718
Depth 0   Final
Cut 7409514 26.29023815%
Imbalance 0.0001979264246 0.00258640529
Integral (min/max) 0 0
Coefs (min/max) 1672.645718 1672.645718


0-th res = 7409514 (-0.0001979264229 0.0001979264229 | -0.002586405288 0.002586405288 )
0-th iteration time: 107.6896312
result = 7409514 (-0.0001979264229 0.0001979264229 | -0.002586405288 0.002586405288 )
SO/so AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=0) time: 107.7595249

AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759.19 50.00000066%
Imbalance 8.433178975e-07 7.951861392e-12
Integral (min/max) 0.9950005108 0.9950005108
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11760716.77 41.72905869%
Imbalance 0.0008049500984 0.01296606251
Integral (min/max) 0.8726481244 0.8726481244
Coefs (min/max) 4.04006202 4.04006202
Depth 0   Iteration 6
Cut 10826305.53 38.41360588%
Imbalance 0.0003047678334 0.001874222411
Integral (min/max) 0.8463118975 0.8463118975
Coefs (min/max) 1.443664178 1.443664178
Depth 0   Iteration 9
Cut 10264573.85 36.42048466%
Imbalance 0.0004092956242 0.0003329361501
Integral (min/max) 0.8194087485 0.8194087485
Coefs (min/max) 1.120791874 1.120791874
Depth 0   Iteration 12
Cut 9820843.306 34.84605189%
Imbalance 1.375593098e-05 3.236879727e-05
Integral (min/max) 0.7916209858 0.7916209858
Coefs (min/max) 1.126768653 1.126768653
Depth 0   Iteration 15
Cut 9432276.789 33.46735063%
Imbalance 0.0002981601245 4.191087418e-05
Integral (min/max) 0.7607765864 0.7607765864
Coefs (min/max) 1.117151765 1.117151765
Depth 0   Iteration 18
Cut 9094782.145 32.26986122%
Imbalance 3.40250219e-05 1.396135371e-05
Integral (min/max) 0.7278005647 0.7278005647
Coefs (min/max) 1.124287821 1.124287821
Depth 0   Iteration 21
Cut 8801809.161 31.23034236%
Imbalance 0.0001346737584 1.338301135e-06
Integral (min/max) 0.6931976429 0.6931976429
Coefs (min/max) 1.165629803 1.165629803
Depth 0   Iteration 24
Cut 8545504.988 30.32093079%
Imbalance 1.853430818e-05 6.195255297e-06
Integral (min/max) 0.6572495643 0.6572495643
Coefs (min/max) 1.225465422 1.225465422
Depth 0   Iteration 27
Cut 8307614.947 29.47685575%
Imbalance 0.0004756292833 4.806014093e-05
Integral (min/max) 0.617981632 0.617981632
Coefs (min/max) 1.104358744 1.104358744
Depth 0   Iteration 30
Cut 8107735.154 28.76764765%
Imbalance 0.0002717850607 4.326334939e-06
Integral (min/max) 0.5795452865 0.5795452865
Coefs (min/max) 1.13338795 1.13338795
Depth 0   Iteration 33
Cut 7932692.284 28.14656525%
Imbalance 0.0002040997123 1.055173282e-06
Integral (min/max) 0.5407976648 0.5407976648
Coefs (min/max) 1.197834999 1.197834999
Depth 0   Iteration 36
Cut 7774549.934 27.58544882%
Imbalance 2.340359896e-05 2.172967678e-05
Integral (min/max) 0.5008082974 0.5008082974
Coefs (min/max) 1.188988158 1.188988158
Depth 0   Iteration 39
Cut 7632426.806 27.08117136%
Imbalance 0.0003936147095 6.968730702e-06
Integral (min/max) 0.4598650186 0.4598650186
Coefs (min/max) 1.120701801 1.120701801
Depth 0   Iteration 42
Cut 7512303.709 26.65495382%
Imbalance 0.0002956784273 2.486224075e-06
Integral (min/max) 0.4206047637 0.4206047637
Coefs (min/max) 1.185132468 1.185132468
Depth 0   Iteration 45
Cut 7406064.614 26.27799913%
Imbalance 0.000210233157 3.188213549e-06
Integral (min/max) 0.3816251951 0.3816251951
Coefs (min/max) 1.259174222 1.259174222
Depth 0   Iteration 48
Cut 7309754.029 25.9362725%
Imbalance 0.0002825126179 9.896936045e-07
Integral (min/max) 0.3417339773 0.3417339773
Coefs (min/max) 1.20150024 1.20150024
Depth 0   Iteration 51
Cut 7227468.39 25.64430881%
Imbalance 0.0001496965089 3.514586909e-07
Integral (min/max) 0.3038350375 0.3038350375
Coefs (min/max) 1.264887606 1.264887606
Depth 0   Iteration 54
Cut 7153934.018 25.38339613%
Imbalance 0.000179423245 1.722356187e-06
Integral (min/max) 0.2656547208 0.2656547208
Coefs (min/max) 1.213393353 1.213393353
Depth 0   Iteration 57
Cut 7092901.212 25.16684117%
Imbalance 0.0001371977924 1.015122849e-06
Integral (min/max) 0.2300455967 0.2300455967
Coefs (min/max) 1.302680816 1.302680816
Depth 0   Iteration 60
Cut 7040288.396 24.98016179%
Imbalance 7.869504055e-05 2.347486516e-06
Integral (min/max) 0.1958910163 0.1958910163
Coefs (min/max) 1.390596151 1.390596151
Depth 0   Iteration 63
Cut 6990088.719 24.80204465%
Imbalance 0.0005735262454 1.099873287e-06
Integral (min/max) 0.1600305858 0.1600305858
Coefs (min/max) 1.153403851 1.153403851
Depth 0   Iteration 66
Cut 6947735.975 24.65176979%
Imbalance 0.0003557992979 2.775381167e-06
Integral (min/max) 0.1278902205 0.1278902205
Coefs (min/max) 1.200236525 1.200236525
Depth 0   Iteration 69
Cut 6917911.248 24.54594649%
Imbalance 8.642820624e-05 5.883194892e-06
Integral (min/max) 0.1016369661 0.1016369661
Coefs (min/max) 1.500078622 1.500078622
Depth 0   Iteration 72
Cut 6895300.7 24.46572036%
Imbalance 1.321895935e-05 2.182480467e-06
Integral (min/max) 0.07697289286 0.07697289286
Coefs (min/max) 1.666096231 1.666096231
Depth 0   Iteration 75
Cut 6875488.298 24.39542252%
Imbalance 0.000592565745 1.423721165e-05
Integral (min/max) 0.05277863411 0.05277863411
Coefs (min/max) 1.647172814 1.647172814
Depth 0   Iteration 78
Cut 6861430.095 24.34554158%
Imbalance 0.0005550207573 6.677983459e-06
Integral (min/max) 0.03486448919 0.03486448919
Coefs (min/max) 1.814728816 1.814728816
Depth 0   Iteration 81
Cut 6853708.026 24.31814235%
Imbalance 0.000582105743 2.831373975e-06
Integral (min/max) 0.02372475715 0.02372475715
Coefs (min/max) 2.493146583 2.493146583
Depth 0   Iteration 84
Cut 6850409.448 24.30643842%
Imbalance 0.0006501226725 4.14424832e-07
Integral (min/max) 0.01860067034 0.01860067034
Coefs (min/max) 5.062509147 5.062509147
Depth 0   Iteration 87
Cut 6849222.388 24.30222653%
Imbalance 0.0006248280564 2.300492201e-06
Integral (min/max) 0.016527311 0.016527311
Coefs (min/max) 11.2007242 11.2007242
Depth 0   Iteration 90
Cut 6848199.887 24.29859852%
Imbalance 0.0002342233315 3.647276555e-06
Integral (min/max) 0.01073990941 0.01073990941
Coefs (min/max) 15.92517603 15.92517603
Depth 0   Iteration 93
Cut 6847057.429 24.29454488%
Imbalance 0.002762947521 1.439449089e-07
Integral (min/max) 0.007512014601 0.007512014601
Coefs (min/max) 7.630668709 7.630668709
Depth 0   Iteration 96
Cut 6847160.914 24.29491206%
Imbalance 0.005317538726 2.396153609e-09
Integral (min/max) 0.01066114493 0.01066114493
Coefs (min/max) 35.08816489 35.08816489
Depth 0   Iteration 99
Cut 6847419.936 24.29583112%
Imbalance 0.007832097205 1.820307178e-07
Integral (min/max) 0.008395782938 0.008395782938
Coefs (min/max) 63.4085918 63.4085918
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 6967537.427 24.72202877%
Imbalance 8.503904606e-06 8.415477621e-06
Integral (min/max) 0.01625508216 0.01625508216
Coefs (min/max) 161905.5025 161905.5025
Depth 0   Final
Cut 6972328 24.73902655%
Imbalance 0.0001356660741 0.0001747120441
Integral (min/max) 0 0
Coefs (min/max) 161905.5025 161905.5025


0-th res = 6972328 (-0.0001356660724 0.0001356660724 | 0.0001747120427 -0.0001747120427 )
0-th iteration time: 82.03900905
result = 6972328 (-0.0001356660724 0.0001356660724 | 0.0001747120427 -0.0001747120427 )
SO/so AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 82.10920756

Adaptive time: 296.9194856



==> experiments/adapt/err_fix.txt <==
gplus: 
Graph is read. 107614 vertices, 12238285 edges.
alter2D (step=0.02, eps=0.01, depth=7):
Depth 0   Iteration 0
Cut 6119142.478 49.99999982%
Imbalance 2.601809492e-06 3.852473895e-13 
Integral (min/max) 0.9950019921 0.9950019921
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 6065817.607 49.56427806%
Imbalance 0.01791590079 0.0006558349301 
Integral (min/max) 0.9685511498 0.9685511498
Coefs (min/max) 1.551394346 1.551394346
Depth 0   Iteration 6
Cut 5802825.282 47.41534686%
Imbalance 0.003993231049 0.001193997358 
Integral (min/max) 0.9509840561 0.9509840561
Coefs (min/max) 1.123976269 1.123976269
Depth 0   Iteration 9
Cut 5400963.54 44.13170261%
Imbalance 0.0047307977 0.001000297151 
Integral (min/max) 0.9241595244 0.9241595244
Coefs (min/max) 1.177399176 1.177399176
Depth 0   Iteration 12
Cut 4922209.817 40.21976786%
Imbalance 0.005560574797 0.0002035542529 
Integral (min/max) 0.8953873146 0.8953873146
Coefs (min/max) 1.2351303 1.2351303
Depth 0   Iteration 15
Cut 4438556.338 36.26779682%
Imbalance 0.005992406532 7.039961764e-05 
Integral (min/max) 0.8647227272 0.8647227272
Coefs (min/max) 1.279237897 1.279237897
Depth 0   Iteration 18
Cut 4001740.618 32.69854084%
Imbalance 0.005968453374 0.0002926140064 
Integral (min/max) 0.8320350852 0.8320350852
Coefs (min/max) 1.278765436 1.278765436
Depth 0   Iteration 21
Cut 3628392.231 29.64788147%
Imbalance 0.00574138173 0.0002277575305 
Integral (min/max) 0.7978810748 0.7978810748
Coefs (min/max) 1.263631519 1.263631519
Depth 0   Iteration 24
Cut 3311870.267 27.06155533%
Imbalance 0.00548609872 0.000202682211 
Integral (min/max) 0.7627198492 0.7627198492
Coefs (min/max) 1.24791543 1.24791543
Depth 0   Iteration 27
Cut 3038095.273 24.82451808%
Imbalance 0.005132570797 0.000166563182 
Integral (min/max) 0.726856602 0.726856602
Coefs (min/max) 1.230412089 1.230412089
Depth 0   Iteration 30
Cut 2799271.729 22.87307191%
Imbalance 0.004634789986 0.000298034111 
Integral (min/max) 0.6905619681 0.6905619681
Coefs (min/max) 1.192274494 1.192274494
Depth 0   Iteration 33
Cut 2596232.565 21.21402276%
Imbalance 0.00350554993 0.0002807669513 
Integral (min/max) 0.654241951 0.654241951
Coefs (min/max) 1.15548199 1.15548199
Depth 0   Iteration 36
Cut 2428491.739 19.84339913%
Imbalance 0.002243798459 0.0002729132888 
Integral (min/max) 0.6185938767 0.6185938767
Coefs (min/max) 1.127218299 1.127218299
Depth 0   Iteration 39
Cut 2292109.618 18.72900997%
Imbalance 0.0005509365682 0.000139887076 
Integral (min/max) 0.5839738311 0.5839738311
Coefs (min/max) 1.126508536 1.126508536
Depth 0   Iteration 42
Cut 2181265.602 17.8232947%
Imbalance 0.000978082308 0.0001336479084 
Integral (min/max) 0.5504971147 0.5504971147
Coefs (min/max) 1.164624284 1.164624284
Depth 0   Iteration 45
Cut 2089991.615 17.0774877%
Imbalance 0.002473380316 0.0001785223081 
Integral (min/max) 0.5178317813 0.5178317813
Coefs (min/max) 1.22541648 1.22541648
Depth 0   Iteration 48
Cut 2015532.193 16.46907384%
Imbalance 0.004267241281 4.350095566e-05 
Integral (min/max) 0.4860341467 0.4860341467
Coefs (min/max) 1.292954136 1.292954136
Depth 0   Iteration 51
Cut 1952188.695 15.95148907%
Imbalance 0.005480087832 3.439761945e-05 
Integral (min/max) 0.4549732569 0.4549732569
Coefs (min/max) 1.351736523 1.351736523
Depth 0   Iteration 54
Cut 1896524.062 15.49664893%
Imbalance 0.005910300944 3.26458056e-05 
Integral (min/max) 0.4242407216 0.4242407216
Coefs (min/max) 1.367075244 1.367075244
Depth 0   Iteration 57
Cut 1846634.598 15.08899815%
Imbalance 0.006190008853 4.601269074e-05 
Integral (min/max) 0.3942752134 0.3942752134
Coefs (min/max) 1.370167257 1.370167257
Depth 0   Iteration 60
Cut 1803320.636 14.73507633%
Imbalance 0.007023732551 3.717811451e-05 
Integral (min/max) 0.3653981914 0.3653981914
Coefs (min/max) 1.415114631 1.415114631
Depth 0   Iteration 63
Cut 1766620.025 14.43519272%
Imbalance 0.007966008496 3.617387452e-05 
Integral (min/max) 0.3374660461 0.3374660461
Coefs (min/max) 1.484007759 1.484007759
Depth 0   Iteration 66
Cut 1735310.849 14.17936295%
Imbalance 0.008730806799 1.777027019e-05 
Integral (min/max) 0.3103951835 0.3103951835
Coefs (min/max) 1.542059417 1.542059417
Depth 0   Iteration 69
Cut 1708690.875 13.96184902%
Imbalance 0.009176642072 9.900795589e-06 
Integral (min/max) 0.2840677516 0.2840677516
Coefs (min/max) 1.600699957 1.600699957
Depth 0   Iteration 72
Cut 1686400.633 13.77971369%
Imbalance 0.009388937568 1.295982769e-05 
Integral (min/max) 0.2584387332 0.2584387332
Coefs (min/max) 1.683805622 1.683805622
Depth 0   Iteration 75
Cut 1667781.438 13.62757476%
Imbalance 0.009440680192 7.421216531e-06 
Integral (min/max) 0.2335387997 0.2335387997
Coefs (min/max) 1.746719197 1.746719197
Depth 0   Iteration 78
Cut 1651875.824 13.49760872%
Imbalance 0.009184366284 1.807019002e-05 
Integral (min/max) 0.2097296553 0.2097296553
Coefs (min/max) 1.809443107 1.809443107
Depth 0   Iteration 81
Cut 1638566.268 13.38885529%
Imbalance 0.009252305606 1.979545065e-05 
Integral (min/max) 0.1869499737 0.1869499737
Coefs (min/max) 1.908439698 1.908439698
Depth 0   Iteration 84
Cut 1628522.536 13.30678715%
Imbalance 0.002686236006 1.242004201e-05 
Integral (min/max) 0.171322018 0.171322018
Coefs (min/max) 2.252463484 2.252463484
Depth 0   Iteration 87
Cut 1620960.609 13.24499805%
Imbalance 0.002970609688 4.837852829e-06 
Integral (min/max) 0.1500216516 0.1500216516
Coefs (min/max) 2.596974412 2.596974412
Depth 0   Iteration 90
Cut 1615139.284 13.19743154%
Imbalance 0.00317183937 1.199077026e-05 
Integral (min/max) 0.1298320175 0.1298320175
Coefs (min/max) 3.1114915 3.1114915
Depth 0   Iteration 93
Cut 1610846.246 13.16235278%
Imbalance 0.003297397844 4.161940577e-06 
Integral (min/max) 0.110638058 0.110638058
Coefs (min/max) 3.752244282 3.752244282
Depth 0   Iteration 96
Cut 1607619.587 13.13598749%
Imbalance 0.003429307165 5.541584829e-06 
Integral (min/max) 0.09268294356 0.09268294356
Coefs (min/max) 4.650717594 4.650717594
Depth 0   Iteration 99
Cut 1605282.363 13.11688985%
Imbalance 0.003529833309 4.445761622e-06 
Integral (min/max) 0.07576721136 0.07576721136
Coefs (min/max) 5.809671954 5.809671954
Allowed imbalance: 2.222635331e-05
Depth 0   After fixing imbalance
Cut 1604162.575 13.10773997%
Imbalance 6.452712298e-08 3.659428316e-11 
Integral (min/max) 0.06843126 0.06843126
Coefs (min/max) 6.679821851 6.679821851
Depth 0   Final
Cut 1603085 13.09893502%
Imbalance 0.002285947927 0.000103936132 
Integral (min/max) 0 0
Coefs (min/max) 6.679821851 6.679821851
Depth 1   Iteration 0
Cut 6920684.929 56.54946693%
Imbalance 0.002293214914 0.000103936132 
Integral (min/max) 0.994989482 0.994995656
Coefs (min/max) 1 1
Depth 1   Iteration 3
Cut 6898749.673 56.37023221%
Imbalance 0.02281570899 0.0002651105799 
Integral (min/max) 0.9649319965 0.9692589137
Coefs (min/max) 1.597943348 2.075061575
Depth 1   Iteration 6
Cut 6765406.561 55.28067504%
Imbalance 0.009414751399 0.0005495647484 
Integral (min/max) 0.9472260769 0.9553210166
Coefs (min/max) 1.092035733 1.274975279
Depth 1   Iteration 9
Cut 6563746.606 53.63289551%
Imbalance 0.008307025131 0.001591513746 
Integral (min/max) 0.9200469495 0.937221985
Coefs (min/max) 1.126589465 1.220452432
Depth 1   Iteration 12
Cut 6344625.771 51.84244174%
Imbalance 0.007229805064 0.00100132981 
Integral (min/max) 0.8896335168 0.9167994244
Coefs (min/max) 1.100045076 1.161594157
Depth 1   Iteration 15
Cut 6127221.212 50.06601179%
Imbalance 0.006374056542 0.0005765816567 
Integral (min/max) 0.8570195472 0.8940886293
Coefs (min/max) 1.067440468 1.118171793
Depth 1   Iteration 18
Cut 5909520.829 48.28716466%
Imbalance 0.005862322208 0.0004078142759 
Integral (min/max) 0.8227710715 0.871616689
Coefs (min/max) 1.084643825 1.100551899
Depth 1   Iteration 21
Cut 5698062.605 46.55932269%
Imbalance 0.005218345365 0.0005101768685 
Integral (min/max) 0.7871512076 0.8499866119
Coefs (min/max) 1.085854541 1.086496465
Depth 1   Iteration 24
Cut 5507219.256 44.99992651%
Imbalance 0.004358183303 0.0009532705858 
Integral (min/max) 0.7504586864 0.8290614141
Coefs (min/max) 1.067310396 1.107369615
Depth 1   Iteration 27
Cut 5343925.923 43.6656437%
Imbalance 0.003559386114 0.0005173542833 
Integral (min/max) 0.7131913299 0.8078293389
Coefs (min/max) 1.061536254 1.096418925
Depth 1   Iteration 30
Cut 5207655.291 42.55216553%
Imbalance 0.003350640509 0.000329091562 
Integral (min/max) 0.6756375902 0.785259838
Coefs (min/max) 1.069349291 1.085576923
Depth 1   Iteration 33
Cut 5092078.916 41.60778177%
Imbalance 0.002928063542 0.0001830551569 
Integral (min/max) 0.6375050824 0.7615192562
Coefs (min/max) 1.062987409 1.103489094
Depth 1   Iteration 36
Cut 4991515.654 40.78607137%
Imbalance 0.003086836052 0.0001630421195 
Integral (min/max) 0.5992560779 0.736818999
Coefs (min/max) 1.069092008 1.087015017
Depth 1   Iteration 39
Cut 4902209.669 40.05634506%
Imbalance 0.003084592739 0.0001170525372 
Integral (min/max) 0.5607985129 0.7118419127
Coefs (min/max) 1.06742621 1.074232156
Depth 1   Iteration 42
Cut 4823061.157 39.40961628%
Imbalance 0.003049434577 0.0002685139866 
Integral (min/max) 0.5224469034 0.6863510211
Coefs (min/max) 1.065425982 1.07740621
Depth 1   Iteration 45
Cut 4752420.179 38.83240323%
Imbalance 0.002987180771 0.0001496076518 
Integral (min/max) 0.4845359943 0.658984965
Coefs (min/max) 1.06293609 1.070563259
Depth 1   Iteration 48
Cut 4687169.355 38.29923355%
Imbalance 0.003091107316 0.0001315824512 
Integral (min/max) 0.4475339169 0.6320624979
Coefs (min/max) 1.056089185 1.062539438
Depth 1   Iteration 51
Cut 4627078.182 37.8082238%
Imbalance 0.003001895961 0.0001392728273 
Integral (min/max) 0.4116204964 0.606156786
Coefs (min/max) 1.051974867 1.0649052
Depth 1   Iteration 54
Cut 4571895.541 37.35732205%
Imbalance 0.002991385657 0.000131076593 
Integral (min/max) 0.3765494675 0.5817439577
Coefs (min/max) 1.05832783 1.066164316
Depth 1   Iteration 57
Cut 4522565.044 36.95423864%
Imbalance 0.00284223576 0.0001241927298 
Integral (min/max) 0.3422377462 0.5584368126
Coefs (min/max) 1.055473157 1.077741754
Depth 1   Iteration 60
Cut 4478913.818 36.59756099%
Imbalance 0.002812162555 0.0001238820409 
Integral (min/max) 0.30868205 0.5363398343
Coefs (min/max) 1.061751564 1.091308092
Depth 1   Iteration 63
Cut 4441077.992 36.28840145%
Imbalance 0.002822682383 0.0001080646013 
Integral (min/max) 0.2760201556 0.5143374678
Coefs (min/max) 1.086328599 1.107644213
Depth 1   Iteration 66
Cut 4409734.201 36.03228885%
Imbalance 0.002866550922 0.0001633375973 
Integral (min/max) 0.2443126307 0.4914632349
Coefs (min/max) 1.089120149 1.130572615
Depth 1   Iteration 69
Cut 4384073.387 35.82261229%
Imbalance 0.002824930693 0.0001320314444 
Integral (min/max) 0.2138398315 0.468098981
Coefs (min/max) 1.07704031 1.158584286
Depth 1   Iteration 72
Cut 4363112.81 35.65134175%
Imbalance 0.002881237217 0.0001209630136 
Integral (min/max) 0.1849300378 0.4448626617
Coefs (min/max) 1.087303575 1.190251472
Depth 1   Iteration 75
Cut 4346308.25 35.51403036%
Imbalance 0.003032623177 0.0001175113497 
Integral (min/max) 0.1577205252 0.4211086328
Coefs (min/max) 1.070729888 1.231911854
Depth 1   Iteration 78
Cut 4333175.718 35.40672339%
Imbalance 0.002972341931 0.0001121591721 
Integral (min/max) 0.1323128998 0.3962198862
Coefs (min/max) 1.073182475 1.314212976
Depth 1   Iteration 81
Cut 4322765.227 35.32165844%
Imbalance 0.003114039674 0.0001137219906 
Integral (min/max) 0.1088682043 0.3696651729
Coefs (min/max) 1.068180761 1.411918828
Depth 1   Iteration 84
Cut 4315109.656 35.25910416%
Imbalance 0.002323441882 0.0001044314124 
Integral (min/max) 0.08780943748 0.342951022
Coefs (min/max) 1.070964889 1.712361933
Depth 1   Iteration 87
Cut 4308965.044 35.20889605%
Imbalance 0.002382850704 0.0001166458971 
Integral (min/max) 0.06835282863 0.3173918643
Coefs (min/max) 1.07107043 1.953529435
Depth 1   Iteration 90
Cut 4304492.393 35.17234966%
Imbalance 0.002429422934 0.000104852669 
Integral (min/max) 0.05190615007 0.2935828304
Coefs (min/max) 1.088195239 2.510056985
Depth 1   Iteration 93
Cut 4301353.29 35.14669981%
Imbalance 0.002329825817 0.0001232283584 
Integral (min/max) 0.03834362951 0.2711912654
Coefs (min/max) 1.145289052 3.713171883
Depth 1   Iteration 96
Cut 4299098.018 35.1282718%
Imbalance 0.002424872307 0.0001073314408 
Integral (min/max) 0.02641851225 0.2487377832
Coefs (min/max) 1.120018577 4.983248544
Depth 1   Iteration 99
Cut 4297725.859 35.11705977%
Imbalance 0.002421019688 0.0001117134546 
Integral (min/max) 0.01732147967 0.2266545418
Coefs (min/max) 1.198236862 8.814275715
Allowed imbalance: 4.445270662e-05
Depth 1   After fixing imbalance
Cut 4297012.892 35.11123406%
Imbalance 0.002285947927 0.0001039361319 
Integral (min/max) 0.01170104254 0.2131852893
Coefs (min/max) 1.211508174 9.805807387
Depth 1   Final
Cut 4297123 35.11213377%
Imbalance 0.004367461481 0.0001755964994 
Integral (min/max) 0 0
Coefs (min/max) 1.211508174 9.805807387
Depth 2   Iteration 0
Cut 8267704.095 67.55606766%
Imbalance 0.004379533686 0.0001755964994 
Integral (min/max) 0.9949747063 0.9950389616
Coefs (min/max) 1 1
Depth 2   Iteration 3
Cut 8253453.269 67.43962303%
Imbalance 0.01876844731 0.00101957123 
Integral (min/max) 0.9627695204 0.9675072294
Coefs (min/max) 1.413972508 2.339135237
Depth 2   Iteration 6
Cut 8180811.845 66.84606418%
Imbalance 0.01091083093 0.001058502192 
Integral (min/max) 0.9295377473 0.9495128985
Coefs (min/max) 1.082223761 1.461513887
Depth 2   Iteration 9
Cut 8060507.842 65.8630506%
Imbalance 0.01057265035 0.000452543628 
Integral (min/max) 0.8965409539 0.9269642119
Coefs (min/max) 1.063744096 1.383697389
Depth 2   Iteration 12
Cut 7906868.278 64.6076495%
Imbalance 0.009639228489 0.0006350781318 
Integral (min/max) 0.8622111978 0.9030045563
Coefs (min/max) 1.076522895 1.33477199
Depth 2   Iteration 15
Cut 7741943.184 63.26003345%
Imbalance 0.008924258467 0.0006737583948 
Integral (min/max) 0.8270102369 0.8776046791
Coefs (min/max) 1.061078437 1.292570087
Depth 2   Iteration 18
Cut 7583136.676 61.96241284%
Imbalance 0.00789080222 0.0004959814214 
Integral (min/max) 0.7915885118 0.8509605511
Coefs (min/max) 1.052300133 1.23271153
Depth 2   Iteration 21
Cut 7436022.921 60.76033464%
Imbalance 0.008145978027 0.0003551096209 
Integral (min/max) 0.7559522978 0.8244605295
Coefs (min/max) 1.045798885 1.25716004
Depth 2   Iteration 24
Cut 7306453.36 59.70161146%
Imbalance 0.00829968965 0.0004143950949 
Integral (min/max) 0.7196547658 0.8085403837
Coefs (min/max) 1.044144082 1.333774285
Depth 2   Iteration 27
Cut 7192952.139 58.77418396%
Imbalance 0.008211320622 0.0005307211597 
Integral (min/max) 0.682919853 0.7966214583
Coefs (min/max) 1.045510798 1.392433334
Depth 2   Iteration 30
Cut 7092654.949 57.95464764%
Imbalance 0.008370846961 0.0003522441746 
Integral (min/max) 0.6458761737 0.7839071394
Coefs (min/max) 1.047399031 1.481836286
Depth 2   Iteration 33
Cut 7003255.036 57.22415384%
Imbalance 0.008408698529 0.0002647938992 
Integral (min/max) 0.6083092112 0.7625314733
Coefs (min/max) 1.047387766 1.503215553
Depth 2   Iteration 36
Cut 6923115.491 56.56932725%
Imbalance 0.007970454059 0.0003351173048 
Integral (min/max) 0.5701975404 0.7342077685
Coefs (min/max) 1.045147019 1.420835455
Depth 2   Iteration 39
Cut 6851064.478 55.98059269%
Imbalance 0.007116165811 0.0003606906008 
Integral (min/max) 0.5318790743 0.7006364357
Coefs (min/max) 1.040258057 1.337896825
Depth 2   Iteration 42
Cut 6785126.445 55.44180778%
Imbalance 0.00628557966 0.0002508594295 
Integral (min/max) 0.4939137414 0.6648394175
Coefs (min/max) 1.032863744 1.320078046
Depth 2   Iteration 45
Cut 6723642.679 54.93941903%
Imbalance 0.00617321441 0.0003128736462 
Integral (min/max) 0.4568940239 0.6292195273
Coefs (min/max) 1.038931728 1.346005124
Depth 2   Iteration 48
Cut 6667183.899 54.47808985%
Imbalance 0.006386560986 0.0002339917208 
Integral (min/max) 0.4206740829 0.5927469278
Coefs (min/max) 1.047885322 1.360996735
Depth 2   Iteration 51
Cut 6615898.681 54.05903426%
Imbalance 0.006386756091 0.0001915087175 
Integral (min/max) 0.3850906081 0.5555564464
Coefs (min/max) 1.043260616 1.403243235
Depth 2   Iteration 54
Cut 6569981.949 53.68384499%
Imbalance 0.006604672345 0.0001842993751 
Integral (min/max) 0.3506825239 0.5183709777
Coefs (min/max) 1.047502577 1.448253625
Depth 2   Iteration 57
Cut 6529297.902 53.35141241%
Imbalance 0.006606242467 0.0002193259068 
Integral (min/max) 0.3171583858 0.4831146496
Coefs (min/max) 1.059886142 1.491375307
Depth 2   Iteration 60
Cut 6493858.738 53.06183618%
Imbalance 0.006443161414 0.000237415296 
Integral (min/max) 0.2839072857 0.4498990766
Coefs (min/max) 1.053022742 1.585496416
Depth 2   Iteration 63
Cut 6463412.314 52.81305603%
Imbalance 0.006513700004 0.0002930489708 
Integral (min/max) 0.2516133689 0.4193138006
Coefs (min/max) 1.078160095 1.655035216
Depth 2   Iteration 66
Cut 6437445.255 52.60087713%
Imbalance 0.006422514875 0.0002593070806 
Integral (min/max) 0.2195202351 0.3914870702
Coefs (min/max) 1.054660001 1.582419287
Depth 2   Iteration 69
Cut 6415098.859 52.41828294%
Imbalance 0.006350702246 0.0001845262847 
Integral (min/max) 0.1888715293 0.3655647967
Coefs (min/max) 1.049152543 1.625053684
Depth 2   Iteration 72
Cut 6396164.402 52.26356799%
Imbalance 0.006604010524 0.000195115052 
Integral (min/max) 0.1600499688 0.3411520708
Coefs (min/max) 1.06110425 1.608208732
Depth 2   Iteration 75
Cut 6380821.15 52.13819706%
Imbalance 0.006673275257 0.0001903820111 
Integral (min/max) 0.1325165945 0.3177781232
Coefs (min/max) 1.083396428 1.738675736
Depth 2   Iteration 78
Cut 6368750.785 52.03956915%
Imbalance 0.006788301086 0.000290951853 
Integral (min/max) 0.106218413 0.2956089001
Coefs (min/max) 1.070857801 1.733987791
Depth 2   Iteration 81
Cut 6359401.476 51.9631752%
Imbalance 0.007143467079 0.0002195547657 
Integral (min/max) 0.08206824219 0.2743450706
Coefs (min/max) 1.07124386 1.78472211
Depth 2   Iteration 84
Cut 6352552.834 51.9072144%
Imbalance 0.004468889628 0.0001859232741 
Integral (min/max) 0.06072373026 0.2523256189
Coefs (min/max) 1.1362978 2.149566017
Depth 2   Iteration 87
Cut 6347236.071 51.86377071%
Imbalance 0.004434567466 0.0001896450012 
Integral (min/max) 0.04235720342 0.2318102187
Coefs (min/max) 1.2036271 2.451290486
Depth 2   Iteration 90
Cut 6343452.114 51.83285169%
Imbalance 0.004438697427 0.00018551457 
Integral (min/max) 0.02771540948 0.212183651
Coefs (min/max) 1.291954459 3.100594085
Depth 2   Iteration 93
Cut 6340862.432 51.81169119%
Imbalance 0.004418533887 0.000189037255 
Integral (min/max) 0.01681998084 0.1933318535
Coefs (min/max) 1.348786713 3.379037338
Depth 2   Iteration 96
Cut 6339317.151 51.79906458%
Imbalance 0.004389740743 0.0002203538023 
Integral (min/max) 0.009629237899 0.1741736501
Coefs (min/max) 1.656149001 4.261487615
Depth 2   Iteration 99
Cut 6338148.545 51.78951581%
Imbalance 0.004490998802 0.0002137576049 
Integral (min/max) 0.004439925715 0.1559059087
Coefs (min/max) 1.769786068 3.765917879
Allowed imbalance: 8.890541324e-05
Depth 2   After fixing imbalance
Cut 6337747.119 51.78623573%
Imbalance 0.004367461482 0.0001755964994 
Integral (min/max) 0.002333940888 0.1446463848
Coefs (min/max) 2.142179404 5.155624733
Depth 2   Final
Cut 6337633 51.78530325%
Imbalance 0.00540821826 0.001107426408 
Integral (min/max) 0 0
Coefs (min/max) 2.142179404 5.155624733
Depth 3   Iteration 0
Cut 9287959.016 75.89265175%
Imbalance 0.005408426849 0.001107426408 
Integral (min/max) 0.9949379723 0.9950243459
Coefs (min/max) 1 1
Depth 3   Iteration 3
Cut 9275246.414 75.78877607%
Imbalance 0.01948531984 0.001107426408 
Integral (min/max) 0.9601995151 0.970791012
Coefs (min/max) 1.193989046 2.013513758
Depth 3   Iteration 6
Cut 9210059.292 75.25612692%
Imbalance 0.01056327556 0.001136068894 
Integral (min/max) 0.9218139153 0.9520123338
Coefs (min/max) 1.07106793 1.443035915
Depth 3   Iteration 9
Cut 9102746.59 74.37926629%
Imbalance 0.01021312837 0.001604666939 
Integral (min/max) 0.8844984791 0.9305764024
Coefs (min/max) 1.055204622 1.357569808
Depth 3   Iteration 12
Cut 8967400.226 73.27334039%
Imbalance 0.0103282335 0.00171093554 
Integral (min/max) 0.8476924984 0.9105303391
Coefs (min/max) 1.084182933 1.322453935
Depth 3   Iteration 15
Cut 8824816.66 72.10827874%
Imbalance 0.00998637689 0.001691439184 
Integral (min/max) 0.8106412279 0.8929577614
Coefs (min/max) 1.051877906 1.288799864
Depth 3   Iteration 18
Cut 8684773.081 70.96397151%
Imbalance 0.008655972472 0.001347696844 
Integral (min/max) 0.7728319606 0.8725877145
Coefs (min/max) 1.045250171 1.252567782
Depth 3   Iteration 21
Cut 8553140.843 69.88839402%
Imbalance 0.008650042285 0.001364689117 
Integral (min/max) 0.7336687211 0.8493594386
Coefs (min/max) 1.052673452 1.202977641
Depth 3   Iteration 24
Cut 8434908.255 68.92230615%
Imbalance 0.007782148372 0.001645632844 
Integral (min/max) 0.6937623863 0.8246061068
Coefs (min/max) 1.049830618 1.215920397
Depth 3   Iteration 27
Cut 8331126.173 68.07429451%
Imbalance 0.007526992227 0.00123699895 
Integral (min/max) 0.6542037419 0.7993533029
Coefs (min/max) 1.047040133 1.237436002
Depth 3   Iteration 30
Cut 8240219.846 67.33149168%
Imbalance 0.00681079653 0.001168225647 
Integral (min/max) 0.6145397758 0.7725571288
Coefs (min/max) 1.043532594 1.364596401
Depth 3   Iteration 33
Cut 8160559.974 66.68058452%
Imbalance 0.006938554264 0.001362671444 
Integral (min/max) 0.5753197902 0.745669619
Coefs (min/max) 1.053212606 1.657256674
Depth 3   Iteration 36
Cut 8090109.027 66.10492423%
Imbalance 0.008425750007 0.001147016969 
Integral (min/max) 0.5375212222 0.7301630454
Coefs (min/max) 1.045731146 3.143553613
Depth 3   Iteration 39
Cut 8025368.46 65.57592392%
Imbalance 0.01268266841 0.001254097601 
Integral (min/max) 0.5009595258 0.7116811095
Coefs (min/max) 1.053501714 2.978046721
Depth 3   Iteration 42
Cut 7964909.107 65.08190573%
Imbalance 0.009552001899 0.001237294043 
Integral (min/max) 0.465556688 0.6772925571
Coefs (min/max) 1.066253898 1.913776785
Depth 3   Iteration 45
Cut 7909117.323 64.62602663%
Imbalance 0.007807094281 0.001159296504 
Integral (min/max) 0.4310127167 0.6422481261
Coefs (min/max) 1.070188719 1.55060121
Depth 3   Iteration 48
Cut 7857919.488 64.20768505%
Imbalance 0.009626109134 0.001168193529 
Integral (min/max) 0.3972076126 0.6126824089
Coefs (min/max) 1.066242597 1.260312143
Depth 3   Iteration 51
Cut 7812299.758 63.8349226%
Imbalance 0.008309131685 0.001149143256 
Integral (min/max) 0.3611187941 0.5911835382
Coefs (min/max) 1.061951955 1.30373011
Depth 3   Iteration 54
Cut 7772158.494 63.50692515%
Imbalance 0.006979020334 0.001240705861 
Integral (min/max) 0.3262876742 0.5700214746
Coefs (min/max) 1.054059155 1.371362401
Depth 3   Iteration 57
Cut 7737273.399 63.22187626%
Imbalance 0.006758950898 0.001241873274 
Integral (min/max) 0.2928401141 0.5479361429
Coefs (min/max) 1.050211416 1.454775954
Depth 3   Iteration 60
Cut 7707264.278 62.97666935%
Imbalance 0.00633670876 0.001176709154 
Integral (min/max) 0.2607084179 0.5252982783
Coefs (min/max) 1.052878379 1.414782758
Depth 3   Iteration 63
Cut 7681706.439 62.76783421%
Imbalance 0.006188294798 0.001121662697 
Integral (min/max) 0.2304568266 0.5008095268
Coefs (min/max) 1.056413468 1.407066232
Depth 3   Iteration 66
Cut 7659897.193 62.58962913%
Imbalance 0.006275993866 0.001162077159 
Integral (min/max) 0.2016575494 0.4743987813
Coefs (min/max) 1.05771935 1.50011036
Depth 3   Iteration 69
Cut 7641559.894 62.4397936%
Imbalance 0.006181986209 0.001107972864 
Integral (min/max) 0.1749911768 0.4481771874
Coefs (min/max) 1.0547566 1.580484441
Depth 3   Iteration 72
Cut 7626335.376 62.31539285%
Imbalance 0.006283161121 0.001310563517 
Integral (min/max) 0.150623262 0.4235405213
Coefs (min/max) 1.070534444 1.698090245
Depth 3   Iteration 75
Cut 7613783.275 62.21282863%
Imbalance 0.006223707067 0.001139330833 
Integral (min/max) 0.1273640674 0.4001314451
Coefs (min/max) 1.072843473 1.856110797
Depth 3   Iteration 78
Cut 7603852.296 62.13168182%
Imbalance 0.008009740227 0.001132146524 
Integral (min/max) 0.1039784426 0.3760908906
Coefs (min/max) 1.06429551 2.125023711
Depth 3   Iteration 81
Cut 7596179.827 62.06898947%
Imbalance 0.007776136065 0.001117577688 
Integral (min/max) 0.08313463645 0.3553010926
Coefs (min/max) 1.078214652 2.511495525
Depth 3   Iteration 84
Cut 7590560.519 62.02307365%
Imbalance 0.005420032234 0.001110770478 
Integral (min/max) 0.06411121941 0.3367594941
Coefs (min/max) 1.114332196 3.003034738
Depth 3   Iteration 87
Cut 7586315.589 61.98838799%
Imbalance 0.005410501925 0.001110718914 
Integral (min/max) 0.04921899544 0.3185093906
Coefs (min/max) 1.143007399 3.777185984
Depth 3   Iteration 90
Cut 7583188.845 61.96283911%
Imbalance 0.005417414491 0.001110752117 
Integral (min/max) 0.03668484855 0.3139655697
Coefs (min/max) 1.08073766 4.644811103
Depth 3   Iteration 93
Cut 7580998.443 61.94494117%
Imbalance 0.005413680266 0.001108901028 
Integral (min/max) 0.02632394118 0.3126617045
Coefs (min/max) 1.122537581 6.542464403
Depth 3   Iteration 96
Cut 7579535.14 61.9329844%
Imbalance 0.005461218237 0.001107716286 
Integral (min/max) 0.01795035333 0.3122270117
Coefs (min/max) 1.152816368 11.16353821
Depth 3   Iteration 99
Cut 7578493.041 61.92446933%
Imbalance 0.005416337577 0.001300859313 
Integral (min/max) 0.01091530814 0.3062137473
Coefs (min/max) 1.15926093 12.88747809
Allowed imbalance: 0.0001778108265
Depth 3   After fixing imbalance
Cut 7578133.453 61.9215311%
Imbalance 0.00540821826 0.001107426408 
Integral (min/max) 0.009960831305 0.2936268009
Coefs (min/max) 1.371620662 16.61496916
Depth 3   Final
Cut 7578246 61.92245074%
Imbalance 0.008604828367 0.002690818199 
Integral (min/max) 0 0
Coefs (min/max) 1.371620662 16.61496916
Depth 4   Iteration 0
Cut 9908265.564 80.96122589%
Imbalance 0.008619587484 0.002690818199 
Integral (min/max) 0.9949377092 0.9950767115
Coefs (min/max) 1 1
Depth 4   Iteration 3
Cut 9900044.879 80.89405402%
Imbalance 0.02020485892 0.002690818199 
Integral (min/max) 0.9576177503 0.9687172179
Coefs (min/max) 1.1417271 2.399535946
Depth 4   Iteration 6
Cut 9861389.975 80.57820173%
Imbalance 0.01942491123 0.002693499535 
Integral (min/max) 0.9170282281 0.9481089621
Coefs (min/max) 1.055389929 2.188385733
Depth 4   Iteration 9
Cut 9796467.13 80.04771199%
Imbalance 0.01855895818 0.003306629065 
Integral (min/max) 0.8773779102 0.9256295487
Coefs (min/max) 1.057312084 2.106165643
Depth 4   Iteration 12
Cut 9712310.755 79.36006356%
Imbalance 0.01862306715 0.002792636843 
Integral (min/max) 0.8360109801 0.9047363633
Coefs (min/max) 1.042056511 2.141278384
Depth 4   Iteration 15
Cut 9619405.176 78.60092469%
Imbalance 0.01969088216 0.003619608947 
Integral (min/max) 0.7945302263 0.8876586579
Coefs (min/max) 1.031886161 2.428661628
Depth 4   Iteration 18
Cut 9525311.627 77.83207881%
Imbalance 0.02000313767 0.002932950522 
Integral (min/max) 0.753257523 0.8689895537
Coefs (min/max) 1.034798987 2.899599945
Depth 4   Iteration 21
Cut 9435811.529 77.1007664%
Imbalance 0.02083545293 0.003059818786 
Integral (min/max) 0.7129554229 0.8480686561
Coefs (min/max) 1.034698158 3.203935912
Depth 4   Iteration 24
Cut 9352649.204 76.42124043%
Imbalance 0.02231125955 0.003055178914 
Integral (min/max) 0.6737867209 0.8255132502
Coefs (min/max) 1.041199891 3.953348375
Depth 4   Iteration 27
Cut 9276441.54 75.79854154%
Imbalance 0.02587157334 0.00289423933 
Integral (min/max) 0.636380174 0.8032867819
Coefs (min/max) 1.038047667 5.451909083
Depth 4   Iteration 30
Cut 9206579.593 75.22769402%
Imbalance 0.02977953512 0.002952619901 
Integral (min/max) 0.6005749494 0.7804253706
Coefs (min/max) 1.036202541 7.153382109
Depth 4   Iteration 33
Cut 9143912.303 74.71563461%
Imbalance 0.03174510227 0.002743150222 
Integral (min/max) 0.5660850646 0.7588313138
Coefs (min/max) 1.037943075 8.272926779
Depth 4   Iteration 36
Cut 9085598.413 74.23914717%
Imbalance 0.02657913823 0.002821443821 
Integral (min/max) 0.5322789016 0.7400900608
Coefs (min/max) 1.050606758 7.094100016
Depth 4   Iteration 39
Cut 9032393.096 73.8044023%
Imbalance 0.02297972961 0.002767742749 
Integral (min/max) 0.4939691629 0.7085061033
Coefs (min/max) 1.053943462 6.938462831
Depth 4   Iteration 42
Cut 8983735.188 73.40681467%
Imbalance 0.02180543389 0.002763288889 
Integral (min/max) 0.4542451 0.6724178995
Coefs (min/max) 1.060865819 6.73643507
Depth 4   Iteration 45
Cut 8938814.434 73.03976361%
Imbalance 0.01968213614 0.002738528456 
Integral (min/max) 0.4156915433 0.6458902488
Coefs (min/max) 1.062214151 6.516502866
Depth 4   Iteration 48
Cut 8896739.059 72.69596237%
Imbalance 0.01775538502 0.003391392725 
Integral (min/max) 0.3786038276 0.6152206848
Coefs (min/max) 1.081948997 6.077969253
Depth 4   Iteration 51
Cut 8857844.909 72.37815519%
Imbalance 0.018783903 0.002805518982 
Integral (min/max) 0.3433159489 0.581433024
Coefs (min/max) 1.09035167 7.062735114
Depth 4   Iteration 54
Cut 8824074.258 72.10221251%
Imbalance 0.01928249258 0.002752182981 
Integral (min/max) 0.3096141137 0.5567411427
Coefs (min/max) 1.085269871 7.636687283
Depth 4   Iteration 57
Cut 8795249.401 71.86668231%
Imbalance 0.01943100062 0.002925389153 
Integral (min/max) 0.2780192402 0.5313214082
Coefs (min/max) 1.076124677 8.333500155
Depth 4   Iteration 60
Cut 8770574.916 71.66506513%
Imbalance 0.01964354861 0.002835713014 
Integral (min/max) 0.248091543 0.504368028
Coefs (min/max) 1.066031137 8.438550594
Depth 4   Iteration 63
Cut 8749471.548 71.49262783%
Imbalance 0.02003655787 0.002769205753 
Integral (min/max) 0.2195495161 0.4757857541
Coefs (min/max) 1.083564776 9.781452469
Depth 4   Iteration 66
Cut 8731835.581 71.34852295%
Imbalance 0.02061498111 0.002879588201 
Integral (min/max) 0.1921874436 0.4474734726
Coefs (min/max) 1.092528796 9.898941235
Depth 4   Iteration 69
Cut 8717001.903 71.22731578%
Imbalance 0.02125974043 0.002760890822 
Integral (min/max) 0.1662757161 0.4167834039
Coefs (min/max) 1.056593722 8.25461731
Depth 4   Iteration 72
Cut 8704753.243 71.127231%
Imbalance 0.02052439209 0.002751904156 
Integral (min/max) 0.1424873602 0.3885956979
Coefs (min/max) 1.064395825 6.845815087
Depth 4   Iteration 75
Cut 8694773.995 71.04568978%
Imbalance 0.01734948736 0.002708930114 
Integral (min/max) 0.1169165377 0.359654612
Coefs (min/max) 1.055198447 7.440346023
Depth 4   Iteration 78
Cut 8686443.008 70.97761662%
Imbalance 0.01772587939 0.002702460636 
Integral (min/max) 0.0934188093 0.3293762493
Coefs (min/max) 1.095092803 7.99814649
Depth 4   Iteration 81
Cut 8679854.27 70.92377952%
Imbalance 0.01845720483 0.00277428096 
Integral (min/max) 0.07174421992 0.3011603062
Coefs (min/max) 1.133811029 9.170470326
Depth 4   Iteration 84
Cut 8675121.7 70.88510931%
Imbalance 0.009240451911 0.002695699424 
Integral (min/max) 0.05255514873 0.2879898005
Coefs (min/max) 1.172234695 10.19298593
Depth 4   Iteration 87
Cut 8670938.561 70.85092855%
Imbalance 0.008772281219 0.002693055003 
Integral (min/max) 0.03709687855 0.2799683554
Coefs (min/max) 1.215517433 12.58638297
Depth 4   Iteration 90
Cut 8667875.186 70.82589747%
Imbalance 0.008639304655 0.002697567834 
Integral (min/max) 0.026253478 0.2710608545
Coefs (min/max) 1.468547307 24.80151366
Depth 4   Iteration 93
Cut 8665721.465 70.80829924%
Imbalance 0.01029395472 0.002714247407 
Integral (min/max) 0.01762201283 0.2661868093
Coefs (min/max) 1.550183167 44.56482619
Depth 4   Iteration 96
Cut 8664331.98 70.79694565%
Imbalance 0.009191840881 0.002694973019 
Integral (min/max) 0.01078411616 0.2657977296
Coefs (min/max) 1.957964848 59.17102754
Depth 4   Iteration 99
Cut 8663432.606 70.78959679%
Imbalance 0.009664043891 0.002691189166 
Integral (min/max) 0.006194683826 0.2442445338
Coefs (min/max) 2.634112438 81.4378807
Allowed imbalance: 0.000355621653
Depth 4   After fixing imbalance
Cut 8663165.228 70.78741203%
Imbalance 0.008604828373 0.002690818199 
Integral (min/max) 0.004168345333 0.2280293483
Coefs (min/max) 2.850018142 103.1582869
Depth 4   Final
Cut 8663383 70.78919146%
Imbalance 0.02020183247 0.005128578064 
Integral (min/max) 0 0
Coefs (min/max) 2.850018142 103.1582869
Depth 5   Iteration 0
Cut 10450834.06 85.39459622%
Imbalance 0.02021629021 0.005128578064 
Integral (min/max) 0.9948643979 0.9950932708
Coefs (min/max) 1 1
Depth 5   Iteration 3
Cut 10445149.07 85.34814368%
Imbalance 0.03351017761 0.005128578064 
Integral (min/max) 0.9566002293 0.9688930104
Coefs (min/max) 1.087172083 3.881945277
Depth 5   Iteration 6
Cut 10418350.95 85.12917415%
Imbalance 0.04218353544 0.005128578064 
Integral (min/max) 0.9108045081 0.9440435314
Coefs (min/max) 1.043159818 3.670503248
Depth 5   Iteration 9
Cut 10371982.8 84.75029631%
Imbalance 0.03711377198 0.005148439839 
Integral (min/max) 0.8658248503 0.9186945118
Coefs (min/max) 1.035540052 3.096032942
Depth 5   Iteration 12
Cut 10310677.23 84.24936361%
Imbalance 0.03370356857 0.005839443583 
Integral (min/max) 0.8212765574 0.8933361397
Coefs (min/max) 1.024350131 2.784019255
Depth 5   Iteration 15
Cut 10240971.25 83.67979047%
Imbalance 0.0308736151 0.005307006764 
Integral (min/max) 0.7764394672 0.8707705832
Coefs (min/max) 1.032337892 2.851834001
Depth 5   Iteration 18
Cut 10169328.8 83.09439433%
Imbalance 0.02881009153 0.005548998147 
Integral (min/max) 0.7322101402 0.8519739363
Coefs (min/max) 1.028578275 3.182836703
Depth 5   Iteration 21
Cut 10100369.04 82.53091867%
Imbalance 0.02793076369 0.005393876809 
Integral (min/max) 0.6876028897 0.8360367071
Coefs (min/max) 1.018541795 4.438763914
Depth 5   Iteration 24
Cut 10034421.34 81.99205475%
Imbalance 0.02929212174 0.005209683641 
Integral (min/max) 0.6428851655 0.8225197172
Coefs (min/max) 1.027384414 5.63326367
Depth 5   Iteration 27
Cut 9972006.737 81.48206008%
Imbalance 0.02885039731 0.005438224115 
Integral (min/max) 0.5982069916 0.8120014498
Coefs (min/max) 1.037581668 5.996695436
Depth 5   Iteration 30
Cut 9913406.852 81.00323576%
Imbalance 0.02841087419 0.00594822199 
Integral (min/max) 0.5538192454 0.7875852837
Coefs (min/max) 1.026151325 4.465110928
Depth 5   Iteration 33
Cut 9858063.921 80.55102428%
Imbalance 0.02868971391 0.005137361831 
Integral (min/max) 0.5100347154 0.7721351918
Coefs (min/max) 1.032932754 4.349844979
Depth 5   Iteration 36
Cut 9806268.251 80.12779774%
Imbalance 0.03047933212 0.005176867534 
Integral (min/max) 0.4667955689 0.7631480631
Coefs (min/max) 1.02524067 4.730724293
Depth 5   Iteration 39
Cut 9758307.09 79.73590327%
Imbalance 0.03121115566 0.005368070621 
Integral (min/max) 0.425021208 0.7559162895
Coefs (min/max) 1.023029094 5.6671267
Depth 5   Iteration 42
Cut 9713819.126 79.37238858%
Imbalance 0.03115492129 0.005162766789 
Integral (min/max) 0.3841839738 0.7501600384
Coefs (min/max) 1.025642595 7.02590919
Depth 5   Iteration 45
Cut 9673281.634 79.04115351%
Imbalance 0.03629617661 0.005286203778 
Integral (min/max) 0.3449250684 0.7416392018
Coefs (min/max) 1.026496267 8.213880391
Depth 5   Iteration 48
Cut 9637282.859 78.74700466%
Imbalance 0.02956473209 0.005175135931 
Integral (min/max) 0.3081514249 0.7353611019
Coefs (min/max) 1.029548004 7.537133008
Depth 5   Iteration 51
Cut 9606409.539 78.49473631%
Imbalance 0.03032676665 0.005385124087 
Integral (min/max) 0.2740808483 0.7190398652
Coefs (min/max) 1.041504759 8.898676886
Depth 5   Iteration 54
Cut 9580022.694 78.2791273%
Imbalance 0.03370856026 0.005394784851 
Integral (min/max) 0.2430047848 0.6997209779
Coefs (min/max) 1.059640512 10.14537642
Depth 5   Iteration 57
Cut 9558191.198 78.10074041%
Imbalance 0.02931494023 0.005316326794 
Integral (min/max) 0.2159225701 0.6745314787
Coefs (min/max) 1.029149586 9.899616629
Depth 5   Iteration 60
Cut 9539905.643 77.95132768%
Imbalance 0.03190242715 0.005173122305 
Integral (min/max) 0.1913408094 0.6536185655
Coefs (min/max) 1.044546939 12.24347819
Depth 5   Iteration 63
Cut 9524573.176 77.82604488%
Imbalance 0.03568240492 0.005638893512 
Integral (min/max) 0.1631259769 0.6332281926
Coefs (min/max) 1.070789959 14.6054663
Depth 5   Iteration 66
Cut 9511748.965 77.72125723%
Imbalance 0.0382461112 0.00545907217 
Integral (min/max) 0.1407547015 0.6116345312
Coefs (min/max) 1.111794313 16.49575906
Depth 5   Iteration 69
Cut 9501251.098 77.63547832%
Imbalance 0.03862597655 0.005624514462 
Integral (min/max) 0.1154278699 0.5889478613
Coefs (min/max) 1.104374293 18.66784556
Depth 5   Iteration 72
Cut 9492768.538 77.56616665%
Imbalance 0.04497809269 0.00605379048 
Integral (min/max) 0.09289548485 0.5709891166
Coefs (min/max) 1.091602825 22.61212584
Depth 5   Iteration 75
Cut 9485791.162 77.50915396%
Imbalance 0.04483980238 0.005279048592 
Integral (min/max) 0.0737571899 0.5497773504
Coefs (min/max) 1.102664624 20.9462543
Depth 5   Iteration 78
Cut 9480194.976 77.46342707%
Imbalance 0.04697609329 0.005352694049 
Integral (min/max) 0.05726215185 0.533365379
Coefs (min/max) 1.175039606 32.26121714
Depth 5   Iteration 81
Cut 9475658.649 77.42636038%
Imbalance 0.05977084038 0.005163595661 
Integral (min/max) 0.04276006561 0.5149801253
Coefs (min/max) 1.171200677 29.61250165
Depth 5   Iteration 84
Cut 9472917.091 77.40395889%
Imbalance 0.02034323516 0.005134146256 
Integral (min/max) 0.03119616084 0.4779384173
Coefs (min/max) 1.25811314 53.90035115
Depth 5   Iteration 87
Cut 9470295.456 77.38253731%
Imbalance 0.02030359837 0.005134678278 
Integral (min/max) 0.02159047894 0.4474160985
Coefs (min/max) 1.342972826 66.36172789
Depth 5   Iteration 90
Cut 9468423.13 77.36723839%
Imbalance 0.02035246544 0.005148686938 
Integral (min/max) 0.01402846974 0.4245203572
Coefs (min/max) 1.40801969 75.43499166
Depth 5   Iteration 93
Cut 9467054.805 77.35605769%
Imbalance 0.0205124568 0.005754307742 
Integral (min/max) 0.008910210143 0.3982126801
Coefs (min/max) 1.508584647 84.54664831
Depth 5   Iteration 96
Cut 9466184.138 77.3489434%
Imbalance 0.02056410854 0.005154029867 
Integral (min/max) 0.008503618679 0.3691632822
Coefs (min/max) 1.63692064 98.83632231
Depth 5   Iteration 99
Cut 9465659.081 77.34465312%
Imbalance 0.02065140325 0.005165344899 
Integral (min/max) 0.005584563496 0.3404885076
Coefs (min/max) 2.155594119 349.2999757
Allowed imbalance: 0.0007112433059
Depth 5   After fixing imbalance
Cut 9465822.384 77.34598748%
Imbalance 0.02020183247 0.005128578064 
Integral (min/max) 0.004509737028 0.32105276
Coefs (min/max) 2.415177383 1721.020609
Depth 5   Final
Cut 9465674 77.34477502%
Imbalance 0.02886241567 0.01401397336 
Integral (min/max) 0 0
Coefs (min/max) 2.415177383 1721.020609
Depth 6   Iteration 0
Cut 10851979.56 88.67238801%
Imbalance 0.0289228783 0.01401397336 
Integral (min/max) 0.9948835258 0.9951642915
Coefs (min/max) 1 1
Depth 6   Iteration 3
Cut 10848266.16 88.64204554%
Imbalance 0.04616573145 0.01401397336 
Integral (min/max) 0.9550902339 0.9699307966
Coefs (min/max) 1.128600681 4.051233677
Depth 6   Iteration 6
Cut 10830294.01 88.49519363%
Imbalance 0.0488287085 0.01401397336 
Integral (min/max) 0.9070021194 0.9391423585
Coefs (min/max) 1.070751152 4.184954436
Depth 6   Iteration 9
Cut 10798933.81 88.23894695%
Imbalance 0.04926909198 0.01469288121 
Integral (min/max) 0.8590082989 0.9107478324
Coefs (min/max) 1.038773514 4.209800715
Depth 6   Iteration 12
Cut 10755458.81 87.88370926%
Imbalance 0.04932971503 0.01636269185 
Integral (min/max) 0.8110777412 0.883436706
Coefs (min/max) 1.02597587 4.268413324
Depth 6   Iteration 15
Cut 10703375.61 87.45813333%
Imbalance 0.05035424072 0.01524953953 
Integral (min/max) 0.7630703197 0.8572994298
Coefs (min/max) 1.023223196 4.493223193
Depth 6   Iteration 18
Cut 10647596.43 87.0023572%
Imbalance 0.05344353926 0.01477336446 
Integral (min/max) 0.7149857378 0.8315461127
Coefs (min/max) 1.023696176 4.841830571
Depth 6   Iteration 21
Cut 10591416.98 86.54331041%
Imbalance 0.05713098619 0.01463297618 
Integral (min/max) 0.6658952741 0.805959135
Coefs (min/max) 1.023915418 5.420205352
Depth 6   Iteration 24
Cut 10536844.04 86.0973906%
Imbalance 0.0610517753 0.01535210896 
Integral (min/max) 0.6168037166 0.7812891994
Coefs (min/max) 1.017744364 6.193783894
Depth 6   Iteration 27
Cut 10484938.79 85.67326871%
Imbalance 0.065862749 0.01422207981 
Integral (min/max) 0.5680962734 0.7595201827
Coefs (min/max) 1.018676799 7.80409998
Depth 6   Iteration 30
Cut 10436062.1 85.27389334%
Imbalance 0.06987133671 0.01413798655 
Integral (min/max) 0.5202810698 0.746624112
Coefs (min/max) 1.020619529 9.83635411
Depth 6   Iteration 33
Cut 10390232.67 84.89941746%
Imbalance 0.07396091766 0.01416842878 
Integral (min/max) 0.4735317567 0.7379308001
Coefs (min/max) 1.031628054 13.20632248
Depth 6   Iteration 36
Cut 10347210.02 84.54787598%
Imbalance 0.07036055594 0.01449396852 
Integral (min/max) 0.4282939085 0.7283273678
Coefs (min/max) 1.023455571 12.80014334
Depth 6   Iteration 39
Cut 10306850.64 84.21809626%
Imbalance 0.06437339741 0.01430045436 
Integral (min/max) 0.38598539 0.720888433
Coefs (min/max) 1.01799556 15.79292534
Depth 6   Iteration 42
Cut 10269580.8 83.9135614%
Imbalance 0.07099963947 0.01713877969 
Integral (min/max) 0.3476709274 0.7148034944
Coefs (min/max) 1.018870005 20.42738328
Depth 6   Iteration 45
Cut 10235539.86 83.63541019%
Imbalance 0.08102625454 0.0145604581 
Integral (min/max) 0.3071212186 0.7070107945
Coefs (min/max) 1.026022767 23.74579721
Depth 6   Iteration 48
Cut 10204954.8 83.38549725%
Imbalance 0.08745424168 0.01419904852 
Integral (min/max) 0.2657759582 0.6949517958
Coefs (min/max) 1.021670678 33.55725812
Depth 6   Iteration 51
Cut 10177844.64 83.16397798%
Imbalance 0.1189332769 0.01425095895 
Integral (min/max) 0.2258873147 0.677456817
Coefs (min/max) 1.027813397 30.40825911
Depth 6   Iteration 54
Cut 10154577.67 82.97386167%
Imbalance 0.08361892974 0.0140571969 
Integral (min/max) 0.1882350559 0.7173159892
Coefs (min/max) 1.043174473 25.23518349
Depth 6   Iteration 57
Cut 10135097.46 82.81468734%
Imbalance 0.0845738971 0.014040648 
Integral (min/max) 0.1522476472 0.7099865575
Coefs (min/max) 1.022268192 25.34968395
Depth 6   Iteration 60
Cut 10118856.59 82.68198195%
Imbalance 0.09099291246 0.014025701 
Integral (min/max) 0.11681448 0.6494592306
Coefs (min/max) 1.049381098 29.19805672
Depth 6   Iteration 63
Cut 10105395.23 82.57198809%
Imbalance 0.1024638259 0.01404905662 
Integral (min/max) 0.08532514162 0.6969056682
Coefs (min/max) 1.077967796 29.43456021
Depth 6   Iteration 66
Cut 10094241.14 82.48084712%
Imbalance 0.07000978288 0.01428467037 
Integral (min/max) 0.05830704964 0.6892746937
Coefs (min/max) 1.058790219 39.3019301
Depth 6   Iteration 69
Cut 10085195.73 82.40693631%
Imbalance 0.06735301193 0.0140455787 
Integral (min/max) 0.03999658112 0.6870189661
Coefs (min/max) 1.087112751 46.46012233
Depth 6   Iteration 72
Cut 10078333.85 82.35086734%
Imbalance 0.04679342243 0.01406770172 
Integral (min/max) 0.02321545031 0.6858781804
Coefs (min/max) 1.08417681 99.93905642
Depth 6   Iteration 75
Cut 10073099.83 82.30809977%
Imbalance 0.09325337164 0.01401611273 
Integral (min/max) 0.01338538711 0.6684008801
Coefs (min/max) 0.8757808754 25.48631812
Depth 6   Iteration 78
Cut 10069225.73 82.27644424%
Imbalance 0.05199586824 0.01401398966 
Integral (min/max) 0.00927751375 0.6691847207
Coefs (min/max) 1.042045976 29.32715737
Depth 6   Iteration 81
Cut 10066458.07 82.25382945%
Imbalance 0.09344343058 0.01422199316 
Integral (min/max) 0.004656389742 0.6709796585
Coefs (min/max) 1.055500139 29.86955124
Depth 6   Iteration 84
Cut 10065232.31 82.24381364%
Imbalance 0.02904560073 0.0140465394 
Integral (min/max) 0.0003608802795 0.6498217483
Coefs (min/max) 0.9634644452 160.1072879
Depth 6   Iteration 87
Cut 10063786.79 82.23200216%
Imbalance 0.02892439843 0.01411487623 
Integral (min/max) 0.0003608802795 0.6120133788
Coefs (min/max) 1.09595464 7.412557615e+13
Depth 6   Iteration 90
Cut 10062743.73 82.22347928%
Imbalance 0.02886783863 0.01401397336 
Integral (min/max) 0.0003608802795 0.573034648
Coefs (min/max) 1.114476589 7.412557615e+13
Depth 6   Iteration 93
Cut 10062056.01 82.21785983%
Imbalance 0.02926446548 0.01401397336 
Integral (min/max) 0.0003608802795 0.5524405502
Coefs (min/max) 1.220764524 7.412557615e+13
Depth 6   Iteration 96
Cut 10061635 82.21441977%
Imbalance 0.02919724581 0.0140149668 
Integral (min/max) 0.0003608802795 0.5150303619
Coefs (min/max) 1.355150094 7.412557615e+13
Depth 6   Iteration 99
Cut 10061357.74 82.21215426%
Imbalance 0.02886448977 0.01401397336 
Integral (min/max) 0.0003608802795 0.4984801218
Coefs (min/max) 1.958083615 7.412557615e+13
Allowed imbalance: 0.001422486612
Depth 6   After fixing imbalance
Cut 10061591.73 82.21406618%
Imbalance 0.02886241567 0.01401397357 
Integral (min/max) 0.0002472063629 0.4801892778
Coefs (min/max) 1.937525974 7.412557615e+13
Depth 6   Final
Cut 10061983 82.21726328%
Imbalance 0.04607207241 0.06429552834 
Integral (min/max) 0 0
Coefs (min/max) 1.937525974 7.412557615e+13


0-th res = 10061983 (0.0003159440222 0.001505380341 0.00269481666 0.006263125616 0.01696805248 -0.009199546527 -0.004441801253 0.007452561934 0.01102087089 -0.0008734922965 -0.002062928615 0.005073689297 -0.008010110209 0.01458917985 -0.01276785548 0.007452561934 0.008641998253 0.0003159440222 -0.01276785548 0.01221030721 0.009831434572 -0.01157841916 0.001505380341 0.003884252978 -0.0008734922965 0.003884252978 0.001505380341 -0.00682067389 0.02053636144 -0.005631237571 0.001505380341 0.003884252978 0.0003159440222 -0.003252364934 0.0003159440222 0.006263125616 0.003884252978 0.001505380341 0.006263125616 0.007452561934 0.008641998253 0.006263125616 0.005073689297 0.01102087089 -0.003252364934 -0.00682067389 0.003884252978 0.007452561934 0.003884252978 0.00269481666 -0.0008734922965 -0.002062928615 -0.004441801253 0.007452561934 0.009831434572 0.009831434572 -0.01157841916 0.006263125616 -0.002062928615 0.009831434572 -0.004441801253 -0.008010110209 0.01577861617 -0.00682067389 0.0003159440222 0.001505380341 0.001505380341 0.006263125616 0.01221030721 -0.01514672812 0.0003159440222 -0.004441801253 -0.01038898285 0.00269481666 0.006263125616 -0.0008734922965 -0.01157841916 -0.004441801253 0.04075677886 0.01696805248 0.01339974353 0.02291523408 0.01577861617 0.003884252978 0.0181574888 -0.004441801253 -0.003252364934 -0.04607207241 -0.03060940026 -0.01276785548 -0.02228334603 -0.01514672812 0.01102087089 -0.01276785548 0.02886241567 -0.01514672812 0.001505380341 0.001505380341 -0.01514672812 -0.004441801253 -0.02228334603 0.007452561934 -0.01038898285 -0.0199044734 -0.008010110209 0.001505380341 -0.003252364934 -0.004441801253 -0.01157841916 -0.00682067389 0.001505380341 0.006263125616 0.00269481666 0.006263125616 -0.0139572918 -0.0008734922965 0.02291523408 0.005073689297 -0.03060940026 -0.0008734922965 0.007452561934 0.001505380341 -0.0199044734 0.01221030721 -0.01871503708 -0.03417770922 0.01577861617 -0.008010110209 | 0.006305703781 -0.002239284344 -0.004566407793 -0.009136982837 0.01751250277 -0.005648912409 -0.0111712548 0.01281641995 0.002122111064 -0.0008639282383 0.00373279426 0.001091901357 0.0008461152849 -0.001684958309 -0.005335142955 -0.0008377807838 0.005887344509 0.006985537598 -0.02109159903 0.01087104933 0.000840885794 -0.01284469188 0.005259805602 0.006509653926 0.005463755747 -0.01319506777 0.007199946725 -4.289816751e-05 -0.004419982048 0.000997770521 0.001201720666 0.003052960443 0.0001610519775 0.001023917975 0.001954767355 0.003215074661 0.006389375636 -0.001470549182 0.005442837783 0.004810069385 -0.004660538629 0.001745587719 0.001029147466 -0.005978370335 -0.002197448417 0.001881554483 -0.003714000777 -0.00530376601 0.004370792149 -0.01584119017 0.005563116074 0.006054688218 0.001824030083 -0.001407795292 -0.001324123437 0.0003440841589 -0.004519342375 -0.001606515946 -0.0006547486024 0.0007153780125 0.003277828552 -0.00209808809 -0.003567575032 0.005573575056 -0.007280513569 -0.003452526232 0.005500362183 -0.01528163464 0.01440618518 0.01362176155 0.0005323458311 -0.02384754073 -0.004163736994 0.003026812989 -0.00326426456 0.003853072551 -0.00314921576 -0.002751774452 0.002425421536 0.002106422591 -0.001428713255 -0.0006652075842 -0.004890636229 0.005055855457 0.003100025861 0.004412628077 0.002174405973 0.001928619901 -0.0006024536935 0.01127372013 -0.007013809533 -0.003023707979 -0.000978977038 0.002550929317 0.003047730952 -0.002260202308 -0.004482735939 -0.002929577143 -0.01003122578 0.02229225745 0.001175573211 0.000181969941 0.004444005022 -0.005722125281 -0.05417335844 0.06429552834 0.01664440728 -0.02396781902 -0.01371801686 0.003288287534 -0.0009580590745 -0.000121340531 -0.003133527288 -0.009351391964 0.004009957278 0.007471880251 -0.007390332878 -0.004419982048 0.00676589898 0.006985537598 -0.007892364004 0.01888262939 0.0003702316133 -0.007081792915 0.01182804617 -0.0138696721 0.008475942503 -0.009482129236 ) 
0-th iteration time: 56.76996401
result = 10061983 (0.0003159440222 0.001505380341 0.00269481666 0.006263125616 0.01696805248 -0.009199546527 -0.004441801253 0.007452561934 0.01102087089 -0.0008734922965 -0.002062928615 0.005073689297 -0.008010110209 0.01458917985 -0.01276785548 0.007452561934 0.008641998253 0.0003159440222 -0.01276785548 0.01221030721 0.009831434572 -0.01157841916 0.001505380341 0.003884252978 -0.0008734922965 0.003884252978 0.001505380341 -0.00682067389 0.02053636144 -0.005631237571 0.001505380341 0.003884252978 0.0003159440222 -0.003252364934 0.0003159440222 0.006263125616 0.003884252978 0.001505380341 0.006263125616 0.007452561934 0.008641998253 0.006263125616 0.005073689297 0.01102087089 -0.003252364934 -0.00682067389 0.003884252978 0.007452561934 0.003884252978 0.00269481666 -0.0008734922965 -0.002062928615 -0.004441801253 0.007452561934 0.009831434572 0.009831434572 -0.01157841916 0.006263125616 -0.002062928615 0.009831434572 -0.004441801253 -0.008010110209 0.01577861617 -0.00682067389 0.0003159440222 0.001505380341 0.001505380341 0.006263125616 0.01221030721 -0.01514672812 0.0003159440222 -0.004441801253 -0.01038898285 0.00269481666 0.006263125616 -0.0008734922965 -0.01157841916 -0.004441801253 0.04075677886 0.01696805248 0.01339974353 0.02291523408 0.01577861617 0.003884252978 0.0181574888 -0.004441801253 -0.003252364934 -0.04607207241 -0.03060940026 -0.01276785548 -0.02228334603 -0.01514672812 0.01102087089 -0.01276785548 0.02886241567 -0.01514672812 0.001505380341 0.001505380341 -0.01514672812 -0.004441801253 -0.02228334603 0.007452561934 -0.01038898285 -0.0199044734 -0.008010110209 0.001505380341 -0.003252364934 -0.004441801253 -0.01157841916 -0.00682067389 0.001505380341 0.006263125616 0.00269481666 0.006263125616 -0.0139572918 -0.0008734922965 0.02291523408 0.005073689297 -0.03060940026 -0.0008734922965 0.007452561934 0.001505380341 -0.0199044734 0.01221030721 -0.01871503708 -0.03417770922 0.01577861617 -0.008010110209 | 0.006305703781 -0.002239284344 -0.004566407793 -0.009136982837 0.01751250277 -0.005648912409 -0.0111712548 0.01281641995 0.002122111064 -0.0008639282383 0.00373279426 0.001091901357 0.0008461152849 -0.001684958309 -0.005335142955 -0.0008377807838 0.005887344509 0.006985537598 -0.02109159903 0.01087104933 0.000840885794 -0.01284469188 0.005259805602 0.006509653926 0.005463755747 -0.01319506777 0.007199946725 -4.289816751e-05 -0.004419982048 0.000997770521 0.001201720666 0.003052960443 0.0001610519775 0.001023917975 0.001954767355 0.003215074661 0.006389375636 -0.001470549182 0.005442837783 0.004810069385 -0.004660538629 0.001745587719 0.001029147466 -0.005978370335 -0.002197448417 0.001881554483 -0.003714000777 -0.00530376601 0.004370792149 -0.01584119017 0.005563116074 0.006054688218 0.001824030083 -0.001407795292 -0.001324123437 0.0003440841589 -0.004519342375 -0.001606515946 -0.0006547486024 0.0007153780125 0.003277828552 -0.00209808809 -0.003567575032 0.005573575056 -0.007280513569 -0.003452526232 0.005500362183 -0.01528163464 0.01440618518 0.01362176155 0.0005323458311 -0.02384754073 -0.004163736994 0.003026812989 -0.00326426456 0.003853072551 -0.00314921576 -0.002751774452 0.002425421536 0.002106422591 -0.001428713255 -0.0006652075842 -0.004890636229 0.005055855457 0.003100025861 0.004412628077 0.002174405973 0.001928619901 -0.0006024536935 0.01127372013 -0.007013809533 -0.003023707979 -0.000978977038 0.002550929317 0.003047730952 -0.002260202308 -0.004482735939 -0.002929577143 -0.01003122578 0.02229225745 0.001175573211 0.000181969941 0.004444005022 -0.005722125281 -0.05417335844 0.06429552834 0.01664440728 -0.02396781902 -0.01371801686 0.003288287534 -0.0009580590745 -0.000121340531 -0.003133527288 -0.009351391964 0.004009957278 0.007471880251 -0.007390332878 -0.004419982048 0.00676589898 0.006985537598 -0.007892364004 0.01888262939 0.0003702316133 -0.007081792915 0.01182804617 -0.0138696721 0.008475942503 -0.009482129236 ) 
2d_adapt_fix/gplus alter2D (step=0.02, eps=0.01, depth=7) time: 56.77336247

LiveJournal: 
Graph is read. 4847571 vertices, 42851237 edges.
alter2D (step=0.02, eps=0.01, depth=7):
Depth 0   Iteration 0
Cut 21425618.44 49.99999985%
Imbalance 5.568828843e-08 9.520551014e-11 
Integral (min/max) 0.9949992357 0.9949992357
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 20777859.63 48.48835433%
Imbalance 0.01151543 0.009534486542 
Integral (min/max) 0.9797126425 0.9797126425
Coefs (min/max) 1.509827553 1.509827553
Depth 0   Iteration 6
Cut 19247664.2 44.91740624%
Imbalance 0.0004318823162 0.003404391063 
Integral (min/max) 0.9626430241 0.9626430241
Coefs (min/max) 1.144178502 1.144178502
Depth 0   Iteration 9
Cut 17720420.77 41.3533471%
Imbalance 0.003119968959 0.0004332631169 
Integral (min/max) 0.949402802 0.949402802
Coefs (min/max) 1.174717833 1.174717833
Depth 0   Iteration 12
Cut 16383531.81 38.23350959%
Imbalance 0.004768091731 0.0001787836378 
Integral (min/max) 0.935975422 0.935975422
Coefs (min/max) 1.202470842 1.202470842
Depth 0   Iteration 15
Cut 15283766.94 35.66703789%
Imbalance 0.006851811081 0.0002634279684 
Integral (min/max) 0.920805599 0.920805599
Coefs (min/max) 1.252250629 1.252250629
Depth 0   Iteration 18
Cut 14378677.72 33.554872%
Imbalance 0.008492558781 0.0001744432023 
Integral (min/max) 0.9015690124 0.9015690124
Coefs (min/max) 1.300183445 1.300183445
Depth 0   Iteration 21
Cut 13548945.78 31.61856397%
Imbalance 0.008123098158 0.0004685751308 
Integral (min/max) 0.8758738225 0.8758738225
Coefs (min/max) 1.23858204 1.23858204
Depth 0   Iteration 24
Cut 12707661.63 29.65529708%
Imbalance 0.005744798481 0.0004159091245 
Integral (min/max) 0.84564787 0.84564787
Coefs (min/max) 1.126508962 1.126508962
Depth 0   Iteration 27
Cut 11828851.31 27.60445704%
Imbalance 0.003406973051 6.48468981e-05 
Integral (min/max) 0.8157144608 0.8157144608
Coefs (min/max) 1.085818592 1.085818592
Depth 0   Iteration 30
Cut 10971148.6 25.6028749%
Imbalance 0.002855028895 3.172156462e-06 
Integral (min/max) 0.7856967746 0.7856967746
Coefs (min/max) 1.072184384 1.072184384
Depth 0   Iteration 33
Cut 10162676.47 23.71617994%
Imbalance 0.002509491624 2.844577807e-05 
Integral (min/max) 0.7548288342 0.7548288342
Coefs (min/max) 1.065439654 1.065439654
Depth 0   Iteration 36
Cut 9409623.98 21.95881529%
Imbalance 0.00230790679 2.245977429e-05 
Integral (min/max) 0.7231550517 0.7231550517
Coefs (min/max) 1.060542834 1.060542834
Depth 0   Iteration 39
Cut 8715353.361 20.33862724%
Imbalance 0.002180137288 2.642104892e-05 
Integral (min/max) 0.6907975442 0.6907975442
Coefs (min/max) 1.058642668 1.058642668
Depth 0   Iteration 42
Cut 8082191.047 18.86104489%
Imbalance 0.002134086297 2.566858434e-05 
Integral (min/max) 0.6578155725 0.6578155725
Coefs (min/max) 1.057336855 1.057336855
Depth 0   Iteration 45
Cut 7508470.928 17.52218011%
Imbalance 0.002109543612 3.087517051e-05 
Integral (min/max) 0.6243170071 0.6243170071
Coefs (min/max) 1.057092901 1.057092901
Depth 0   Iteration 48
Cut 6991878.142 16.31663082%
Imbalance 0.002139507812 1.483376221e-05 
Integral (min/max) 0.590394317 0.590394317
Coefs (min/max) 1.058098781 1.058098781
Depth 0   Iteration 51
Cut 6528152.778 15.23445584%
Imbalance 0.0021113137 2.295765761e-05 
Integral (min/max) 0.5560945013 0.5560945013
Coefs (min/max) 1.056818099 1.056818099
Depth 0   Iteration 54
Cut 6113229.556 14.26616822%
Imbalance 0.002128189926 1.603383622e-05 
Integral (min/max) 0.5215776901 0.5215776901
Coefs (min/max) 1.058257323 1.058257323
Depth 0   Iteration 57
Cut 5742897.482 13.40194096%
Imbalance 0.002104341191 1.027260276e-05 
Integral (min/max) 0.486871477 0.486871477
Coefs (min/max) 1.058693445 1.058693445
Depth 0   Iteration 60
Cut 5412935.419 12.63192337%
Imbalance 0.002092485089 6.080543106e-06 
Integral (min/max) 0.4520591823 0.4520591823
Coefs (min/max) 1.059440658 1.059440658
Depth 0   Iteration 63
Cut 5119740.354 11.94770726%
Imbalance 0.002075755518 3.170350599e-06 
Integral (min/max) 0.4172820725 0.4172820725
Coefs (min/max) 1.060620222 1.060620222
Depth 0   Iteration 66
Cut 4859128.842 11.33952992%
Imbalance 0.0020196314 3.095689223e-06 
Integral (min/max) 0.3825335558 0.3825335558
Coefs (min/max) 1.060644266 1.060644266
Depth 0   Iteration 69
Cut 4628510.406 10.80134607%
Imbalance 0.001956800328 3.489521751e-06 
Integral (min/max) 0.3479972736 0.3479972736
Coefs (min/max) 1.063057237 1.063057237
Depth 0   Iteration 72
Cut 4424712.64 10.32575242%
Imbalance 0.001912096924 3.200955798e-06 
Integral (min/max) 0.3137763867 0.3137763867
Coefs (min/max) 1.062563184 1.062563184
Depth 0   Iteration 75
Cut 4244615.915 9.905468809%
Imbalance 0.001835012882 3.25633672e-06 
Integral (min/max) 0.2799337618 0.2799337618
Coefs (min/max) 1.063015169 1.063015169
Depth 0   Iteration 78
Cut 4084734.251 9.532360178%
Imbalance 0.001788439524 4.187662728e-06 
Integral (min/max) 0.246424879 0.246424879
Coefs (min/max) 1.064176007 1.064176007
Depth 0   Iteration 81
Cut 3944352.888 9.204758518%
Imbalance 0.001730978836 3.73178826e-06 
Integral (min/max) 0.213799914 0.213799914
Coefs (min/max) 1.068208774 1.068208774
Depth 0   Iteration 84
Cut 3826167.87 8.92895547%
Imbalance 0.0002669349053 1.08029825e-06 
Integral (min/max) 0.1829955516 0.1829955516
Coefs (min/max) 1.144243546 1.144243546
Depth 0   Iteration 87
Cut 3719762.645 8.680642393%
Imbalance 0.0003059831638 1.910784699e-06 
Integral (min/max) 0.1520881263 0.1520881263
Coefs (min/max) 1.106568066 1.106568066
Depth 0   Iteration 90
Cut 3628127.205 8.466796898%
Imbalance 0.0001458756727 9.995214612e-08 
Integral (min/max) 0.1225762717 0.1225762717
Coefs (min/max) 1.164759206 1.164759206
Depth 0   Iteration 93
Cut 3541459.819 8.264545127%
Imbalance 2.826530297e-05 9.554574969e-06 
Integral (min/max) 0.09228807331 0.09228807331
Coefs (min/max) 1.104361626 1.104361626
Depth 0   Iteration 96
Cut 3465656.609 8.087646593%
Imbalance 0.0003839568996 2.428714885e-06 
Integral (min/max) 0.06442282727 0.06442282727
Coefs (min/max) 1.142834571 1.142834571
Depth 0   Iteration 99
Cut 3410775.246 7.959572431%
Imbalance 5.019380328e-05 2.31021809e-06 
Integral (min/max) 0.04412181415 0.04412181415
Coefs (min/max) 1.380732011 1.380732011
Allowed imbalance: 2.222635331e-05
Depth 0   After fixing imbalance
Cut 3382319.638 7.89316686%
Imbalance 1.40775902e-09 5.352340793e-11 
Integral (min/max) 0.03361785856 0.03361785856
Coefs (min/max) 1.320781961 1.320781961
Depth 0   Final
Cut 3382304 7.893130366%
Imbalance 3.568798248e-05 1.346522308e-05 
Integral (min/max) 0 0
Coefs (min/max) 1.320781961 1.320781961
Depth 1   Iteration 0
Cut 23116770.53 53.94656525%
Imbalance 3.765319779e-05 1.346528411e-05 
Integral (min/max) 0.9949971802 0.9950007734
Coefs (min/max) 1 1
Depth 1   Iteration 3
Cut 22602773.46 52.74707347%
Imbalance 0.01228293572 0.005732429488 
Integral (min/max) 0.9797377963 0.9809375609
Coefs (min/max) 1.308071777 1.658574495
Depth 1   Iteration 6
Cut 21459591.76 50.07928187%
Imbalance 0.0004847978059 0.004286816646 
Integral (min/max) 0.9615763169 0.9663488728
Coefs (min/max) 1.174589538 1.180972913
Depth 1   Iteration 9
Cut 20388393.63 47.57947509%
Imbalance 0.001792620487 0.001414569307 
Integral (min/max) 0.9479772078 0.9484799148
Coefs (min/max) 1.123995951 1.16314414
Depth 1   Iteration 12
Cut 19416633.83 45.31172305%
Imbalance 0.002777736752 0.0008607801801 
Integral (min/max) 0.9290033672 0.9295959049
Coefs (min/max) 1.098302944 1.112698991
Depth 1   Iteration 15
Cut 18459970.74 43.07920152%
Imbalance 0.002965319353 0.0006162819661 
Integral (min/max) 0.9092440567 0.9096595506
Coefs (min/max) 1.104417181 1.11172813
Depth 1   Iteration 18
Cut 17543890.06 40.94138533%
Imbalance 0.003691966795 0.0002112208378 
Integral (min/max) 0.8873679919 0.8889088877
Coefs (min/max) 1.100801813 1.134602062
Depth 1   Iteration 21
Cut 16699563.37 38.9710182%
Imbalance 0.004410086802 4.83448221e-05 
Integral (min/max) 0.8620423179 0.8666797411
Coefs (min/max) 1.06945967 1.142998577
Depth 1   Iteration 24
Cut 15917518.5 37.14599533%
Imbalance 0.004760854256 0.0001509521891 
Integral (min/max) 0.8349292002 0.8419962406
Coefs (min/max) 1.063275407 1.132112442
Depth 1   Iteration 27
Cut 15188199.07 35.44401546%
Imbalance 0.004517446176 0.000232760372 
Integral (min/max) 0.8063587033 0.8150947482
Coefs (min/max) 1.05864108 1.110436417
Depth 1   Iteration 30
Cut 14504853.05 33.84932168%
Imbalance 0.003531228039 0.0003024356506 
Integral (min/max) 0.7764591571 0.7864046151
Coefs (min/max) 1.055996266 1.074072601
Depth 1   Iteration 33
Cut 13855800.56 32.33465714%
Imbalance 0.002081313873 0.0002838528895 
Integral (min/max) 0.7454677088 0.756875201
Coefs (min/max) 1.045387393 1.053892282
Depth 1   Iteration 36
Cut 13233157.92 30.88162408%
Imbalance 0.0009482844299 0.0001263854958 
Integral (min/max) 0.7134288138 0.7274098853
Coefs (min/max) 1.042844751 1.050327438
Depth 1   Iteration 39
Cut 12646912.64 29.51352988%
Imbalance 0.0008347653271 4.637115683e-05 
Integral (min/max) 0.6805143706 0.6970540325
Coefs (min/max) 1.048253885 1.048430635
Depth 1   Iteration 42
Cut 12104084.29 28.24675583%
Imbalance 0.000724148534 3.489581508e-05 
Integral (min/max) 0.6468523624 0.6659018314
Coefs (min/max) 1.047182505 1.047229907
Depth 1   Iteration 45
Cut 11605314.75 27.08279985%
Imbalance 0.0006464337337 3.419933221e-05 
Integral (min/max) 0.6125233356 0.6341706792
Coefs (min/max) 1.045824729 1.047033292
Depth 1   Iteration 48
Cut 11150557.47 26.02155329%
Imbalance 0.0006049984655 2.981861844e-05 
Integral (min/max) 0.5775964136 0.6019033375
Coefs (min/max) 1.04476769 1.046666008
Depth 1   Iteration 51
Cut 10738496.04 25.05994411%
Imbalance 0.0005578621356 2.945753344e-05 
Integral (min/max) 0.542172478 0.569150638
Coefs (min/max) 1.042975351 1.047076392
Depth 1   Iteration 54
Cut 10366803.2 24.19254129%
Imbalance 0.0005506509342 3.271162489e-05 
Integral (min/max) 0.5063842287 0.5359120768
Coefs (min/max) 1.042424451 1.044464097
Depth 1   Iteration 57
Cut 10032789.93 23.41306957%
Imbalance 0.0005633237297 3.373909522e-05 
Integral (min/max) 0.4703223683 0.5024070157
Coefs (min/max) 1.042471797 1.045746473
Depth 1   Iteration 60
Cut 9733399.479 22.71439557%
Imbalance 0.0005370798946 1.792175469e-05 
Integral (min/max) 0.4340831235 0.4685932849
Coefs (min/max) 1.041556856 1.044871008
Depth 1   Iteration 63
Cut 9465905.275 22.09015641%
Imbalance 0.0005100644268 2.098424533e-05 
Integral (min/max) 0.3978262728 0.4345999926
Coefs (min/max) 1.041491782 1.043804807
Depth 1   Iteration 66
Cut 9227161.39 21.53301056%
Imbalance 0.0004599088402 1.753268912e-05 
Integral (min/max) 0.3616765006 0.4005408697
Coefs (min/max) 1.04152384 1.043267833
Depth 1   Iteration 69
Cut 9014666.541 21.03712091%
Imbalance 0.0004841397437 1.714849528e-05 
Integral (min/max) 0.3257710979 0.3665720414
Coefs (min/max) 1.040565816 1.042832583
Depth 1   Iteration 72
Cut 8825433.614 20.59551656%
Imbalance 0.0003805130845 2.481036657e-05 
Integral (min/max) 0.2902499464 0.3327507428
Coefs (min/max) 1.041151278 1.041852304
Depth 1   Iteration 75
Cut 8657289.163 20.20312544%
Imbalance 0.0003192367376 2.635322707e-05 
Integral (min/max) 0.2553544143 0.2991616125
Coefs (min/max) 1.041838988 1.044945972
Depth 1   Iteration 78
Cut 8508850.83 19.85672159%
Imbalance 0.000466468298 2.063141823e-05 
Integral (min/max) 0.2213370061 0.2660045477
Coefs (min/max) 1.042583897 1.051534351
Depth 1   Iteration 81
Cut 8378286.131 19.55202864%
Imbalance 0.000432215604 2.057178845e-05 
Integral (min/max) 0.1882649222 0.2335957039
Coefs (min/max) 1.042549377 1.044152547
Depth 1   Iteration 84
Cut 8262968.263 19.28291653%
Imbalance 8.832938161e-05 1.381992556e-05 
Integral (min/max) 0.1559078835 0.2020575866
Coefs (min/max) 1.037665883 1.047052465
Depth 1   Iteration 87
Cut 8160734.109 19.04433729%
Imbalance 6.379624916e-05 1.447054975e-05 
Integral (min/max) 0.124158043 0.1714088519
Coefs (min/max) 1.0408102 1.044314337
Depth 1   Iteration 90
Cut 8073498.962 18.84076056%
Imbalance 0.0001392448963 1.507505518e-05 
Integral (min/max) 0.09646398297 0.1414465184
Coefs (min/max) 1.038969371 1.158477347
Depth 1   Iteration 93
Cut 8001659.017 18.67311092%
Imbalance 0.0001795692925 1.486413136e-05 
Integral (min/max) 0.07466446827 0.1119034499
Coefs (min/max) 1.030603828 1.419231028
Depth 1   Iteration 96
Cut 7942070.333 18.5340515%
Imbalance 0.0002291583997 1.582782883e-05 
Integral (min/max) 0.05656182263 0.08362566809
Coefs (min/max) 1.053968635 1.87593259
Depth 1   Iteration 99
Cut 7894050.678 18.42199019%
Imbalance 0.0002027901645 1.449006656e-05 
Integral (min/max) 0.03983164264 0.05983991751
Coefs (min/max) 1.132238738 2.371576243
Allowed imbalance: 4.445270662e-05
Depth 1   After fixing imbalance
Cut 7868680.721 18.36278547%
Imbalance 3.569438008e-05 1.346529625e-05 
Integral (min/max) 0.02880487866 0.04756902122
Coefs (min/max) 1.232408575 2.32048972
Depth 1   Final
Cut 7868451 18.36224938%
Imbalance 0.0002362007174 6.275187632e-05 
Integral (min/max) 0 0
Coefs (min/max) 1.232408575 2.32048972
Depth 2   Iteration 0
Cut 25359844.02 59.18112473%
Imbalance 0.0002364341552 6.275188555e-05 
Integral (min/max) 0.9949989844 0.9950049998
Coefs (min/max) 1 1
Depth 2   Iteration 3
Cut 24621407.55 57.45786884%
Imbalance 0.01135690074 0.009102174569 
Integral (min/max) 0.9765264268 0.9877723591
Coefs (min/max) 1.159603085 1.601506353
Depth 2   Iteration 6
Cut 23731363.57 55.38081331%
Imbalance 0.007404490987 0.003973593415 
Integral (min/max) 0.9639389669 0.9783573188
Coefs (min/max) 1.159126743 1.635562336
Depth 2   Iteration 9
Cut 22801846.2 53.21164054%
Imbalance 0.005573842277 0.001431171054 
Integral (min/max) 0.9440762307 0.9629176364
Coefs (min/max) 1.100831326 1.289187967
Depth 2   Iteration 12
Cut 21902646.21 51.11321806%
Imbalance 0.005281156569 0.00105528835 
Integral (min/max) 0.922507597 0.943703471
Coefs (min/max) 1.06829459 1.225099415
Depth 2   Iteration 15
Cut 21040118.15 49.10037522%
Imbalance 0.005085755373 0.0006249998507 
Integral (min/max) 0.8991171745 0.9185778506
Coefs (min/max) 1.067283214 1.165497831
Depth 2   Iteration 18
Cut 20230862.2 47.21185109%
Imbalance 0.004260883411 0.00080742333 
Integral (min/max) 0.8738974721 0.8970879837
Coefs (min/max) 1.063702808 1.138250547
Depth 2   Iteration 21
Cut 19472946.03 45.44313629%
Imbalance 0.005371443409 0.0007686239549 
Integral (min/max) 0.8467781373 0.8758233074
Coefs (min/max) 1.059588741 1.157172997
Depth 2   Iteration 24
Cut 18761321.98 43.78245133%
Imbalance 0.005488912692 0.0003523927876 
Integral (min/max) 0.8179763833 0.8519294954
Coefs (min/max) 1.058330602 1.147737085
Depth 2   Iteration 27
Cut 18096648.67 42.23133318%
Imbalance 0.004683313845 0.0004101047058 
Integral (min/max) 0.7877751086 0.8253352958
Coefs (min/max) 1.057296642 1.126447624
Depth 2   Iteration 30
Cut 17477460.18 40.78636091%
Imbalance 0.005529882955 0.0004221541122 
Integral (min/max) 0.7564123196 0.7969137342
Coefs (min/max) 1.057213685 1.169569323
Depth 2   Iteration 33
Cut 16899605.36 39.43784718%
Imbalance 0.007171943719 0.0003410587375 
Integral (min/max) 0.724044875 0.7672934032
Coefs (min/max) 1.053587509 1.213449678
Depth 2   Iteration 36
Cut 16359508.34 38.1774471%
Imbalance 0.0082686482 0.0002003660945 
Integral (min/max) 0.6908081519 0.7369623483
Coefs (min/max) 1.044244499 1.241112707
Depth 2   Iteration 39
Cut 15855329.58 37.00086787%
Imbalance 0.008522317756 0.0001912343935 
Integral (min/max) 0.6568279124 0.7061061351
Coefs (min/max) 1.04147405 1.235963941
Depth 2   Iteration 42
Cut 15384897.37 35.90304141%
Imbalance 0.007834719487 0.000227329391 
Integral (min/max) 0.6221920662 0.6748252399
Coefs (min/max) 1.043665468 1.196548803
Depth 2   Iteration 45
Cut 14946557.99 34.88010857%
Imbalance 0.006395723466 0.0002313953219 
Integral (min/max) 0.5870486337 0.6431631355
Coefs (min/max) 1.044360943 1.13763837
Depth 2   Iteration 48
Cut 14538725.84 33.92836906%
Imbalance 0.004654893195 0.0002122274885 
Integral (min/max) 0.5514827301 0.6111174581
Coefs (min/max) 1.045909037 1.083531784
Depth 2   Iteration 51
Cut 14159823.67 33.04414215%
Imbalance 0.002944820003 0.000154293224 
Integral (min/max) 0.5155783476 0.5786180359
Coefs (min/max) 1.045198955 1.062195833
Depth 2   Iteration 54
Cut 13808371.99 32.22397522%
Imbalance 0.001721266363 0.0001044970493 
Integral (min/max) 0.4794685673 0.5457872072
Coefs (min/max) 1.036439983 1.064409805
Depth 2   Iteration 57
Cut 13484315.78 31.46773984%
Imbalance 0.001454978695 7.797897877e-05 
Integral (min/max) 0.4432377491 0.5126463602
Coefs (min/max) 1.046252445 1.065392893
Depth 2   Iteration 60
Cut 13190172.2 30.78131024%
Imbalance 0.001409320248 8.140181588e-05 
Integral (min/max) 0.407087456 0.4792666685
Coefs (min/max) 1.048306361 1.06822793
Depth 2   Iteration 63
Cut 12925536.85 30.16374265%
Imbalance 0.001392622993 7.42395323e-05 
Integral (min/max) 0.3711115757 0.4456240195
Coefs (min/max) 1.04896228 1.069725924
Depth 2   Iteration 66
Cut 12688428.91 29.61041455%
Imbalance 0.001422229068 6.782434406e-05 
Integral (min/max) 0.335419052 0.4118769692
Coefs (min/max) 1.047934601 1.074128905
Depth 2   Iteration 69
Cut 12477266.5 29.11763434%
Imbalance 0.001510253933 6.93411516e-05 
Integral (min/max) 0.3003400369 0.3780567854
Coefs (min/max) 1.047476196 1.082593442
Depth 2   Iteration 72
Cut 12289997.43 28.68061295%
Imbalance 0.00155856556 7.047792654e-05 
Integral (min/max) 0.2660417297 0.3442964664
Coefs (min/max) 1.049068746 1.089891187
Depth 2   Iteration 75
Cut 12124190.53 28.29367687%
Imbalance 0.001581356223 6.812270568e-05 
Integral (min/max) 0.2324035897 0.3106801881
Coefs (min/max) 1.054377755 1.094795714
Depth 2   Iteration 78
Cut 11977620.57 27.95163315%
Imbalance 0.001574297796 6.928311989e-05 
Integral (min/max) 0.1994651698 0.2773335971
Coefs (min/max) 1.051497229 1.102591796
Depth 2   Iteration 81
Cut 11848567.67 27.65046822%
Imbalance 0.001741002641 7.072229641e-05 
Integral (min/max) 0.1678465976 0.2444572884
Coefs (min/max) 1.046217677 1.122608598
Depth 2   Iteration 84
Cut 11738670.07 27.39400516%
Imbalance 0.0004903465846 6.401790396e-05 
Integral (min/max) 0.1415795702 0.2128760571
Coefs (min/max) 1.071396786 1.265865053
Depth 2   Iteration 87
Cut 11644054.02 27.17320393%
Imbalance 0.0003351177894 6.676022268e-05 
Integral (min/max) 0.1212483196 0.1816486627
Coefs (min/max) 1.081671924 1.567601573
Depth 2   Iteration 90
Cut 11564272.38 26.98702111%
Imbalance 0.0004225866836 6.370200845e-05 
Integral (min/max) 0.1039616119 0.1511967811
Coefs (min/max) 1.09251857 1.92740607
Depth 2   Iteration 93
Cut 11497730.82 26.83173609%
Imbalance 0.0003815775045 6.499831281e-05 
Integral (min/max) 0.08793015695 0.1220064019
Coefs (min/max) 1.155793279 2.375930732
Depth 2   Iteration 96
Cut 11439769.93 26.69647537%
Imbalance 0.0005267994618 6.58329047e-05 
Integral (min/max) 0.06994202898 0.0920177913
Coefs (min/max) 1.086266511 3.249968513
Depth 2   Iteration 99
Cut 11394042.19 26.58976261%
Imbalance 0.0003642830842 6.365142105e-05 
Integral (min/max) 0.05075990688 0.06560894513
Coefs (min/max) 1.170465113 4.605691963
Allowed imbalance: 8.890541324e-05
Depth 2   After fixing imbalance
Cut 11370526.37 26.53488479%
Imbalance 0.0002362007107 6.275188065e-05 
Integral (min/max) 0.04043334961 0.05961503352
Coefs (min/max) 1.266094028 5.707136323
Depth 2   Final
Cut 11370061 26.53379878%
Imbalance 0.0004862228336 0.0001669264374 
Integral (min/max) 0 0
Coefs (min/max) 1.266094028 5.707136323
Depth 3   Iteration 0
Cut 27110649.06 63.26689952%
Imbalance 0.0004862365768 0.0001669264315 
Integral (min/max) 0.9949939782 0.9950058389
Coefs (min/max) 1 1
Depth 3   Iteration 3
Cut 26534299.89 61.92189946%
Imbalance 0.01081181494 0.007484733522 
Integral (min/max) 0.9740524517 0.9849250581
Coefs (min/max) 1.116882684 1.649954891
Depth 3   Iteration 6
Cut 25540900.96 59.60364916%
Imbalance 0.009930618649 0.0100556351 
Integral (min/max) 0.9588786889 0.9782270577
Coefs (min/max) 1.141855845 1.57180339
Depth 3   Iteration 9
Cut 24702814.5 57.64784456%
Imbalance 0.01220020091 0.006419818649 
Integral (min/max) 0.936432958 0.9705568152
Coefs (min/max) 1.095628294 1.907846817
Depth 3   Iteration 12
Cut 23905521.55 55.78723795%
Imbalance 0.00896126684 0.002439083749 
Integral (min/max) 0.911158543 0.957437404
Coefs (min/max) 1.062660432 1.300267143
Depth 3   Iteration 15
Cut 23162909.71 54.05423817%
Imbalance 0.006615576014 0.001835503932 
Integral (min/max) 0.8842916961 0.9419296783
Coefs (min/max) 1.049979511 1.289877584
Depth 3   Iteration 18
Cut 22463120.58 52.42117183%
Imbalance 0.006608084328 0.001145501427 
Integral (min/max) 0.8561072331 0.9230903417
Coefs (min/max) 1.048685972 1.306565175
Depth 3   Iteration 21
Cut 21811651.76 50.90086841%
Imbalance 0.01003148291 0.0006920134122 
Integral (min/max) 0.8266051235 0.9008281175
Coefs (min/max) 1.050385688 1.337093972
Depth 3   Iteration 24
Cut 21194423.84 49.46047145%
Imbalance 0.01131442798 0.000701366915 
Integral (min/max) 0.7958433181 0.8772068472
Coefs (min/max) 1.054664201 1.365146572
Depth 3   Iteration 27
Cut 20609309.41 48.09501629%
Imbalance 0.01039392489 0.0005547662744 
Integral (min/max) 0.7637186126 0.8521516576
Coefs (min/max) 1.053264326 1.304429111
Depth 3   Iteration 30
Cut 20057554.99 46.80741186%
Imbalance 0.008377395183 0.0005338941671 
Integral (min/max) 0.7303447984 0.8258536754
Coefs (min/max) 1.052537717 1.208998192
Depth 3   Iteration 33
Cut 19536106.12 45.59053014%
Imbalance 0.006129090549 0.0004644552665 
Integral (min/max) 0.6958786637 0.7982812399
Coefs (min/max) 1.050071079 1.200357514
Depth 3   Iteration 36
Cut 19043988.33 44.44209703%
Imbalance 0.006397382017 0.0004009723068 
Integral (min/max) 0.6604506198 0.7696932476
Coefs (min/max) 1.049970827 1.217749733
Depth 3   Iteration 39
Cut 18578940.97 43.35683698%
Imbalance 0.006600222411 0.0003287636297 
Integral (min/max) 0.6241867016 0.7400486625
Coefs (min/max) 1.037576848 1.230140475
Depth 3   Iteration 42
Cut 18139524.69 42.33139101%
Imbalance 0.006659195897 0.0002490568779 
Integral (min/max) 0.5872597079 0.7095711033
Coefs (min/max) 1.031507387 1.238158882
Depth 3   Iteration 45
Cut 17725242.17 41.36459857%
Imbalance 0.006685834 0.0001930334428 
Integral (min/max) 0.5498458807 0.6783438898
Coefs (min/max) 1.035935812 1.244851315
Depth 3   Iteration 48
Cut 17336645.31 40.45774759%
Imbalance 0.006598985374 0.0001775357062 
Integral (min/max) 0.5121288404 0.6466158852
Coefs (min/max) 1.027551303 1.244794416
Depth 3   Iteration 51
Cut 16975445.71 39.61483237%
Imbalance 0.006412609511 0.0001768895125 
Integral (min/max) 0.474280921 0.6143720995
Coefs (min/max) 1.042720496 1.24250106
Depth 3   Iteration 54
Cut 16643257.92 38.83962071%
Imbalance 0.006295488573 0.0001835956147 
Integral (min/max) 0.4364054189 0.5818026049
Coefs (min/max) 1.041004654 1.242837405
Depth 3   Iteration 57
Cut 16340658.58 38.13345827%
Imbalance 0.006156336465 0.0001705592463 
Integral (min/max) 0.3987286354 0.5489820618
Coefs (min/max) 1.041356568 1.244136958
Depth 3   Iteration 60
Cut 16066195.68 37.49295657%
Imbalance 0.00600393399 0.0001765566899 
Integral (min/max) 0.3613315325 0.5159238883
Coefs (min/max) 1.040783567 1.244788966
Depth 3   Iteration 63
Cut 15818690.69 36.91536534%
Imbalance 0.005885672931 0.0001792047456 
Integral (min/max) 0.324304937 0.4827925053
Coefs (min/max) 1.040171605 1.24761465
Depth 3   Iteration 66
Cut 15596505.02 36.39686065%
Imbalance 0.005754794616 0.0001673317508 
Integral (min/max) 0.2878868827 0.4496160233
Coefs (min/max) 1.040672385 1.24671471
Depth 3   Iteration 69
Cut 15397629.76 35.93275443%
Imbalance 0.005514424451 0.0001707271835 
Integral (min/max) 0.2523522366 0.4163785632
Coefs (min/max) 1.04375087 1.242655675
Depth 3   Iteration 72
Cut 15220406.74 35.51917706%
Imbalance 0.005271713281 0.0001716282729 
Integral (min/max) 0.2179382368 0.3831993518
Coefs (min/max) 1.047428544 1.248369513
Depth 3   Iteration 75
Cut 15063248.06 35.15242293%
Imbalance 0.005204075692 0.0001670163382 
Integral (min/max) 0.1847304047 0.350101791
Coefs (min/max) 1.045893354 1.256608903
Depth 3   Iteration 78
Cut 14923862.13 34.82714427%
Imbalance 0.005032889924 0.0001670322779 
Integral (min/max) 0.1524872441 0.3171134259
Coefs (min/max) 1.040435007 1.253895408
Depth 3   Iteration 81
Cut 14800911.5 34.54021992%
Imbalance 0.004866585559 0.000171459178 
Integral (min/max) 0.1209808169 0.2844723253
Coefs (min/max) 1.035657806 1.247520199
Depth 3   Iteration 84
Cut 14695885.66 34.29512585%
Imbalance 0.0008714805734 0.0001692745285 
Integral (min/max) 0.09139109127 0.2523255371
Coefs (min/max) 1.061371061 1.412889072
Depth 3   Iteration 87
Cut 14605669.21 34.08459178%
Imbalance 0.0009217506219 0.000169043695 
Integral (min/max) 0.06778207284 0.2208361248
Coefs (min/max) 1.064446735 1.901976741
Depth 3   Iteration 90
Cut 14529917.25 33.90781287%
Imbalance 0.0007369493253 0.0001714345837 
Integral (min/max) 0.05017932114 0.1902993137
Coefs (min/max) 1.078138347 2.397867681
Depth 3   Iteration 93
Cut 14467755.32 33.76274836%
Imbalance 0.0007794741052 0.0001719656893 
Integral (min/max) 0.03409781744 0.1608023056
Coefs (min/max) 1.099162478 2.877927766
Depth 3   Iteration 96
Cut 14415788.24 33.64147514%
Imbalance 0.000924084189 0.0001725775708 
Integral (min/max) 0.02096720172 0.1316294058
Coefs (min/max) 1.069959051 4.601094153
Depth 3   Iteration 99
Cut 14376626.87 33.550086%
Imbalance 0.001018568475 0.0001731015296 
Integral (min/max) 0.01208709489 0.1041530787
Coefs (min/max) 1.134872527 7.066199724
Allowed imbalance: 0.0001778108265
Depth 3   After fixing imbalance
Cut 14357143.35 33.50461821%
Imbalance 0.0004862228347 0.0001669264344 
Integral (min/max) 0.008956801669 0.08864515891
Coefs (min/max) 1.253501902 9.07763823
Depth 3   Final
Cut 14357409 33.50523813%
Imbalance 0.001844428831 0.0002952774555 
Integral (min/max) 0 0
Coefs (min/max) 1.253501902 9.07763823
Depth 4   Iteration 0
Cut 28604322.96 66.75261898%
Imbalance 0.001845217724 0.000295277452 
Integral (min/max) 0.9949930916 0.9950091382
Coefs (min/max) 1 1
Depth 4   Iteration 3
Cut 28241834.04 65.90669493%
Imbalance 0.01605870655 0.01320307598 
Integral (min/max) 0.9674003295 0.9881605419
Coefs (min/max) 1.104838608 1.759405746
Depth 4   Iteration 6
Cut 27400660.39 63.94368589%
Imbalance 0.0115964132 0.01018684922 
Integral (min/max) 0.9427674142 0.9796176023
Coefs (min/max) 1.102908034 1.553443773
Depth 4   Iteration 9
Cut 26522327.08 61.89395905%
Imbalance 0.007158392047 0.004619361388 
Integral (min/max) 0.915398794 0.9671166119
Coefs (min/max) 1.066314407 1.654494637
Depth 4   Iteration 12
Cut 25765683.33 60.12821363%
Imbalance 0.01795787979 0.004709660668 
Integral (min/max) 0.8932225037 0.9522286179
Coefs (min/max) 1.064560111 1.588488829
Depth 4   Iteration 15
Cut 25053636.9 58.46654298%
Imbalance 0.01443076635 0.001286984143 
Integral (min/max) 0.8636751353 0.9403605314
Coefs (min/max) 1.051165717 1.414849519
Depth 4   Iteration 18
Cut 24386264.73 56.90912663%
Imbalance 0.01068723918 0.001379198112 
Integral (min/max) 0.8327409336 0.9262107624
Coefs (min/max) 1.044842646 1.235971055
Depth 4   Iteration 21
Cut 23764282.63 55.45763504%
Imbalance 0.007173288687 0.001062162216 
Integral (min/max) 0.8010048685 0.9105357501
Coefs (min/max) 1.03745593 1.167127343
Depth 4   Iteration 24
Cut 23183635.3 54.10260455%
Imbalance 0.006148088845 0.0009430745005 
Integral (min/max) 0.768863297 0.8937225721
Coefs (min/max) 1.035586279 1.225405021
Depth 4   Iteration 27
Cut 22635061.94 52.82242364%
Imbalance 0.007968377853 0.0006402829117 
Integral (min/max) 0.7365054767 0.8775281206
Coefs (min/max) 1.039298216 1.227395277
Depth 4   Iteration 30
Cut 22107263.83 51.59072498%
Imbalance 0.007716609126 0.0004652514866 
Integral (min/max) 0.7038566537 0.8623239388
Coefs (min/max) 1.033840791 1.194726132
Depth 4   Iteration 33
Cut 21603407.28 50.41489766%
Imbalance 0.006593802821 0.000461820995 
Integral (min/max) 0.6691748743 0.8469948117
Coefs (min/max) 1.038503904 1.214546127
Depth 4   Iteration 36
Cut 21128756.84 49.30722733%
Imbalance 0.005655775193 0.0004819756885 
Integral (min/max) 0.6333261317 0.8279718553
Coefs (min/max) 1.04299261 1.195992753
Depth 4   Iteration 39
Cut 20687181.21 48.2767422%
Imbalance 0.005010746099 0.0005038809505 
Integral (min/max) 0.5966124434 0.8050774249
Coefs (min/max) 1.030354568 1.18168012
Depth 4   Iteration 42
Cut 20275648.56 47.316367%
Imbalance 0.004526193088 0.0004070191764 
Integral (min/max) 0.5592553391 0.778447684
Coefs (min/max) 1.038781564 1.143870471
Depth 4   Iteration 45
Cut 19893229.04 46.4239318%
Imbalance 0.003788807407 0.0003876330322 
Integral (min/max) 0.5213655299 0.7490912294
Coefs (min/max) 1.037981874 1.114702007
Depth 4   Iteration 48
Cut 19538906.15 45.59706444%
Imbalance 0.003369723541 0.0003051706266 
Integral (min/max) 0.483088447 0.7175827687
Coefs (min/max) 1.037121559 1.095914634
Depth 4   Iteration 51
Cut 19211203.86 44.83232038%
Imbalance 0.003395778226 0.0003101544902 
Integral (min/max) 0.4446574253 0.6848939368
Coefs (min/max) 1.039880434 1.082482383
Depth 4   Iteration 54
Cut 18908553.25 44.1260383%
Imbalance 0.003147700075 0.0003333773307 
Integral (min/max) 0.4063006841 0.6512793254
Coefs (min/max) 1.036968254 1.070520487
Depth 4   Iteration 57
Cut 18630276.99 43.47663754%
Imbalance 0.0029261622 0.0003232313033 
Integral (min/max) 0.3681717607 0.6171195243
Coefs (min/max) 1.039008365 1.07980943
Depth 4   Iteration 60
Cut 18376264.08 42.88385907%
Imbalance 0.003016970805 0.0003257209564 
Integral (min/max) 0.3304610572 0.5825767103
Coefs (min/max) 1.037685865 1.088412778
Depth 4   Iteration 63
Cut 18145697.86 42.34579707%
Imbalance 0.003065427748 0.0003147728953 
Integral (min/max) 0.2934228839 0.5477874744
Coefs (min/max) 1.03584999 1.093305229
Depth 4   Iteration 66
Cut 17937626.73 41.86023085%
Imbalance 0.003123546637 0.0003186225693 
Integral (min/max) 0.2572866751 0.5129506311
Coefs (min/max) 1.038823536 1.096104357
Depth 4   Iteration 69
Cut 17750599.6 41.42377406%
Imbalance 0.003220603641 0.0003054726637 
Integral (min/max) 0.2221045096 0.4780687505
Coefs (min/max) 1.038199485 1.098276751
Depth 4   Iteration 72
Cut 17583125.35 41.03294695%
Imbalance 0.003178074121 0.0003189787266 
Integral (min/max) 0.1880698882 0.4431437902
Coefs (min/max) 1.031094833 1.096089929
Depth 4   Iteration 75
Cut 17433297.38 40.68330019%
Imbalance 0.003186180904 0.0003168373858 
Integral (min/max) 0.1551067226 0.4081446911
Coefs (min/max) 1.029394811 1.092372727
Depth 4   Iteration 78
Cut 17299680.11 40.37148359%
Imbalance 0.003076349406 0.0003164562903 
Integral (min/max) 0.1234683823 0.3731010513
Coefs (min/max) 1.023973621 1.088280695
Depth 4   Iteration 81
Cut 17181401.82 40.09546286%
Imbalance 0.003035436489 0.0002964158776 
Integral (min/max) 0.09587678206 0.3380709583
Coefs (min/max) 1.037601307 1.134477999
Depth 4   Iteration 84
Cut 17079819.77 39.85840542%
Imbalance 0.001914654863 0.0002952837746 
Integral (min/max) 0.07561978171 0.3032289194
Coefs (min/max) 1.045629396 1.417442605
Depth 4   Iteration 87
Cut 16994625.58 39.65959157%
Imbalance 0.00187608364 0.000296503576 
Integral (min/max) 0.05939839345 0.2686805145
Coefs (min/max) 1.046360038 1.916159605
Depth 4   Iteration 90
Cut 16924879.2 39.49682758%
Imbalance 0.001889849132 0.0002968210577 
Integral (min/max) 0.04514189128 0.2344911079
Coefs (min/max) 1.044820646 2.548173701
Depth 4   Iteration 93
Cut 16868496.72 39.36525034%
Imbalance 0.001856136916 0.0003169905121 
Integral (min/max) 0.03216803501 0.2012640646
Coefs (min/max) 1.041145912 3.437562192
Depth 4   Iteration 96
Cut 16822252.49 39.25733226%
Imbalance 0.001903653929 0.0003012946441 
Integral (min/max) 0.02162038993 0.1702989064
Coefs (min/max) 1.06855256 5.11398419
Depth 4   Iteration 99
Cut 16787072.16 39.17523353%
Imbalance 0.001919135185 0.000315992707 
Integral (min/max) 0.008805056033 0.1411437077
Coefs (min/max) 1.085423889 9.321198928
Allowed imbalance: 0.000355621653
Depth 4   After fixing imbalance
Cut 16770290.82 39.13607166%
Imbalance 0.001844428834 0.0002952774532 
Integral (min/max) 0.005848335245 0.123377321
Coefs (min/max) 1.126392857 14.59114673
Depth 4   Final
Cut 16770657 39.1369262%
Imbalance 0.001996257449 0.0003400367618 
Integral (min/max) 0 0
Coefs (min/max) 1.126392857 14.59114673
Depth 5   Iteration 0
Cut 29810947.01 69.56846313%
Imbalance 0.001997220103 0.000340036763 
Integral (min/max) 0.9949850492 0.9950197801
Coefs (min/max) 1 1
Depth 5   Iteration 3
Cut 29484543.57 68.80675012%
Imbalance 0.01855208177 0.009614838828 
Integral (min/max) 0.9642179696 0.9861319554
Coefs (min/max) 1.082202409 1.974387459
Depth 5   Iteration 6
Cut 28665738.09 66.8959407%
Imbalance 0.009574069781 0.01057282346 
Integral (min/max) 0.9341176362 0.977473803
Coefs (min/max) 1.073940148 1.566060093
Depth 5   Iteration 9
Cut 27798135.15 64.87125483%
Imbalance 0.01320667352 0.00709349157 
Integral (min/max) 0.9028642663 0.9789150745
Coefs (min/max) 1.064266754 1.801462443
Depth 5   Iteration 12
Cut 27026805.97 63.07123869%
Imbalance 0.01145976423 0.005898578723 
Integral (min/max) 0.8702632211 0.960257757
Coefs (min/max) 1.054180932 2.242723027
Depth 5   Iteration 15
Cut 26349329.67 61.4902428%
Imbalance 0.01578957013 0.004136000478 
Integral (min/max) 0.8365982718 0.9348181299
Coefs (min/max) 1.046653663 1.642177185
Depth 5   Iteration 18
Cut 25716704 60.01391279%
Imbalance 0.01800131767 0.001533906272 
Integral (min/max) 0.8020993683 0.9136138153
Coefs (min/max) 1.045279554 1.493042944
Depth 5   Iteration 21
Cut 25110010.97 58.59810061%
Imbalance 0.01472343912 0.00155059814 
Integral (min/max) 0.7674600233 0.8926768264
Coefs (min/max) 1.04275849 1.352216058
Depth 5   Iteration 24
Cut 24532135.44 57.24953854%
Imbalance 0.01164430393 0.001141767663 
Integral (min/max) 0.7330004596 0.8741184266
Coefs (min/max) 1.030779548 1.229038281
Depth 5   Iteration 27
Cut 23987539.21 55.97863888%
Imbalance 0.00885082997 0.0008941334945 
Integral (min/max) 0.6987307906 0.8513564608
Coefs (min/max) 1.031288664 1.34588197
Depth 5   Iteration 30
Cut 23477233.66 54.7877618%
Imbalance 0.01375790887 0.0007608655003 
Integral (min/max) 0.6648197256 0.8240726019
Coefs (min/max) 1.03190177 1.526657856
Depth 5   Iteration 33
Cut 23000036.22 53.67414766%
Imbalance 0.01571497807 0.0005637637777 
Integral (min/max) 0.6313240522 0.793714724
Coefs (min/max) 1.035764769 1.561489038
Depth 5   Iteration 36
Cut 22553945.27 52.63312532%
Imbalance 0.01514384721 0.0007001894889 
Integral (min/max) 0.5980189862 0.7678576071
Coefs (min/max) 1.033688447 1.508276202
Depth 5   Iteration 39
Cut 22138956.41 51.66468452%
Imbalance 0.01334923461 0.000635353678 
Integral (min/max) 0.5634409341 0.7409305057
Coefs (min/max) 1.03917986 1.414126024
Depth 5   Iteration 42
Cut 21752398.73 50.76259228%
Imbalance 0.01095900951 0.000580401004 
Integral (min/max) 0.5253262009 0.7096721342
Coefs (min/max) 1.038839233 1.298216024
Depth 5   Iteration 45
Cut 21392658.47 49.92308266%
Imbalance 0.008492268443 0.0005196938908 
Integral (min/max) 0.486950019 0.6753016087
Coefs (min/max) 1.028918303 1.20533389
Depth 5   Iteration 48
Cut 21059874.56 49.14647986%
Imbalance 0.00720723317 0.0004798655494 
Integral (min/max) 0.4484485249 0.6401869703
Coefs (min/max) 1.036008231 1.229917128
Depth 5   Iteration 51
Cut 20753822.75 48.43226054%
Imbalance 0.007562908855 0.0003754044566 
Integral (min/max) 0.4099838004 0.6136753056
Coefs (min/max) 1.03097139 1.234797034
Depth 5   Iteration 54
Cut 20474554.4 47.78054459%
Imbalance 0.008181677461 0.0003497515989 
Integral (min/max) 0.3718078333 0.5873692021
Coefs (min/max) 1.028633166 1.276865492
Depth 5   Iteration 57
Cut 20220500.59 47.18767066%
Imbalance 0.008485754137 0.0003949006409 
Integral (min/max) 0.3341342114 0.5609530768
Coefs (min/max) 1.037172249 1.295034392
Depth 5   Iteration 60
Cut 19989971.12 46.64969444%
Imbalance 0.008413130544 0.0003823261795 
Integral (min/max) 0.2971261413 0.5344420783
Coefs (min/max) 1.035803245 1.298328235
Depth 5   Iteration 63
Cut 19781343.74 46.16283012%
Imbalance 0.008209880247 0.0003700737344 
Integral (min/max) 0.2609760976 0.5077414025
Coefs (min/max) 1.036745447 1.291583216
Depth 5   Iteration 66
Cut 19593722.83 45.72498766%
Imbalance 0.00791019013 0.000363850548 
Integral (min/max) 0.2258125522 0.4794799055
Coefs (min/max) 1.03728747 1.286547549
Depth 5   Iteration 69
Cut 19425522.3 45.33246567%
Imbalance 0.007958427107 0.0003920590882 
Integral (min/max) 0.191686441 0.4498644824
Coefs (min/max) 1.037716791 1.301302303
Depth 5   Iteration 72
Cut 19275040.73 44.9812936%
Imbalance 0.007855305881 0.0003633840429 
Integral (min/max) 0.1586929654 0.4191541508
Coefs (min/max) 1.033342008 1.309485458
Depth 5   Iteration 75
Cut 19141115.97 44.66875944%
Imbalance 0.007703358097 0.0003494735288 
Integral (min/max) 0.1275622091 0.3876344506
Coefs (min/max) 1.027953229 1.321319587
Depth 5   Iteration 78
Cut 19022802.99 44.39265778%
Imbalance 0.007598860283 0.0003624274149 
Integral (min/max) 0.100126811 0.3556411297
Coefs (min/max) 1.036795415 1.330862322
Depth 5   Iteration 81
Cut 18920163.29 44.15313212%
Imbalance 0.00757202545 0.0003483495449 
Integral (min/max) 0.07758336861 0.3237365306
Coefs (min/max) 1.035701079 1.577413812
Depth 5   Iteration 84
Cut 18835011.26 43.95441668%
Imbalance 0.003033711633 0.0003408594824 
Integral (min/max) 0.06179932705 0.2934808843
Coefs (min/max) 1.031603765 1.799851161
Depth 5   Iteration 87
Cut 18763061.86 43.78651159%
Imbalance 0.002730203951 0.0003402126741 
Integral (min/max) 0.0475541105 0.2627522346
Coefs (min/max) 1.034996689 2.139635171
Depth 5   Iteration 90
Cut 18703770.78 43.64814668%
Imbalance 0.002356681405 0.0003410939599 
Integral (min/max) 0.03474394204 0.2331153012
Coefs (min/max) 1.03915596 3.220944046
Depth 5   Iteration 93
Cut 18655440.33 43.53536009%
Imbalance 0.002113507908 0.0003433955611 
Integral (min/max) 0.0235593436 0.2063146527
Coefs (min/max) 1.047355242 5.238416603
Depth 5   Iteration 96
Cut 18617239.97 43.44621363%
Imbalance 0.002621259298 0.000340653231 
Integral (min/max) 0.01338385469 0.1827975999
Coefs (min/max) 1.073693456 10.99318244
Depth 5   Iteration 99
Cut 18589686.91 43.38191429%
Imbalance 0.003003022223 0.0003426175441 
Integral (min/max) 0.007006143927 0.1638012415
Coefs (min/max) 1.156943284 36.59013698
Allowed imbalance: 0.0007112433059
Depth 5   After fixing imbalance
Cut 18576480 43.35109393%
Imbalance 0.001996257453 0.0003400367625 
Integral (min/max) 0.004747413855 0.1539039555
Coefs (min/max) 1.197034694 105.5584456
Depth 5   Final
Cut 18576146 43.35031448%
Imbalance 0.003898653627 0.0007961731447 
Integral (min/max) 0 0
Coefs (min/max) 1.197034694 105.5584456
Depth 6   Iteration 0
Cut 30713691.52 71.67515729%
Imbalance 0.003902662393 0.0007961731437 
Integral (min/max) 0.9949775743 0.9950176204
Coefs (min/max) 1 1
Depth 6   Iteration 3
Cut 30501130.73 71.17911376%
Imbalance 0.02016684118 0.01147224448 
Integral (min/max) 0.9624831982 0.9857889526
Coefs (min/max) 1.059184901 2.78654939
Depth 6   Iteration 6
Cut 29774890.24 69.48431907%
Imbalance 0.01491801183 0.007630616483 
Integral (min/max) 0.9345744471 0.9767519207
Coefs (min/max) 1.047683446 2.135187948
Depth 6   Iteration 9
Cut 28994904.09 67.66410054%
Imbalance 0.01796401339 0.01038891207 
Integral (min/max) 0.9012977069 0.9639230552
Coefs (min/max) 1.034662724 2.366965201
Depth 6   Iteration 12
Cut 28292275.62 66.02440815%
Imbalance 0.02367091415 0.007566306987 
Integral (min/max) 0.8667728626 0.9484867425
Coefs (min/max) 1.032910493 1.831797816
Depth 6   Iteration 15
Cut 27655881.39 64.53928364%
Imbalance 0.01838784392 0.004705201702 
Integral (min/max) 0.8303528005 0.9340860332
Coefs (min/max) 1.035475469 1.706606489
Depth 6   Iteration 18
Cut 27059151.23 63.14672136%
Imbalance 0.01616146016 0.002911885224 
Integral (min/max) 0.7928213753 0.9174920623
Coefs (min/max) 1.032858378 1.453013924
Depth 6   Iteration 21
Cut 26488874.99 61.81589342%
Imbalance 0.01370646374 0.001596403767 
Integral (min/max) 0.7545805953 0.9015570616
Coefs (min/max) 1.034836422 1.434999427
Depth 6   Iteration 24
Cut 25948218.54 60.55418782%
Imbalance 0.01163910877 0.001223412535 
Integral (min/max) 0.716312842 0.884491638
Coefs (min/max) 1.032758541 1.309230271
Depth 6   Iteration 27
Cut 25433089.46 59.35205433%
Imbalance 0.009233546502 0.0009464854225 
Integral (min/max) 0.6780474195 0.8656510993
Coefs (min/max) 1.02897871 1.324301296
Depth 6   Iteration 30
Cut 24944757.98 58.21245717%
Imbalance 0.008751526343 0.002104097633 
Integral (min/max) 0.639811302 0.8458118208
Coefs (min/max) 1.025989027 1.281288615
Depth 6   Iteration 33
Cut 24486287.77 57.14254589%
Imbalance 0.007419936651 0.0008905419678 
Integral (min/max) 0.6013847973 0.8313362348
Coefs (min/max) 1.028523483 1.209286136
Depth 6   Iteration 36
Cut 24056908.84 56.14052365%
Imbalance 0.007785043264 0.0008160331747 
Integral (min/max) 0.5628533776 0.8170958794
Coefs (min/max) 1.032300201 1.23455231
Depth 6   Iteration 39
Cut 23655554.7 55.20390158%
Imbalance 0.007389957075 0.001019909097 
Integral (min/max) 0.5240971361 0.7955919475
Coefs (min/max) 1.030915552 1.220769199
Depth 6   Iteration 42
Cut 23283825.02 54.33641279%
Imbalance 0.007701650048 0.0007966864061 
Integral (min/max) 0.4850609963 0.7712232683
Coefs (min/max) 1.030930946 1.219206181
Depth 6   Iteration 45
Cut 22938806.23 53.531258%
Imbalance 0.006410600874 0.0008579713842 
Integral (min/max) 0.4458286453 0.7451999313
Coefs (min/max) 1.037113788 1.181817145
Depth 6   Iteration 48
Cut 22621009.27 52.78962955%
Imbalance 0.006594546101 0.0008908714882 
Integral (min/max) 0.4066246272 0.72042506
Coefs (min/max) 1.036841097 1.172368818
Depth 6   Iteration 51
Cut 22329985.05 52.11047945%
Imbalance 0.006906414835 0.0008865426552 
Integral (min/max) 0.3676124938 0.6964935701
Coefs (min/max) 1.035328434 1.190773017
Depth 6   Iteration 54
Cut 22064885.96 51.49182964%
Imbalance 0.006069341358 0.0008569143194 
Integral (min/max) 0.3291784617 0.6718493572
Coefs (min/max) 1.035818522 1.14948258
Depth 6   Iteration 57
Cut 21823397.92 50.92827989%
Imbalance 0.005836856161 0.0008675435913 
Integral (min/max) 0.2915024003 0.6447370785
Coefs (min/max) 1.033260442 1.157342756
Depth 6   Iteration 60
Cut 21604019.35 50.41632602%
Imbalance 0.00588190428 0.000885320333 
Integral (min/max) 0.2547198662 0.6154750571
Coefs (min/max) 1.03473806 1.172495579
Depth 6   Iteration 63
Cut 21405331.05 49.9526561%
Imbalance 0.005920414611 0.0008394229656 
Integral (min/max) 0.2191080144 0.584600401
Coefs (min/max) 1.030244971 1.179074671
Depth 6   Iteration 66
Cut 21226003.44 49.53416733%
Imbalance 0.005882853489 0.0008223511493 
Integral (min/max) 0.1849256436 0.5524742096
Coefs (min/max) 1.029041856 1.190623576
Depth 6   Iteration 69
Cut 21064964.55 49.15835813%
Imbalance 0.005950640191 0.0008237749382 
Integral (min/max) 0.1523896677 0.5195262248
Coefs (min/max) 1.030402937 1.222154799
Depth 6   Iteration 72
Cut 20921295.85 48.82308497%
Imbalance 0.00587687622 0.0007974485126 
Integral (min/max) 0.1225567001 0.4860226215
Coefs (min/max) 1.026614731 1.217769192
Depth 6   Iteration 75
Cut 20793506.59 48.52486893%
Imbalance 0.005787486737 0.0008037124089 
Integral (min/max) 0.09883986176 0.4519025585
Coefs (min/max) 1.028460887 1.252753254
Depth 6   Iteration 78
Cut 20680742.74 48.26171703%
Imbalance 0.005792626833 0.0007971146301 
Integral (min/max) 0.0802742419 0.4176710301
Coefs (min/max) 1.024703397 1.414395345
Depth 6   Iteration 81
Cut 20582910.82 48.03341108%
Imbalance 0.006064394139 0.0008140938526 
Integral (min/max) 0.06371687394 0.3841219155
Coefs (min/max) 1.028700012 1.631194672
Depth 6   Iteration 84
Cut 20501670.53 47.84382427%
Imbalance 0.004024479996 0.0007980469896 
Integral (min/max) 0.04723237315 0.3518354948
Coefs (min/max) 1.044330325 2.032549833
Depth 6   Iteration 87
Cut 20433294.17 47.68425744%
Imbalance 0.003916449721 0.0007970386607 
Integral (min/max) 0.03337150417 0.3196470683
Coefs (min/max) 1.03491092 2.630739408
Depth 6   Iteration 90
Cut 20378170.17 47.55561705%
Imbalance 0.003952913323 0.0007998576002 
Integral (min/max) 0.02141922823 0.2889049646
Coefs (min/max) 1.038004639 3.328052917
Depth 6   Iteration 93
Cut 20335173.34 47.45527729%
Imbalance 0.003917334047 0.0008004444267 
Integral (min/max) 0.01289782773 0.2583186057
Coefs (min/max) 1.058679651 5.693448891
Depth 6   Iteration 96
Cut 20303659.71 47.38173534%
Imbalance 0.003912424575 0.0008010863105 
Integral (min/max) 0.006999397825 0.2289504523
Coefs (min/max) 1.071359824 12.88230347
Depth 6   Iteration 99
Cut 20281301.54 47.3295591%
Imbalance 0.003983063429 0.0008025407741 
Integral (min/max) 0.002960184792 0.2159548084
Coefs (min/max) 1.099724518 87.193487
Allowed imbalance: 0.001422486612
Depth 6   After fixing imbalance
Cut 20270919.34 47.30533063%
Imbalance 0.003898653627 0.0007961731441 
Integral (min/max) 0.002214144724 0.2100406241
Coefs (min/max) 1.11862439 143.2309766
Depth 6   Final
Cut 20270828 47.30511747%
Imbalance 0.004611588001 0.001353776459 
Integral (min/max) 0 0
Coefs (min/max) 1.11862439 143.2309766


0-th res = 20270828 (-0.000386791653 0.001276721888 0.0001413078839 0.0001413078839 0.0002469277913 0.0006430024439 0.001487961703 -0.0001227418845 0.0009862671429 0.000801432305 -9.63369077e-05 -4.352695401e-05 0.001197506958 -0.0007036513751 0.001884036356 0.0003261427218 -0.0006508414214 8.84979302e-05 0.0008278372818 0.0001677128607 0.0007750273281 8.84979302e-05 0.001197506958 -0.0007564613288 0.001065482073 -0.0003339816993 -9.63369077e-05 0.0001413078839 -0.0006244364446 -0.0008356762593 0.002042466217 -0.003317744083 -1.712197717e-05 -0.0006772463982 -0.0001491468614 -0.0007564613288 0.001619986587 -0.0007564613288 0.000114902907 0.0009862671429 0.0003525476986 0.0003261427218 -0.001205345935 0.0005109775597 0.0007750273281 -0.0001491468614 3.568797651e-05 -0.0004396016067 -0.001337370819 -0.001046916074 0.001382341796 -0.00191828031 0.001461556726 -0.0006244364446 0.0007750273281 -0.003661008782 -0.0004396016067 -0.001020511097 -0.001258155889 0.002623375707 -1.712197717e-05 0.0007222173744 0.0004053576523 -0.001891875333 0.0009070522123 0.0008806472355 -1.712197717e-05 0.001276721888 -0.0005716264909 0.001461556726 0.0004845725828 0.0005109775597 -0.002050305194 -0.001073321051 0.0002469277913 -0.001654230541 0.0004845725828 -0.0002547667688 -0.001442990727 -0.002393569893 -0.0009148911898 -0.002023900217 -0.001601420588 -0.001944685287 -0.0008092712825 -0.0003075767224 -0.001680635518 0.0002205228144 0.0007222173744 0.002148086124 0.001725606494 0.002280111008 0.0008278372818 0.004550939017 0.000959862166 0.001540771657 0.001303126865 0.001567176633 -0.004611587948 -0.003185719198 -0.001733445472 0.003494739943 0.000458167606 -0.001258155889 -0.002604809708 3.568797651e-05 -0.0001491468614 -0.002235140032 6.209295336e-05 0.003336310082 -0.0009412961667 0.0002733327681 0.00201606124 -0.002446379847 0.002332920962 -0.001627825565 -0.001337370819 0.00101267212 -0.001310965842 -0.002155925101 -0.002631214685 -0.0003075767224 0.0004317626292 -0.000545221514 0.0003261427218 0.001039077097 0.002940235429 0.003679574781 | -6.956625313e-05 1.705901746e-05 -0.0003294420649 0.0004755755359 -5.911147909e-05 4.692980042e-05 0.0001096584446 -0.0003563257695 0.000466614301 0.0003202474645 0.0001216067578 -0.0002846358904 9.771013145e-05 -0.0001367755148 0.0008773375667 7.978766167e-05 -0.0001382690539 -0.0001352819756 0.0001469969233 0.0001081649055 0.0001275809144 -3.372131358e-05 7.829412252e-05 -3.670839187e-05 0.0003217410036 -5.911147909e-05 6.933288764e-05 0.0001096584446 0.0004128468917 1.407193916e-05 0.0001918030978 -0.0005460052413 -7.404687057e-05 -0.0002861294296 -7.105979228e-05 -0.0001546979846 0.000264986516 -0.0006684754515 5.58910353e-05 0.0001649193931 1.257840001e-05 0.0002022578718 -8.151456631e-05 3.796856553e-05 0.0001410227667 -0.0002054783156 0.0001275809144 -2.476007869e-05 -0.0005818501809 -5.344069764e-06 0.0001619323148 8.576181826e-05 -0.0001263207408 0.0001410227667 -0.0002039847764 -0.0003040518994 5.439749616e-05 0.000173880628 2.45267132e-05 0.0001947901761 -0.0006087338856 0.0001932966369 0.000385963187 -0.0001726204543 -0.0001098918101 5.439749616e-05 0.0001589452365 -0.0001800881501 -0.0001726204543 -0.0001054111927 3.199440894e-05 1.407193916e-05 -0.0004877572146 -0.0004862636754 0.0002485575854 -0.000481783058 0.000224660959 -0.0002846358904 -0.0003832094742 -0.0007117880868 -8.300810546e-05 -0.0003025583602 -0.000169633376 -0.0004563928925 0.0005054463189 0.0005547331107 -0.0006729560689 -5.01502442e-05 3.617165124e-06 0.0001918030978 0.0004755755359 0.0001604387757 -9.196934035e-05 0.0006757097817 1.407193916e-05 3.796856553e-05 0.0007922058353 0.0002186868024 -0.0004578864316 -0.0004056125614 -0.0001681398369 0.0009684434547 0.0003172603862 -0.0001800881501 -0.0006520465209 -0.0001636592195 0.0003994050393 -0.0002353490986 -0.0001771010718 0.001353776555 -0.001289787737 -0.0003025583602 0.001092407204 -3.222777443e-05 0.0001410227667 0.0001365421493 -0.0006699689906 6.485227019e-05 -0.0003040518994 -0.0003234679083 -0.0004728218231 0.0002724542118 -0.0004160673355 0.0001499840016 0.0002500511245 0.0002903766815 0.0004143404308 0.0004053791959 ) 
0-th iteration time: 987.5747107
result = 20270828 (-0.000386791653 0.001276721888 0.0001413078839 0.0001413078839 0.0002469277913 0.0006430024439 0.001487961703 -0.0001227418845 0.0009862671429 0.000801432305 -9.63369077e-05 -4.352695401e-05 0.001197506958 -0.0007036513751 0.001884036356 0.0003261427218 -0.0006508414214 8.84979302e-05 0.0008278372818 0.0001677128607 0.0007750273281 8.84979302e-05 0.001197506958 -0.0007564613288 0.001065482073 -0.0003339816993 -9.63369077e-05 0.0001413078839 -0.0006244364446 -0.0008356762593 0.002042466217 -0.003317744083 -1.712197717e-05 -0.0006772463982 -0.0001491468614 -0.0007564613288 0.001619986587 -0.0007564613288 0.000114902907 0.0009862671429 0.0003525476986 0.0003261427218 -0.001205345935 0.0005109775597 0.0007750273281 -0.0001491468614 3.568797651e-05 -0.0004396016067 -0.001337370819 -0.001046916074 0.001382341796 -0.00191828031 0.001461556726 -0.0006244364446 0.0007750273281 -0.003661008782 -0.0004396016067 -0.001020511097 -0.001258155889 0.002623375707 -1.712197717e-05 0.0007222173744 0.0004053576523 -0.001891875333 0.0009070522123 0.0008806472355 -1.712197717e-05 0.001276721888 -0.0005716264909 0.001461556726 0.0004845725828 0.0005109775597 -0.002050305194 -0.001073321051 0.0002469277913 -0.001654230541 0.0004845725828 -0.0002547667688 -0.001442990727 -0.002393569893 -0.0009148911898 -0.002023900217 -0.001601420588 -0.001944685287 -0.0008092712825 -0.0003075767224 -0.001680635518 0.0002205228144 0.0007222173744 0.002148086124 0.001725606494 0.002280111008 0.0008278372818 0.004550939017 0.000959862166 0.001540771657 0.001303126865 0.001567176633 -0.004611587948 -0.003185719198 -0.001733445472 0.003494739943 0.000458167606 -0.001258155889 -0.002604809708 3.568797651e-05 -0.0001491468614 -0.002235140032 6.209295336e-05 0.003336310082 -0.0009412961667 0.0002733327681 0.00201606124 -0.002446379847 0.002332920962 -0.001627825565 -0.001337370819 0.00101267212 -0.001310965842 -0.002155925101 -0.002631214685 -0.0003075767224 0.0004317626292 -0.000545221514 0.0003261427218 0.001039077097 0.002940235429 0.003679574781 | -6.956625313e-05 1.705901746e-05 -0.0003294420649 0.0004755755359 -5.911147909e-05 4.692980042e-05 0.0001096584446 -0.0003563257695 0.000466614301 0.0003202474645 0.0001216067578 -0.0002846358904 9.771013145e-05 -0.0001367755148 0.0008773375667 7.978766167e-05 -0.0001382690539 -0.0001352819756 0.0001469969233 0.0001081649055 0.0001275809144 -3.372131358e-05 7.829412252e-05 -3.670839187e-05 0.0003217410036 -5.911147909e-05 6.933288764e-05 0.0001096584446 0.0004128468917 1.407193916e-05 0.0001918030978 -0.0005460052413 -7.404687057e-05 -0.0002861294296 -7.105979228e-05 -0.0001546979846 0.000264986516 -0.0006684754515 5.58910353e-05 0.0001649193931 1.257840001e-05 0.0002022578718 -8.151456631e-05 3.796856553e-05 0.0001410227667 -0.0002054783156 0.0001275809144 -2.476007869e-05 -0.0005818501809 -5.344069764e-06 0.0001619323148 8.576181826e-05 -0.0001263207408 0.0001410227667 -0.0002039847764 -0.0003040518994 5.439749616e-05 0.000173880628 2.45267132e-05 0.0001947901761 -0.0006087338856 0.0001932966369 0.000385963187 -0.0001726204543 -0.0001098918101 5.439749616e-05 0.0001589452365 -0.0001800881501 -0.0001726204543 -0.0001054111927 3.199440894e-05 1.407193916e-05 -0.0004877572146 -0.0004862636754 0.0002485575854 -0.000481783058 0.000224660959 -0.0002846358904 -0.0003832094742 -0.0007117880868 -8.300810546e-05 -0.0003025583602 -0.000169633376 -0.0004563928925 0.0005054463189 0.0005547331107 -0.0006729560689 -5.01502442e-05 3.617165124e-06 0.0001918030978 0.0004755755359 0.0001604387757 -9.196934035e-05 0.0006757097817 1.407193916e-05 3.796856553e-05 0.0007922058353 0.0002186868024 -0.0004578864316 -0.0004056125614 -0.0001681398369 0.0009684434547 0.0003172603862 -0.0001800881501 -0.0006520465209 -0.0001636592195 0.0003994050393 -0.0002353490986 -0.0001771010718 0.001353776555 -0.001289787737 -0.0003025583602 0.001092407204 -3.222777443e-05 0.0001410227667 0.0001365421493 -0.0006699689906 6.485227019e-05 -0.0003040518994 -0.0003234679083 -0.0004728218231 0.0002724542118 -0.0004160673355 0.0001499840016 0.0002500511245 0.0002903766815 0.0004143404308 0.0004053791959 ) 
2d_adapt_fix/LiveJournal alter2D (step=0.02, eps=0.01, depth=7) time: 987.6729928

orkut: 
Graph is read. 3072441 vertices, 117185083 edges.
alter2D (step=0.02, eps=0.01, depth=7):
Depth 0   Iteration 0
Cut 58592541.29 49.99999982%
Imbalance 7.1397552e-07 3.871791776e-12 
Integral (min/max) 0.995000279 0.995000279
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 58046794.49 49.53428628%
Imbalance 0.01454252434 0.001694410664 
Integral (min/max) 0.9757637907 0.9757637907
Coefs (min/max) 1.684947742 1.684947742
Depth 0   Iteration 6
Cut 55938688.19 47.7353318%
Imbalance 0.007819847109 0.002033346587 
Integral (min/max) 0.9505242541 0.9505242541
Coefs (min/max) 1.203652547 1.203652547
Depth 0   Iteration 9
Cut 53490521.85 45.64618677%
Imbalance 0.003137157997 0.001372509658 
Integral (min/max) 0.9233426418 0.9233426418
Coefs (min/max) 1.09781874 1.09781874
Depth 0   Iteration 12
Cut 50953338.76 43.48107921%
Imbalance 7.500083472e-05 0.001061910048 
Integral (min/max) 0.8989580362 0.8989580362
Coefs (min/max) 1.098446655 1.098446655
Depth 0   Iteration 15
Cut 48609789.34 41.48120912%
Imbalance 0.003701210964 0.000680850002 
Integral (min/max) 0.8764502959 0.8764502959
Coefs (min/max) 1.139757024 1.139757024
Depth 0   Iteration 18
Cut 46582764.09 39.75144524%
Imbalance 0.006779900138 0.0003213294759 
Integral (min/max) 0.8545982512 0.8545982512
Coefs (min/max) 1.194995011 1.194995011
Depth 0   Iteration 21
Cut 44764050.79 38.19944454%
Imbalance 0.008421233248 4.934351381e-05 
Integral (min/max) 0.8314187307 0.8314187307
Coefs (min/max) 1.207681104 1.207681104
Depth 0   Iteration 24
Cut 42986766.49 36.68279732%
Imbalance 0.008060559126 2.830642828e-05 
Integral (min/max) 0.8061030447 0.8061030447
Coefs (min/max) 1.176578583 1.176578583
Depth 0   Iteration 27
Cut 41207601 35.16454479%
Imbalance 0.006978079407 3.343093145e-05 
Integral (min/max) 0.7783314489 0.7783314489
Coefs (min/max) 1.141552561 1.141552561
Depth 0   Iteration 30
Cut 39418833.39 33.63809828%
Imbalance 0.005808028386 5.019136308e-05 
Integral (min/max) 0.7484328016 0.7484328016
Coefs (min/max) 1.111636158 1.111636158
Depth 0   Iteration 33
Cut 37619030.02 32.10223439%
Imbalance 0.004670291211 3.795151857e-05 
Integral (min/max) 0.7169179071 0.7169179071
Coefs (min/max) 1.087095942 1.087095942
Depth 0   Iteration 36
Cut 35806607.42 30.55560187%
Imbalance 0.003622714285 4.566540056e-05 
Integral (min/max) 0.6842684817 0.6842684817
Coefs (min/max) 1.068004473 1.068004473
Depth 0   Iteration 39
Cut 33982301.12 28.99882839%
Imbalance 0.002638503533 3.473117519e-05 
Integral (min/max) 0.6508957419 0.6508957419
Coefs (min/max) 1.054290602 1.054290602
Depth 0   Iteration 42
Cut 32157225.25 27.44139819%
Imbalance 0.001797518251 1.74771861e-05 
Integral (min/max) 0.6170737818 0.6170737818
Coefs (min/max) 1.047216324 1.047216324
Depth 0   Iteration 45
Cut 30352148.25 25.90103405%
Imbalance 0.001174768049 2.012483057e-06 
Integral (min/max) 0.5829494458 0.5829494458
Coefs (min/max) 1.04356346 1.04356346
Depth 0   Iteration 48
Cut 28586740.33 24.39452156%
Imbalance 0.0007268398464 1.890621221e-05 
Integral (min/max) 0.5487482269 0.5487482269
Coefs (min/max) 1.04374704 1.04374704
Depth 0   Iteration 51
Cut 26880575.63 22.93856432%
Imbalance 0.0004354585997 2.502742077e-05 
Integral (min/max) 0.5146344737 0.5146344737
Coefs (min/max) 1.044507413 1.044507413
Depth 0   Iteration 54
Cut 25250715.44 21.5477216%
Imbalance 0.0002542163785 2.586159337e-05 
Integral (min/max) 0.4808023682 0.4808023682
Coefs (min/max) 1.047366524 1.047366524
Depth 0   Iteration 57
Cut 23708432.83 20.23161329%
Imbalance 0.0001364464584 2.712469474e-05 
Integral (min/max) 0.4473879936 0.4473879936
Coefs (min/max) 1.050084224 1.050084224
Depth 0   Iteration 60
Cut 22262767.59 18.99795351%
Imbalance 6.294367993e-05 3.296211288e-05 
Integral (min/max) 0.4145802009 0.4145802009
Coefs (min/max) 1.055919719 1.055919719
Depth 0   Iteration 63
Cut 20918580.09 17.85088985%
Imbalance 3.176619226e-05 2.569989393e-05 
Integral (min/max) 0.3825067806 0.3825067806
Coefs (min/max) 1.063443784 1.063443784
Depth 0   Iteration 66
Cut 19680844.23 16.7946668%
Imbalance 3.593138364e-05 3.534026822e-05 
Integral (min/max) 0.3512839332 0.3512839332
Coefs (min/max) 1.072490021 1.072490021
Depth 0   Iteration 69
Cut 18551693.58 15.83110504%
Imbalance 9.923250806e-05 2.803643081e-05 
Integral (min/max) 0.3210485307 0.3210485307
Coefs (min/max) 1.084546842 1.084546842
Depth 0   Iteration 72
Cut 17530760.32 14.95989069%
Imbalance 0.0001488491256 3.113941114e-05 
Integral (min/max) 0.291902867 0.291902867
Coefs (min/max) 1.099846634 1.099846634
Depth 0   Iteration 75
Cut 16619323.19 14.18211496%
Imbalance 0.0002707778018 3.132778075e-05 
Integral (min/max) 0.2639381012 0.2639381012
Coefs (min/max) 1.120850519 1.120850519
Depth 0   Iteration 78
Cut 15817135.55 13.49756739%
Imbalance 0.0004454588076 2.619817494e-05 
Integral (min/max) 0.2372469025 0.2372469025
Coefs (min/max) 1.147725102 1.147725102
Depth 0   Iteration 81
Cut 15121508.56 12.90395345%
Imbalance 0.0006759582646 2.692360289e-05 
Integral (min/max) 0.2119183842 0.2119183842
Coefs (min/max) 1.184272755 1.184272755
Depth 0   Iteration 84
Cut 14523773.77 12.3938759%
Imbalance 0.0002656672877 2.278051099e-06 
Integral (min/max) 0.1883971051 0.1883971051
Coefs (min/max) 1.252234396 1.252234396
Depth 0   Iteration 87
Cut 14020608.34 11.96449922%
Imbalance 0.0002661822361 1.866152282e-07 
Integral (min/max) 0.1660458468 0.1660458468
Coefs (min/max) 1.329318027 1.329318027
Depth 0   Iteration 90
Cut 13603395.03 11.60846985%
Imbalance 0.0002532218064 1.491866419e-06 
Integral (min/max) 0.1451104797 0.1451104797
Coefs (min/max) 1.438294905 1.438294905
Depth 0   Iteration 93
Cut 13263035.09 11.31802338%
Imbalance 0.0002135431621 8.963587088e-07 
Integral (min/max) 0.1256335484 0.1256335484
Coefs (min/max) 1.602003866 1.602003866
Depth 0   Iteration 96
Cut 12988822 11.08402338%
Imbalance 0.0001737625247 2.44260066e-06 
Integral (min/max) 0.1074649807 0.1074649807
Coefs (min/max) 1.800148013 1.800148013
Depth 0   Iteration 99
Cut 12769029.32 10.8964631%
Imbalance 0.0006787401984 5.00320092e-06 
Integral (min/max) 0.08979843939 0.08979843939
Coefs (min/max) 1.911887167 1.911887167
Allowed imbalance: 2.222635331e-05
Depth 0   After fixing imbalance
Cut 12650859.49 10.79562276%
Imbalance 1.208382594e-07 3.035225404e-10 
Integral (min/max) 0.07959671766 0.07959671766
Coefs (min/max) 2.120181537 2.120181537
Depth 0   Final
Cut 12651879 10.79649276%
Imbalance 9.406202504e-05 1.570166016e-05 
Integral (min/max) 0 0
Coefs (min/max) 2.120181537 2.120181537
Depth 1   Iteration 0
Cut 64918481.18 55.39824653%
Imbalance 9.762941144e-05 1.570166107e-05 
Integral (min/max) 0.9949942262 0.9950007313
Coefs (min/max) 1 1
Depth 1   Iteration 3
Cut 64530102.68 55.06682338%
Imbalance 0.0151039812 0.0009536831289 
Integral (min/max) 0.9677840582 0.9751976434
Coefs (min/max) 1.219188752 1.713918591
Depth 1   Iteration 6
Cut 62891056.44 53.66814173%
Imbalance 0.007180350636 0.001228948303 
Integral (min/max) 0.9511873005 0.9512298873
Coefs (min/max) 1.096404544 1.208362421
Depth 1   Iteration 9
Cut 60707713.98 51.80498441%
Imbalance 0.004537281103 0.001104611717 
Integral (min/max) 0.924863438 0.9282939997
Coefs (min/max) 1.069107332 1.138216745
Depth 1   Iteration 12
Cut 58375342.75 49.81465324%
Imbalance 0.003334283167 0.000632122901 
Integral (min/max) 0.897886607 0.9019304473
Coefs (min/max) 1.055604093 1.09465612
Depth 1   Iteration 15
Cut 56004050.83 47.79110907%
Imbalance 0.002763829535 0.0006290099767 
Integral (min/max) 0.8699782588 0.8737825407
Coefs (min/max) 1.046652605 1.088231655
Depth 1   Iteration 18
Cut 53644214.49 45.77734052%
Imbalance 0.001885878112 0.0006661843973 
Integral (min/max) 0.8412310941 0.8446755867
Coefs (min/max) 1.051849576 1.084989496
Depth 1   Iteration 21
Cut 51412945.36 43.87328493%
Imbalance 0.002590419937 0.0006426322673 
Integral (min/max) 0.8124352422 0.8145814133
Coefs (min/max) 1.06681851 1.095331093
Depth 1   Iteration 24
Cut 49403607.12 42.15861427%
Imbalance 0.004166699813 0.0005013869554 
Integral (min/max) 0.7834145516 0.7843227733
Coefs (min/max) 1.089869374 1.128211287
Depth 1   Iteration 27
Cut 47635764.83 40.6500244%
Imbalance 0.005820222199 0.000409115144 
Integral (min/max) 0.7510726977 0.7567694784
Coefs (min/max) 1.113396361 1.205718135
Depth 1   Iteration 30
Cut 46091437.25 39.33217102%
Imbalance 0.009421222109 0.0002527308544 
Integral (min/max) 0.717397161 0.7289450345
Coefs (min/max) 1.127042951 1.322312119
Depth 1   Iteration 33
Cut 44688499.16 38.13497249%
Imbalance 0.01228501382 9.63485994e-05 
Integral (min/max) 0.6822834967 0.7003623114
Coefs (min/max) 1.115291729 1.406195054
Depth 1   Iteration 36
Cut 43341227.07 36.98527659%
Imbalance 0.01369569696 0.0001224784381 
Integral (min/max) 0.6464223044 0.6708683733
Coefs (min/max) 1.086205641 1.422070302
Depth 1   Iteration 39
Cut 42006742.61 35.84649303%
Imbalance 0.01370369861 9.059058745e-05 
Integral (min/max) 0.6104817939 0.6408452803
Coefs (min/max) 1.065625003 1.380676343
Depth 1   Iteration 42
Cut 40681282.58 34.71541048%
Imbalance 0.01273362354 7.298182694e-05 
Integral (min/max) 0.5745574824 0.6106245467
Coefs (min/max) 1.052898446 1.325239865
Depth 1   Iteration 45
Cut 39379145.42 33.60423052%
Imbalance 0.0115352716 4.750001307e-05 
Integral (min/max) 0.5386940308 0.5801284791
Coefs (min/max) 1.045772318 1.281905897
Depth 1   Iteration 48
Cut 38120300.37 32.52999392%
Imbalance 0.01058787172 4.195642724e-05 
Integral (min/max) 0.5029869827 0.5493606027
Coefs (min/max) 1.042149044 1.257315592
Depth 1   Iteration 51
Cut 36922181.4 31.50757798%
Imbalance 0.009911225036 2.876772637e-05 
Integral (min/max) 0.4675404583 0.5185056809
Coefs (min/max) 1.039795042 1.245062319
Depth 1   Iteration 54
Cut 35798293.63 30.5485073%
Imbalance 0.009466732882 4.312134866e-05 
Integral (min/max) 0.4324707863 0.4878226187
Coefs (min/max) 1.038791945 1.245793633
Depth 1   Iteration 57
Cut 34757961.63 29.66073902%
Imbalance 0.00924034585 4.750131109e-05 
Integral (min/max) 0.3979375376 0.4574906462
Coefs (min/max) 1.039617688 1.255664895
Depth 1   Iteration 60
Cut 33807542.21 28.84969772%
Imbalance 0.009170122257 3.975460632e-05 
Integral (min/max) 0.3640795313 0.4276453517
Coefs (min/max) 1.040253994 1.275328718
Depth 1   Iteration 63
Cut 32949363.82 28.11737038%
Imbalance 0.009132775627 3.124906633e-05 
Integral (min/max) 0.3310582195 0.3983989316
Coefs (min/max) 1.04255717 1.296471392
Depth 1   Iteration 66
Cut 32184226.76 27.46443996%
Imbalance 0.009106426535 3.218908053e-05 
Integral (min/max) 0.2989810547 0.3699485082
Coefs (min/max) 1.044283155 1.323837396
Depth 1   Iteration 69
Cut 31509215.29 26.88841829%
Imbalance 0.009112217541 2.196279441e-05 
Integral (min/max) 0.2680102252 0.3424848269
Coefs (min/max) 1.045423276 1.357447838
Depth 1   Iteration 72
Cut 30919642.84 26.38530609%
Imbalance 0.009162914348 1.69170334e-05 
Integral (min/max) 0.2383056713 0.3160972164
Coefs (min/max) 1.048230867 1.397673755
Depth 1   Iteration 75
Cut 30410110.1 25.95049585%
Imbalance 0.009216084882 1.861994956e-05 
Integral (min/max) 0.2100256307 0.2909501712
Coefs (min/max) 1.051990691 1.447032984
Depth 1   Iteration 78
Cut 29975006.56 25.57919984%
Imbalance 0.009328616238 2.120217286e-05 
Integral (min/max) 0.1833519057 0.2669461192
Coefs (min/max) 1.056900474 1.506866902
Depth 1   Iteration 81
Cut 29608036.9 25.26604594%
Imbalance 0.00949794441 2.070401259e-05 
Integral (min/max) 0.1584122957 0.2437927147
Coefs (min/max) 1.062941494 1.583660231
Depth 1   Iteration 84
Cut 29316390.74 25.01716941%
Imbalance 0.002515788437 2.164896604e-05 
Integral (min/max) 0.1353877369 0.224955724
Coefs (min/max) 1.086334973 1.763503084
Depth 1   Iteration 87
Cut 29070171.55 24.80705803%
Imbalance 0.002545567059 1.912890021e-05 
Integral (min/max) 0.1141336221 0.2044180245
Coefs (min/max) 1.089991059 2.090425018
Depth 1   Iteration 90
Cut 28874704.82 24.64025632%
Imbalance 0.002540745641 2.99508519e-05 
Integral (min/max) 0.09501106689 0.1849599923
Coefs (min/max) 1.130571283 2.527374139
Depth 1   Iteration 93
Cut 28721668.84 24.50966293%
Imbalance 0.002571515866 3.124849354e-05 
Integral (min/max) 0.07787052623 0.1665877505
Coefs (min/max) 1.196843565 3.129289798
Depth 1   Iteration 96
Cut 28602869.61 24.40828549%
Imbalance 0.002614295803 3.174681285e-05 
Integral (min/max) 0.06221659039 0.1491658936
Coefs (min/max) 1.175594415 3.976586652
Depth 1   Iteration 99
Cut 28516434.81 24.33452628%
Imbalance 0.002660424253 3.359629611e-05 
Integral (min/max) 0.04894067958 0.1324296545
Coefs (min/max) 1.270920385 5.124297663
Allowed imbalance: 4.445270662e-05
Depth 1   After fixing imbalance
Cut 28476861.3 24.30075618%
Imbalance 9.406204834e-05 1.570166149e-05 
Integral (min/max) 0.040991393 0.122145028
Coefs (min/max) 1.313591516 6.0696932
Depth 1   Final
Cut 28477154 24.30100596%
Imbalance 0.0003629036544 7.788533558e-05 
Integral (min/max) 0 0
Coefs (min/max) 1.313591516 6.0696932
Depth 2   Iteration 0
Cut 72831118.57 62.15050304%
Imbalance 0.0003653159708 7.788533592e-05 
Integral (min/max) 0.9949998115 0.9950026756
Coefs (min/max) 1 1
Depth 2   Iteration 3
Cut 72482509.59 61.85301724%
Imbalance 0.01690727442 0.002668083542 
Integral (min/max) 0.9658185282 0.975499523
Coefs (min/max) 1.212301034 1.733635168
Depth 2   Iteration 6
Cut 71210552.5 60.76759147%
Imbalance 0.007677562844 0.001816839057 
Integral (min/max) 0.947049465 0.9582957913
Coefs (min/max) 1.098393086 1.233523513
Depth 2   Iteration 9
Cut 69520514.01 59.32539555%
Imbalance 0.00595139975 0.0008992196151 
Integral (min/max) 0.9186038407 0.9385350265
Coefs (min/max) 1.053745869 1.161529151
Depth 2   Iteration 12
Cut 67697360.11 57.76960546%
Imbalance 0.005734702458 0.00057812273 
Integral (min/max) 0.8895235564 0.9189945459
Coefs (min/max) 1.045315352 1.11543195
Depth 2   Iteration 15
Cut 65876817.63 56.21604383%
Imbalance 0.003955645977 0.0005352158265 
Integral (min/max) 0.8604438003 0.8992717911
Coefs (min/max) 1.055965761 1.098554178
Depth 2   Iteration 18
Cut 64124601.35 54.72078844%
Imbalance 0.004502959471 0.0004831310625 
Integral (min/max) 0.830821204 0.8787077051
Coefs (min/max) 1.047412254 1.093362187
Depth 2   Iteration 21
Cut 62461143.71 53.30127531%
Imbalance 0.005456320791 0.0004155331953 
Integral (min/max) 0.7999880016 0.8569731765
Coefs (min/max) 1.051321798 1.087596996
Depth 2   Iteration 24
Cut 60881390.35 51.9531913%
Imbalance 0.005953002354 0.0003687846435 
Integral (min/max) 0.7676559247 0.8339345334
Coefs (min/max) 1.061936665 1.087905865
Depth 2   Iteration 27
Cut 59383159.32 50.67467445%
Imbalance 0.00623164373 0.0003499961597 
Integral (min/max) 0.7340915959 0.8091717625
Coefs (min/max) 1.080287117 1.094468838
Depth 2   Iteration 30
Cut 57960748.49 49.46085884%
Imbalance 0.006495508368 0.0003060150995 
Integral (min/max) 0.6997826007 0.7827381887
Coefs (min/max) 1.08686489 1.115981742
Depth 2   Iteration 33
Cut 56608720.89 48.30710483%
Imbalance 0.006700964601 0.0002473575421 
Integral (min/max) 0.6650797138 0.755358146
Coefs (min/max) 1.099275111 1.130901002
Depth 2   Iteration 36
Cut 55321822.9 47.20892923%
Imbalance 0.006841992513 0.0002026019226 
Integral (min/max) 0.6301740554 0.7270231511
Coefs (min/max) 1.102160623 1.157452392
Depth 2   Iteration 39
Cut 54096996.99 46.1637229%
Imbalance 0.006842345964 0.0001755685827 
Integral (min/max) 0.5952380579 0.6977784004
Coefs (min/max) 1.10605494 1.177509128
Depth 2   Iteration 42
Cut 52931310.48 45.16898323%
Imbalance 0.006674967773 0.0001509627132 
Integral (min/max) 0.5603468602 0.6675916854
Coefs (min/max) 1.106273096 1.194540157
Depth 2   Iteration 45
Cut 51820394.47 44.22098201%
Imbalance 0.00625619609 0.0001453429883 
Integral (min/max) 0.5255230268 0.6366608013
Coefs (min/max) 1.092536684 1.205343552
Depth 2   Iteration 48
Cut 50762705.65 43.31840227%
Imbalance 0.005728514681 0.0001362650739 
Integral (min/max) 0.490892793 0.6056522676
Coefs (min/max) 1.075254421 1.220004957
Depth 2   Iteration 51
Cut 49759936.64 42.46268839%
Imbalance 0.005188817852 0.0001102862665 
Integral (min/max) 0.4565978458 0.5751343273
Coefs (min/max) 1.064477884 1.232804267
Depth 2   Iteration 54
Cut 48816146.6 41.65730428%
Imbalance 0.004686573218 0.0001041573048 
Integral (min/max) 0.4227511944 0.5448517214
Coefs (min/max) 1.05741898 1.24245276
Depth 2   Iteration 57
Cut 47937846.54 40.90780611%
Imbalance 0.004706378388 0.0001172763875 
Integral (min/max) 0.3894562481 0.5147013611
Coefs (min/max) 1.051406097 1.252811812
Depth 2   Iteration 60
Cut 47128114.92 40.21682088%
Imbalance 0.00480765522 0.0001172168583 
Integral (min/max) 0.3567942545 0.484728956
Coefs (min/max) 1.049284941 1.265519128
Depth 2   Iteration 63
Cut 46387664.24 39.58495659%
Imbalance 0.004872723735 0.0001056983201 
Integral (min/max) 0.3248975259 0.4550342823
Coefs (min/max) 1.048761712 1.280122937
Depth 2   Iteration 66
Cut 45716412.87 39.01214361%
Imbalance 0.004876166007 0.0001079317317 
Integral (min/max) 0.2938792511 0.4258220402
Coefs (min/max) 1.050007773 1.299030936
Depth 2   Iteration 69
Cut 45113731.9 38.49784524%
Imbalance 0.004949833459 9.450711499e-05 
Integral (min/max) 0.2638386291 0.3971734407
Coefs (min/max) 1.051872853 1.314849801
Depth 2   Iteration 72
Cut 44577953.46 38.04063821%
Imbalance 0.005026797249 9.265966215e-05 
Integral (min/max) 0.2349061985 0.3692447945
Coefs (min/max) 1.054488589 1.331884743
Depth 2   Iteration 75
Cut 44107451.69 37.63913508%
Imbalance 0.005059804468 9.545172649e-05 
Integral (min/max) 0.2072095802 0.3421455623
Coefs (min/max) 1.060029457 1.357415044
Depth 2   Iteration 78
Cut 43698691.93 37.29031956%
Imbalance 0.005150114894 8.961557303e-05 
Integral (min/max) 0.1809190841 0.3160097562
Coefs (min/max) 1.062559176 1.383928041
Depth 2   Iteration 81
Cut 43347970.13 36.99103079%
Imbalance 0.005280016124 9.197032758e-05 
Integral (min/max) 0.1561534559 0.2909935312
Coefs (min/max) 1.066182602 1.423717018
Depth 2   Iteration 84
Cut 43054466.76 36.74056941%
Imbalance 0.002001113334 8.410869453e-05 
Integral (min/max) 0.1333929268 0.270380997
Coefs (min/max) 1.075785105 1.524672522
Depth 2   Iteration 87
Cut 42812043.84 36.53369759%
Imbalance 0.001691448084 8.243544469e-05 
Integral (min/max) 0.1125672077 0.2486793729
Coefs (min/max) 1.085156172 1.670966235
Depth 2   Iteration 90
Cut 42610068.61 36.36134184%
Imbalance 0.001487569608 8.006961839e-05 
Integral (min/max) 0.09239851897 0.2283969187
Coefs (min/max) 1.103959191 1.862202009
Depth 2   Iteration 93
Cut 42451841.66 36.22631872%
Imbalance 0.001270982103 8.005408338e-05 
Integral (min/max) 0.07538446668 0.2093324817
Coefs (min/max) 1.159778426 2.124794153
Depth 2   Iteration 96
Cut 42325239.31 36.11828249%
Imbalance 0.001070644924 8.561304538e-05 
Integral (min/max) 0.05964036626 0.1905850318
Coefs (min/max) 1.223683339 2.476775179
Depth 2   Iteration 99
Cut 42223826.57 36.03174183%
Imbalance 0.0008620352138 0.0002191625565 
Integral (min/max) 0.04637173203 0.1723351589
Coefs (min/max) 1.194001543 2.99743059
Allowed imbalance: 8.890541324e-05
Depth 2   After fixing imbalance
Cut 42173593.11 35.98887506%
Imbalance 0.0003629036747 7.788533664e-05 
Integral (min/max) 0.03844947571 0.1608846031
Coefs (min/max) 1.220214784 3.483719146
Depth 2   Final
Cut 42173723 35.9889859%
Imbalance 0.0007658405385 0.0001729998386 
Integral (min/max) 0 0
Coefs (min/max) 1.220214784 3.483719146
Depth 3   Iteration 0
Cut 79679403.08 67.99449302%
Imbalance 0.0007737472174 0.0001729998386 
Integral (min/max) 0.9949929255 0.9950041102
Coefs (min/max) 1 1
Depth 3   Iteration 3
Cut 79315547.74 67.68399673%
Imbalance 0.01606236508 0.005181464061 
Integral (min/max) 0.9614749727 0.9769649256
Coefs (min/max) 1.100897382 1.862739257
Depth 3   Iteration 6
Cut 78106544.31 66.65229252%
Imbalance 0.01059041643 0.003789072465 
Integral (min/max) 0.9331343021 0.9626930602
Coefs (min/max) 1.085789097 1.415504532
Depth 3   Iteration 9
Cut 76538537.42 65.31423238%
Imbalance 0.005762420382 0.001496814878 
Integral (min/max) 0.9049362902 0.9453923528
Coefs (min/max) 1.047873709 1.162806781
Depth 3   Iteration 12
Cut 74890818.08 63.90814954%
Imbalance 0.004492396048 0.0009103204386 
Integral (min/max) 0.874139629 0.9272678539
Coefs (min/max) 1.039691649 1.09770149
Depth 3   Iteration 15
Cut 73244062.98 62.50288953%
Imbalance 0.004073574421 0.0006300557405 
Integral (min/max) 0.8416829995 0.9090829328
Coefs (min/max) 1.034060701 1.091795379
Depth 3   Iteration 18
Cut 71643830.24 61.13732943%
Imbalance 0.005593834536 0.0004218946482 
Integral (min/max) 0.8075642664 0.8909263343
Coefs (min/max) 1.041745524 1.099649112
Depth 3   Iteration 21
Cut 70106095.27 59.82510186%
Imbalance 0.006617666134 0.0004055625138 
Integral (min/max) 0.7722145602 0.8720066109
Coefs (min/max) 1.044900467 1.105008609
Depth 3   Iteration 24
Cut 68634863.76 58.56962507%
Imbalance 0.006818871958 0.0004141340786 
Integral (min/max) 0.7363297334 0.851194855
Coefs (min/max) 1.03344006 1.108893135
Depth 3   Iteration 27
Cut 67223515.71 57.36524991%
Imbalance 0.006402293114 0.0003568282838 
Integral (min/max) 0.7002698146 0.8284101671
Coefs (min/max) 1.029611878 1.10949754
Depth 3   Iteration 30
Cut 65864392.69 56.20544101%
Imbalance 0.006406311486 0.0002967281895 
Integral (min/max) 0.6639482929 0.8048353475
Coefs (min/max) 1.028041853 1.14143674
Depth 3   Iteration 33
Cut 64552351.11 55.08580909%
Imbalance 0.006493286376 0.0002044802167 
Integral (min/max) 0.627458268 0.7809389347
Coefs (min/max) 1.030189361 1.172528919
Depth 3   Iteration 36
Cut 63289341.58 54.00801873%
Imbalance 0.00642580418 0.0002720432898 
Integral (min/max) 0.5907719257 0.7570565067
Coefs (min/max) 1.034898968 1.193811643
Depth 3   Iteration 39
Cut 62077585.58 52.97396562%
Imbalance 0.006797024928 0.000236314391 
Integral (min/max) 0.5537899442 0.7351095135
Coefs (min/max) 1.035581981 1.199172866
Depth 3   Iteration 42
Cut 60919834.93 51.98599802%
Imbalance 0.006713790574 0.0002547155239 
Integral (min/max) 0.5166005728 0.7154279781
Coefs (min/max) 1.036197696 1.196302335
Depth 3   Iteration 45
Cut 59821546.5 51.04877256%
Imbalance 0.006314520186 0.0002509657361 
Integral (min/max) 0.4792863947 0.6944234088
Coefs (min/max) 1.036651728 1.180898255
Depth 3   Iteration 48
Cut 58794790.79 50.17258962%
Imbalance 0.006135133972 0.0002513850734 
Integral (min/max) 0.4420371873 0.6690698094
Coefs (min/max) 1.036086615 1.152127812
Depth 3   Iteration 51
Cut 57845784.39 49.36275412%
Imbalance 0.005964658222 0.0002394773101 
Integral (min/max) 0.4050177081 0.6408092494
Coefs (min/max) 1.036100367 1.138442798
Depth 3   Iteration 54
Cut 56974824.5 48.61951969%
Imbalance 0.006309786921 0.0002344462937 
Integral (min/max) 0.3684629686 0.6107313866
Coefs (min/max) 1.036272394 1.142272143
Depth 3   Iteration 57
Cut 56180315.91 47.94152504%
Imbalance 0.006581590491 0.0002270324305 
Integral (min/max) 0.3326082714 0.5798673232
Coefs (min/max) 1.038279387 1.146812935
Depth 3   Iteration 60
Cut 55461208.56 47.32787411%
Imbalance 0.006795195708 0.0002072900861 
Integral (min/max) 0.2976417684 0.5486142943
Coefs (min/max) 1.039880809 1.154370971
Depth 3   Iteration 63
Cut 54816776.5 46.77794741%
Imbalance 0.006860609868 0.0002142939912 
Integral (min/max) 0.2637985358 0.5173839396
Coefs (min/max) 1.042557009 1.16119125
Depth 3   Iteration 66
Cut 54243703.38 46.28891493%
Imbalance 0.00694680483 0.0002208956054 
Integral (min/max) 0.2313988499 0.486465556
Coefs (min/max) 1.047561795 1.17206433
Depth 3   Iteration 69
Cut 53736979.55 45.85650168%
Imbalance 0.006992378399 0.0002030043572 
Integral (min/max) 0.2006060035 0.4560701795
Coefs (min/max) 1.05044295 1.185325269
Depth 3   Iteration 72
Cut 53292460.94 45.47717131%
Imbalance 0.006998330101 0.0001880619055 
Integral (min/max) 0.1716969463 0.4263922954
Coefs (min/max) 1.051270107 1.206281189
Depth 3   Iteration 75
Cut 52906444.53 45.14776384%
Imbalance 0.007076601724 0.0001812280897 
Integral (min/max) 0.1449151239 0.3974190554
Coefs (min/max) 1.054103676 1.241331909
Depth 3   Iteration 78
Cut 52576141.22 44.8658992%
Imbalance 0.007111463115 0.0001775827361 
Integral (min/max) 0.1204578452 0.3694256125
Coefs (min/max) 1.063526516 1.287716469
Depth 3   Iteration 81
Cut 52299083.77 44.62947197%
Imbalance 0.00720220702 0.0001898666566 
Integral (min/max) 0.09841292984 0.3424648941
Coefs (min/max) 1.0619933 1.342891134
Depth 3   Iteration 84
Cut 52081079.21 44.44343758%
Imbalance 0.002313368779 0.0001780601885 
Integral (min/max) 0.07955912508 0.316894671
Coefs (min/max) 1.071545673 1.536023603
Depth 3   Iteration 87
Cut 51901646.59 44.29031858%
Imbalance 0.002210239649 0.0001788272 
Integral (min/max) 0.06341113725 0.2920601972
Coefs (min/max) 1.084384456 1.933597109
Depth 3   Iteration 90
Cut 51756747.08 44.16666844%
Imbalance 0.00214622176 0.0001777473599 
Integral (min/max) 0.04890668149 0.267941849
Coefs (min/max) 1.088769757 2.573894161
Depth 3   Iteration 93
Cut 51647142.82 44.07313755%
Imbalance 0.00220247802 0.0001796140719 
Integral (min/max) 0.03651894192 0.2447294245
Coefs (min/max) 1.131835642 3.676340749
Depth 3   Iteration 96
Cut 51564958.35 44.00300536%
Imbalance 0.00230886215 0.0001763265188 
Integral (min/max) 0.0273242849 0.2221184624
Coefs (min/max) 1.120573826 5.553641654
Depth 3   Iteration 99
Cut 51504813.16 43.9516804%
Imbalance 0.002402310757 0.000315093725 
Integral (min/max) 0.01981476732 0.2003995702
Coefs (min/max) 1.169062288 8.8600485
Allowed imbalance: 0.0001778108265
Depth 3   After fixing imbalance
Cut 51478266.09 43.92902644%
Imbalance 0.0007658405395 0.000172999839 
Integral (min/max) 0.01505529632 0.1866978789
Coefs (min/max) 1.16983484 13.11034101
Depth 3   Final
Cut 51478285 43.92904257%
Imbalance 0.001492298752 0.0003737933062 
Integral (min/max) 0 0
Coefs (min/max) 1.16983484 13.11034101
Depth 4   Iteration 0
Cut 84331684.04 71.96452132%
Imbalance 0.001494806292 0.0003737933057 
Integral (min/max) 0.9949877799 0.9950165034
Coefs (min/max) 1 1
Depth 4   Iteration 3
Cut 84063221.39 71.73542847%
Imbalance 0.01861816892 0.008641640927 
Integral (min/max) 0.958562821 0.9793948836
Coefs (min/max) 1.172355374 1.703335707
Depth 4   Iteration 6
Cut 83089733.77 70.9047019%
Imbalance 0.01342239214 0.00315397874 
Integral (min/max) 0.9330744145 0.96488033
Coefs (min/max) 1.032284693 1.402333218
Depth 4   Iteration 9
Cut 81767020.9 69.77596364%
Imbalance 0.009393083023 0.003135502532 
Integral (min/max) 0.9054006347 0.9497629088
Coefs (min/max) 1.038840296 1.365117731
Depth 4   Iteration 12
Cut 80332004.38 68.55139095%
Imbalance 0.01138746006 0.001143275433 
Integral (min/max) 0.8748351281 0.9344383391
Coefs (min/max) 1.045796038 1.540738979
Depth 4   Iteration 15
Cut 78877859.16 67.31049477%
Imbalance 0.01255029309 0.0009372163215 
Integral (min/max) 0.8403611328 0.9191943155
Coefs (min/max) 1.04023949 1.571866404
Depth 4   Iteration 18
Cut 77457073.9 66.09806634%
Imbalance 0.01315112733 0.0008263500886 
Integral (min/max) 0.8028467643 0.9014583786
Coefs (min/max) 1.03513066 1.599580382
Depth 4   Iteration 21
Cut 76079129.55 64.92219624%
Imbalance 0.01388238315 0.0007405440383 
Integral (min/max) 0.7642830222 0.8794688202
Coefs (min/max) 1.028681605 1.606429292
Depth 4   Iteration 24
Cut 74742050.22 63.78119835%
Imbalance 0.01439654014 0.0007314976942 
Integral (min/max) 0.7251059608 0.8525074155
Coefs (min/max) 1.025638198 1.584512964
Depth 4   Iteration 27
Cut 73438412.3 62.66873771%
Imbalance 0.01405861755 0.0007520011412 
Integral (min/max) 0.6856974477 0.8235907841
Coefs (min/max) 1.024524047 1.498320939
Depth 4   Iteration 30
Cut 72168685.23 61.58521493%
Imbalance 0.0127849701 0.0006729619402 
Integral (min/max) 0.6463289203 0.793605549
Coefs (min/max) 1.022584375 1.378180795
Depth 4   Iteration 33
Cut 70939706.3 60.53646461%
Imbalance 0.01151548579 0.0005727301197 
Integral (min/max) 0.6072322926 0.7630924432
Coefs (min/max) 1.028918387 1.308050319
Depth 4   Iteration 36
Cut 69759803.27 59.52959326%
Imbalance 0.01050912303 0.0005069253237 
Integral (min/max) 0.5684261459 0.7322598848
Coefs (min/max) 1.033049135 1.258888086
Depth 4   Iteration 39
Cut 68637667.95 58.57201804%
Imbalance 0.009484730827 0.0004053607563 
Integral (min/max) 0.5298235092 0.7009252907
Coefs (min/max) 1.034105729 1.223158062
Depth 4   Iteration 42
Cut 67577682.98 57.66747887%
Imbalance 0.008465336247 0.0004051103938 
Integral (min/max) 0.4914297705 0.6685988127
Coefs (min/max) 1.036914967 1.218828473
Depth 4   Iteration 45
Cut 66583788.16 56.8193378%
Imbalance 0.006813146144 0.0004300547023 
Integral (min/max) 0.4532510149 0.6385884084
Coefs (min/max) 1.039349819 1.215251878
Depth 4   Iteration 48
Cut 65658595.92 56.02982414%
Imbalance 0.005686121794 0.0004295438228 
Integral (min/max) 0.415489779 0.6115099064
Coefs (min/max) 1.041782491 1.197730974
Depth 4   Iteration 51
Cut 64805930.42 55.30220124%
Imbalance 0.005301894631 0.0003996154014 
Integral (min/max) 0.3782543407 0.5845690574
Coefs (min/max) 1.043284012 1.180766667
Depth 4   Iteration 54
Cut 64026164.56 54.63678731%
Imbalance 0.005180623861 0.0003809871598 
Integral (min/max) 0.3417462883 0.5579214516
Coefs (min/max) 1.043653662 1.196974946
Depth 4   Iteration 57
Cut 63317908.03 54.03239594%
Imbalance 0.004962252526 0.0003992653137 
Integral (min/max) 0.3062693464 0.5317510896
Coefs (min/max) 1.042015831 1.228247276
Depth 4   Iteration 60
Cut 62679895.42 53.48794728%
Imbalance 0.005451980477 0.0003858888566 
Integral (min/max) 0.2719741436 0.5059928168
Coefs (min/max) 1.040746463 1.266231376
Depth 4   Iteration 63
Cut 62109244.46 53.00098176%
Imbalance 0.005836488093 0.0003781140815 
Integral (min/max) 0.2390491352 0.4806169814
Coefs (min/max) 1.038334471 1.318183648
Depth 4   Iteration 66
Cut 61603051.51 52.56902152%
Imbalance 0.006288483013 0.0004035733305 
Integral (min/max) 0.2078297333 0.4558700789
Coefs (min/max) 1.038790574 1.389333383
Depth 4   Iteration 69
Cut 61157169.34 52.18852756%
Imbalance 0.006612075044 0.0004009696681 
Integral (min/max) 0.1784419547 0.4314982281
Coefs (min/max) 1.043413018 1.480612627
Depth 4   Iteration 72
Cut 60767418.61 51.85593341%
Imbalance 0.006925095137 0.0003781961546 
Integral (min/max) 0.151138565 0.4079519895
Coefs (min/max) 1.051129205 1.60050815
Depth 4   Iteration 75
Cut 60428942.82 51.56709478%
Imbalance 0.007241876922 0.0004017947716 
Integral (min/max) 0.1262211823 0.385129937
Coefs (min/max) 1.061259769 1.723539817
Depth 4   Iteration 78
Cut 60138508.21 51.31925214%
Imbalance 0.007418701114 0.0003841330615 
Integral (min/max) 0.1038458006 0.3633149724
Coefs (min/max) 1.070756046 1.872950219
Depth 4   Iteration 81
Cut 59894037.8 51.11063308%
Imbalance 0.007709211821 0.0003761440836 
Integral (min/max) 0.08406509342 0.3428480296
Coefs (min/max) 1.070229059 2.06242311
Depth 4   Iteration 84
Cut 59696834.89 50.9423498%
Imbalance 0.003391299213 0.0003777233808 
Integral (min/max) 0.06794725679 0.3261808389
Coefs (min/max) 1.077689876 2.322931767
Depth 4   Iteration 87
Cut 59536495.01 50.80552361%
Imbalance 0.003420364386 0.0003799236756 
Integral (min/max) 0.0541822482 0.3096943825
Coefs (min/max) 1.088714528 2.700463661
Depth 4   Iteration 90
Cut 59408800.13 50.69655506%
Imbalance 0.003428423585 0.0003771941875 
Integral (min/max) 0.04251218772 0.29484446
Coefs (min/max) 1.101384559 3.029712294
Depth 4   Iteration 93
Cut 59309387.96 50.6117216%
Imbalance 0.003493590662 0.0003750759659 
Integral (min/max) 0.032593081 0.2813194914
Coefs (min/max) 1.132696215 3.673852066
Depth 4   Iteration 96
Cut 59232066.39 50.54573916%
Imbalance 0.003574594646 0.0003757836436 
Integral (min/max) 0.02131751534 0.2710387712
Coefs (min/max) 1.211186763 4.514150413
Depth 4   Iteration 99
Cut 59175282.59 50.49728265%
Imbalance 0.003710752297 0.0003773578188 
Integral (min/max) 0.01489575921 0.2598623532
Coefs (min/max) 1.253677562 5.943183405
Allowed imbalance: 0.000355621653
Depth 4   After fixing imbalance
Cut 59150386.8 50.47603781%
Imbalance 0.001492298754 0.0003737933056 
Integral (min/max) 0.01226745516 0.2517353875
Coefs (min/max) 1.179932143 6.912202966
Depth 4   Final
Cut 59151503 50.47699032%
Imbalance 0.002960187072 0.0005054994964 
Integral (min/max) 0 0
Coefs (min/max) 1.179932143 6.912202966
Depth 5   Iteration 0
Cut 88168293.06 75.23849521%
Imbalance 0.002966698466 0.0005054994965 
Integral (min/max) 0.9949820187 0.995016561
Coefs (min/max) 1 1
Depth 5   Iteration 3
Cut 87992645.45 75.08860616%
Imbalance 0.0206872124 0.006892226923 
Integral (min/max) 0.9564540813 0.9790381782
Coefs (min/max) 1.137804956 1.672783449
Depth 5   Iteration 6
Cut 87287736.07 74.48707108%
Imbalance 0.01303184005 0.00182135315 
Integral (min/max) 0.9208545789 0.9651635284
Coefs (min/max) 1.057225417 1.5960684
Depth 5   Iteration 9
Cut 86232807.57 73.58684686%
Imbalance 0.01093570405 0.002296257754 
Integral (min/max) 0.8851127449 0.9473257734
Coefs (min/max) 1.056762139 1.379954923
Depth 5   Iteration 12
Cut 85016504.67 72.54891364%
Imbalance 0.01089128877 0.001793265595 
Integral (min/max) 0.8473310718 0.9226057329
Coefs (min/max) 1.039638922 1.343817087
Depth 5   Iteration 15
Cut 83756306.47 71.47352233%
Imbalance 0.009563169812 0.001039736865 
Integral (min/max) 0.8080344353 0.9010488617
Coefs (min/max) 1.026354807 1.388402603
Depth 5   Iteration 18
Cut 82514788.41 70.41407174%
Imbalance 0.01095644061 0.0008955962959 
Integral (min/max) 0.767808454 0.8810187024
Coefs (min/max) 1.023571076 1.395727216
Depth 5   Iteration 21
Cut 81306064.43 69.382606%
Imbalance 0.01226570451 0.0008372968844 
Integral (min/max) 0.72731172 0.8607396743
Coefs (min/max) 1.027949417 1.378528036
Depth 5   Iteration 24
Cut 80123912.39 68.37381545%
Imbalance 0.011782367 0.0008185195687 
Integral (min/max) 0.6870531024 0.8400200349
Coefs (min/max) 1.030449172 1.297996667
Depth 5   Iteration 27
Cut 78965435.49 67.38522811%
Imbalance 0.01290763361 0.00078887827 
Integral (min/max) 0.6474457439 0.8185563022
Coefs (min/max) 1.023123345 1.302527085
Depth 5   Iteration 30
Cut 77837605.33 66.42279319%
Imbalance 0.01322968571 0.0006406637535 
Integral (min/max) 0.6086082485 0.7962621801
Coefs (min/max) 1.022991893 1.342243347
Depth 5   Iteration 33
Cut 76748426.59 65.49334149%
Imbalance 0.0130903371 0.000620065935 
Integral (min/max) 0.5703371004 0.7723575361
Coefs (min/max) 1.024412501 1.400535238
Depth 5   Iteration 36
Cut 75705268.66 64.60316171%
Imbalance 0.01244882558 0.0006639046261 
Integral (min/max) 0.5324385289 0.7454816615
Coefs (min/max) 1.026205423 1.441432285
Depth 5   Iteration 39
Cut 74711769.46 63.75535823%
Imbalance 0.01152888252 0.0005975473441 
Integral (min/max) 0.4947600565 0.713996178
Coefs (min/max) 1.028439058 1.324586168
Depth 5   Iteration 42
Cut 73772620.03 62.95393419%
Imbalance 0.01033583457 0.0005236706551 
Integral (min/max) 0.4572169704 0.6810424375
Coefs (min/max) 1.032445905 1.306579244
Depth 5   Iteration 45
Cut 72891855.48 62.20233294%
Imbalance 0.009069323823 0.0005336768758 
Integral (min/max) 0.4198788303 0.6512313567
Coefs (min/max) 1.034753645 1.293128061
Depth 5   Iteration 48
Cut 72074171.65 61.50456168%
Imbalance 0.008788827527 0.0005240123014 
Integral (min/max) 0.3830388733 0.62285614
Coefs (min/max) 1.034801802 1.282654249
Depth 5   Iteration 51
Cut 71323706.77 60.86415177%
Imbalance 0.009007888181 0.000520159697 
Integral (min/max) 0.3469963491 0.596483194
Coefs (min/max) 1.030631473 1.305493788
Depth 5   Iteration 54
Cut 70641268.39 60.28179234%
Imbalance 0.00932722852 0.0005171390127 
Integral (min/max) 0.311920941 0.5790035902
Coefs (min/max) 1.031828118 1.350389525
Depth 5   Iteration 57
Cut 70025244.73 59.75610798%
Imbalance 0.009489329211 0.0005118857725 
Integral (min/max) 0.2780188121 0.5650031917
Coefs (min/max) 1.038012306 1.369155552
Depth 5   Iteration 60
Cut 69472940.06 59.28479827%
Imbalance 0.009561458887 0.000539005209 
Integral (min/max) 0.2454814148 0.5514123572
Coefs (min/max) 1.042307478 1.369284745
Depth 5   Iteration 63
Cut 68982611.98 58.86637635%
Imbalance 0.009835617823 0.0005557855898 
Integral (min/max) 0.2144950648 0.5340239548
Coefs (min/max) 1.044437138 1.421396082
Depth 5   Iteration 66
Cut 68550441.17 58.49758299%
Imbalance 0.0101185339 0.0005315452651 
Integral (min/max) 0.1852096623 0.5169905605
Coefs (min/max) 1.04256745 1.460124157
Depth 5   Iteration 69
Cut 68171868.36 58.17452752%
Imbalance 0.01020814157 0.0005200525908 
Integral (min/max) 0.1578963576 0.5000794258
Coefs (min/max) 1.047466926 1.430381158
Depth 5   Iteration 72
Cut 67842626.9 57.89356901%
Imbalance 0.01061151578 0.0005151612781 
Integral (min/max) 0.1326824409 0.4817857699
Coefs (min/max) 1.05480521 1.487648043
Depth 5   Iteration 75
Cut 67559710.96 57.65214243%
Imbalance 0.0108854887 0.0005404360958 
Integral (min/max) 0.1097225106 0.4623787432
Coefs (min/max) 1.060436239 1.533185114
Depth 5   Iteration 78
Cut 67320319.98 57.44785792%
Imbalance 0.01128723629 0.0005258494817 
Integral (min/max) 0.08910375898 0.4410942193
Coefs (min/max) 1.067937927 1.531568102
Depth 5   Iteration 81
Cut 67120139.56 57.27703377%
Imbalance 0.01152962839 0.0005467592551 
Integral (min/max) 0.07100766132 0.4192285878
Coefs (min/max) 1.053438431 1.615607315
Depth 5   Iteration 84
Cut 66959203.44 57.13969878%
Imbalance 0.004096419016 0.0005056471301 
Integral (min/max) 0.05562323399 0.3987194196
Coefs (min/max) 1.060712083 1.890324327
Depth 5   Iteration 87
Cut 66826579.86 57.02652432%
Imbalance 0.003840147929 0.0005112021298 
Integral (min/max) 0.04273734467 0.3770744951
Coefs (min/max) 1.066792932 2.592633002
Depth 5   Iteration 90
Cut 66718847.59 56.93459089%
Imbalance 0.00348390499 0.0005124375833 
Integral (min/max) 0.03209200255 0.3556488333
Coefs (min/max) 1.106178194 4.1668542
Depth 5   Iteration 93
Cut 66634205 56.86236106%
Imbalance 0.003517566787 0.0005133511088 
Integral (min/max) 0.02330831511 0.3342744531
Coefs (min/max) 1.08609309 5.872248525
Depth 5   Iteration 96
Cut 66568450.21 56.80624915%
Imbalance 0.003556440017 0.0005145846223 
Integral (min/max) 0.01594731453 0.3128123898
Coefs (min/max) 1.185166268 7.57561724
Depth 5   Iteration 99
Cut 66517475.1 56.76274948%
Imbalance 0.004358422957 0.001179366141 
Integral (min/max) 0.01031468241 0.2910259779
Coefs (min/max) 1.195139655 12.29244753
Allowed imbalance: 0.0007112433059
Depth 5   After fixing imbalance
Cut 66495564.33 56.74405191%
Imbalance 0.002960187071 0.0005054994965 
Integral (min/max) 0.007432453658 0.2762187327
Coefs (min/max) 1.224186167 17.07477905
Depth 5   Final
Cut 66495381 56.74389547%
Imbalance 0.004210007654 0.0007886754704 
Integral (min/max) 0 0
Coefs (min/max) 1.224186167 17.07477905
Depth 6   Iteration 0
Cut 91840232.18 78.37194788%
Imbalance 0.004211449454 0.0007886754703 
Integral (min/max) 0.9949517846 0.9950346633
Coefs (min/max) 1 1
Depth 6   Iteration 3
Cut 91703117.57 78.25494101%
Imbalance 0.02038917229 0.005019567859 
Integral (min/max) 0.955787471 0.9798856914
Coefs (min/max) 1.051048451 1.896564588
Depth 6   Iteration 6
Cut 91126759.27 77.76310511%
Imbalance 0.01677551996 0.002353962517 
Integral (min/max) 0.9147798622 0.9637956172
Coefs (min/max) 1.033744994 1.738419321
Depth 6   Iteration 9
Cut 90247745.85 77.01299819%
Imbalance 0.01329979665 0.001804870444 
Integral (min/max) 0.8750688707 0.9505438005
Coefs (min/max) 1.044055486 1.733845478
Depth 6   Iteration 12
Cut 89208269.56 76.12596013%
Imbalance 0.01365934916 0.001431002333 
Integral (min/max) 0.8347907478 0.9292830241
Coefs (min/max) 1.02977985 1.695384237
Depth 6   Iteration 15
Cut 88112242.21 75.19066416%
Imbalance 0.01376036527 0.001380017732 
Integral (min/max) 0.7931698089 0.9115826936
Coefs (min/max) 1.030865008 1.664043433
Depth 6   Iteration 18
Cut 87005662.24 74.24636312%
Imbalance 0.0139766546 0.001172362078 
Integral (min/max) 0.7509162284 0.8921537308
Coefs (min/max) 1.029449413 1.645770162
Depth 6   Iteration 21
Cut 85900819.43 73.30354447%
Imbalance 0.01373312481 0.0009846466893 
Integral (min/max) 0.7085171238 0.8756078501
Coefs (min/max) 1.026172326 1.673668749
Depth 6   Iteration 24
Cut 84800066.93 72.36421629%
Imbalance 0.01368530016 0.0008837458387 
Integral (min/max) 0.6666025106 0.8601554972
Coefs (min/max) 1.02975052 1.704784581
Depth 6   Iteration 27
Cut 83711952.38 71.43567273%
Imbalance 0.01416958723 0.0009814973398 
Integral (min/max) 0.6256594756 0.8452781088
Coefs (min/max) 1.026920984 1.650949622
Depth 6   Iteration 30
Cut 82645162.09 70.52532624%
Imbalance 0.01460863642 0.0008826452339 
Integral (min/max) 0.5857557078 0.8310897695
Coefs (min/max) 1.024368395 1.692603636
Depth 6   Iteration 33
Cut 81611837.36 69.64353762%
Imbalance 0.01544736281 0.0008738620937 
Integral (min/max) 0.5465888604 0.8163359991
Coefs (min/max) 1.025006361 1.746413794
Depth 6   Iteration 36
Cut 80623228.14 68.79990702%
Imbalance 0.01561738109 0.0008181598507 
Integral (min/max) 0.5079252886 0.7996593221
Coefs (min/max) 1.025925488 1.730627988
Depth 6   Iteration 39
Cut 79687253.22 68.00119194%
Imbalance 0.0154521707 0.0008736724822 
Integral (min/max) 0.4697345215 0.7793119468
Coefs (min/max) 1.029635732 1.701661522
Depth 6   Iteration 42
Cut 78811063.81 67.25349489%
Imbalance 0.01489578707 0.001070459562 
Integral (min/max) 0.4321161551 0.7547141706
Coefs (min/max) 1.032683175 1.672062448
Depth 6   Iteration 45
Cut 78000448.66 66.5617557%
Imbalance 0.01434875307 0.001124467527 
Integral (min/max) 0.3951126344 0.7287241293
Coefs (min/max) 1.036711535 1.690891417
Depth 6   Iteration 48
Cut 77260790.33 65.93056757%
Imbalance 0.0136381888 0.0009047122126 
Integral (min/max) 0.3587125053 0.7013688984
Coefs (min/max) 1.036627631 1.813814443
Depth 6   Iteration 51
Cut 76590698.35 65.35874395%
Imbalance 0.01314738925 0.0009202668469 
Integral (min/max) 0.3231180287 0.672609243
Coefs (min/max) 1.035987079 1.875209018
Depth 6   Iteration 54
Cut 75987365.62 64.84388941%
Imbalance 0.01302246082 0.0008839403477 
Integral (min/max) 0.2887164533 0.6432411809
Coefs (min/max) 1.042007825 1.952153409
Depth 6   Iteration 57
Cut 75448510.21 64.38405664%
Imbalance 0.01260395982 0.0008765682553 
Integral (min/max) 0.2556750378 0.613738443
Coefs (min/max) 1.045858233 1.825275872
Depth 6   Iteration 60
Cut 74970721.59 63.97633527%
Imbalance 0.01346293238 0.000801785007 
Integral (min/max) 0.22420966 0.5847254338
Coefs (min/max) 1.049390729 1.981843531
Depth 6   Iteration 63
Cut 74550711.81 63.61791954%
Imbalance 0.01461341926 0.0008113774845 
Integral (min/max) 0.1944665908 0.5564849291
Coefs (min/max) 1.045195484 2.078551784
Depth 6   Iteration 66
Cut 74181866.15 63.30316474%
Imbalance 0.01469738103 0.0008130545559 
Integral (min/max) 0.1666963992 0.5282943771
Coefs (min/max) 1.038298548 2.240653317
Depth 6   Iteration 69
Cut 73858322.7 63.02706865%
Imbalance 0.01568679546 0.0008228246886 
Integral (min/max) 0.1411328022 0.5020084742
Coefs (min/max) 1.040055976 2.428627257
Depth 6   Iteration 72
Cut 73576605.25 62.78666479%
Imbalance 0.01637146448 0.0008109342653 
Integral (min/max) 0.1183157628 0.4759614906
Coefs (min/max) 1.04619503 2.666567621
Depth 6   Iteration 75
Cut 73334784.01 62.58030641%
Imbalance 0.01707662698 0.0008000716606 
Integral (min/max) 0.0975648612 0.4514301662
Coefs (min/max) 1.056115305 3.085214942
Depth 6   Iteration 78
Cut 73130088.99 62.40562972%
Imbalance 0.01721356616 0.0008306130779 
Integral (min/max) 0.07933372762 0.4275295626
Coefs (min/max) 1.06144078 3.343091997
Depth 6   Iteration 81
Cut 72959635.18 62.2601728%
Imbalance 0.0177331605 0.0007914851457 
Integral (min/max) 0.06324592864 0.4051269005
Coefs (min/max) 1.060962055 3.163195139
Depth 6   Iteration 84
Cut 72827198.46 62.14715781%
Imbalance 0.005410909353 0.0007886831367 
Integral (min/max) 0.04991263275 0.3827224386
Coefs (min/max) 1.065715663 3.584830484
Depth 6   Iteration 87
Cut 72717215.99 62.05330417%
Imbalance 0.005540378417 0.0007895880166 
Integral (min/max) 0.03883254733 0.3639303475
Coefs (min/max) 1.076384967 4.676892032
Depth 6   Iteration 90
Cut 72628877.22 61.97792019%
Imbalance 0.006113139134 0.0007933901404 
Integral (min/max) 0.02895799856 0.3471914662
Coefs (min/max) 1.076438651 5.815068107
Depth 6   Iteration 93
Cut 72560755 61.91978803%
Imbalance 0.006615417893 0.0007912195775 
Integral (min/max) 0.02094996361 0.3333848894
Coefs (min/max) 1.082592502 7.115311264
Depth 6   Iteration 96
Cut 72508307.69 61.87503207%
Imbalance 0.007086204952 0.0007898109159 
Integral (min/max) 0.01439909253 0.3216898429
Coefs (min/max) 1.080453379 11.29097315
Depth 6   Iteration 99
Cut 72469754.22 61.84213243%
Imbalance 0.007842388265 0.0007894774618 
Integral (min/max) 0.009045704343 0.3109125745
Coefs (min/max) 1.123494067 20.44539971
Allowed imbalance: 0.001422486612
Depth 6   After fixing imbalance
Cut 72457329.37 61.83152968%
Imbalance 0.004210007669 0.0007886754703 
Integral (min/max) 0.005802788162 0.3058218041
Coefs (min/max) 1.135507753 29.57251191
Depth 6   Final
Cut 72456365 61.83070673%
Imbalance 0.007230407393 0.003565820749 
Integral (min/max) 0 0
Coefs (min/max) 1.135507753 29.57251191


0-th res = 72456365 (-0.0007267836876 -0.00101840849 -0.000393498199 0.0008979830695 -0.0005601409433 -0.0006434623155 -0.0002268554547 -0.002309889759 0.0006896796391 -0.0001018733964 0.0008146616973 0.0008979830695 0.0005230368948 0.001189607872 -0.00176830084 0.000106430034 -0.0007684443737 -0.001851622212 0.001189607872 -0.000393498199 0.003897552467 -0.00101840849 -0.00430960269 0.002106142966 -0.004976173668 0.002356107082 0.001981160908 -0.00197660427 0.0003980548365 0.002731053257 -0.002476532503 0.001856178849 -0.001809961526 -0.002768157306 2.310866181e-05 0.0004397155226 0.0003563941504 0.0002730727783 0.0009396437556 0.001272929244 -0.001643318781 0.001272929244 -0.002101586328 -0.0008934264319 0.0002730727783 -0.0006851230015 -0.0003518375129 -0.000393498199 -0.0004768195711 -0.001809961526 0.001606214733 -0.0007684443737 0.001897839535 0.0004397155226 0.007230407354 -0.004017977888 0.0007313403252 -0.002059925642 -0.003268085539 0.003605927665 0.001231268558 0.0006063582669 -0.001809961526 0.0005230368948 2.310866181e-05 0.004314159328 0.0004397155226 0.0001897514061 -0.002059925642 0.0008979830695 -0.0006434623155 0.004064195212 -0.0007684443737 -0.001268372607 0.00014809072 -0.001934943584 -0.002143247014 0.0004397155226 0.001189607872 -0.002268229073 0.001606214733 -1.855202427e-05 -0.001476676037 -0.0009767478041 -0.0003518375129 0.0004813762087 0.006188890202 -0.005142816412 0.002106142966 0.004980730305 0.001897839535 -0.002268229073 -0.0003101768268 0.002147803652 -0.001643318781 0.003772570409 -0.002351550445 -0.001559997409 -0.0001435340825 -0.001310033293 0.00131458993 0.0011062865 -0.0005184802572 0.003147660118 -0.0004351588851 -0.003018121422 0.003480945606 -0.003309746225 -0.003018121422 -0.002601514561 -0.001435015351 -0.001601658095 -0.0002268554547 -0.001268372607 0.0006896796391 0.0003147334644 -0.002309889759 -0.002018264956 -0.001476676037 0.001606214733 -0.001101729862 -0.0008101050598 0.001772857477 -0.0003518375129 0.003314302862 0.005105712364 0.00323098149 0.0001897514061 | 0.003565820745 -0.003096597201 -0.0002522761365 -0.0006214698845 2.734989743e-05 4.428037995e-05 -0.0005106025312 -0.0002451762568 0.0002359771337 -7.696372072e-05 -0.000504048796 0.0001562400225 0.0001496862873 0.0006952847403 -0.0008175357951 -8.460974508e-05 -8.07867329e-05 -0.0007574598893 0.0004533426836 0.0003823438859 0.0007165843796 -0.001443963649 -0.0008726963994 0.0002736611109 -0.00146198642 0.001037171258 -0.0001250244453 -0.000551563376 0.0001054485749 0.0009940258352 -0.0002074922795 0.0003807054521 -0.0002992445719 -0.0004204886726 -0.0002648374623 0.0006936463065 3.28113434e-05 0.0003741517169 -4.326489234e-06 -0.0002418993892 -0.00083118941 0.001053009452 7.759520041e-05 -0.0004325038538 0.0002589152068 -0.0005532018098 3.008062041e-05 -0.0007530907325 0.0006707082334 -0.0001545162536 0.001092878007 0.0004129279833 0.0008820661927 0.0006952847403 -0.0001272090237 -0.001274658823 0.0002337925553 -0.0007743903719 -0.0009027343523 0.001357211993 0.0002949607503 -0.0005761398829 0.0008711433007 6.667230845e-05 -0.0002069461349 -4.747191244e-05 0.0005876942546 2.571146363e-05 5.62955611e-05 1.260399329e-05 4.209580156e-05 -1.852624877e-05 0.0004495196714 -0.001389349189 -0.000100994083 -0.0007760288056 6.175700708e-05 0.0007018384755 3.008062041e-05 0.0006647006428 0.001024609933 -0.0007563676001 -0.0002844986678 -0.0006285697643 -0.0007978745895 0.0002365232783 0.0002529076162 -0.0006203775953 -0.0004494343363 0.00119063789 0.0006592391969 0.0002474461703 5.083411512e-05 0.0003643211141 6.121086248e-05 0.000576225218 -0.0001146476979 0.0005822328086 0.0006029863033 -0.0003270979464 -8.695646015e-06 0.0001606091792 -0.0008235433856 0.001061201621 -0.0001643468563 -0.001045278092 0.0007591836582 -0.0009649948364 -0.0004106580699 -0.0004538034931 -0.0003336516816 -0.0003767971048 -6.112552738e-05 0.0003730594277 -0.0003942737319 -0.0002588298717 -8.515588968e-05 0.0004964881068 2.243459605e-05 -9.771721542e-05 1.205784869e-05 -0.0003079828855 -4.965649084e-05 0.0003555828006 -0.0001255705899 0.000663062209 0.000755360646 0.0003446599086 ) 
0-th iteration time: 2012.260092
result = 72456365 (-0.0007267836876 -0.00101840849 -0.000393498199 0.0008979830695 -0.0005601409433 -0.0006434623155 -0.0002268554547 -0.002309889759 0.0006896796391 -0.0001018733964 0.0008146616973 0.0008979830695 0.0005230368948 0.001189607872 -0.00176830084 0.000106430034 -0.0007684443737 -0.001851622212 0.001189607872 -0.000393498199 0.003897552467 -0.00101840849 -0.00430960269 0.002106142966 -0.004976173668 0.002356107082 0.001981160908 -0.00197660427 0.0003980548365 0.002731053257 -0.002476532503 0.001856178849 -0.001809961526 -0.002768157306 2.310866181e-05 0.0004397155226 0.0003563941504 0.0002730727783 0.0009396437556 0.001272929244 -0.001643318781 0.001272929244 -0.002101586328 -0.0008934264319 0.0002730727783 -0.0006851230015 -0.0003518375129 -0.000393498199 -0.0004768195711 -0.001809961526 0.001606214733 -0.0007684443737 0.001897839535 0.0004397155226 0.007230407354 -0.004017977888 0.0007313403252 -0.002059925642 -0.003268085539 0.003605927665 0.001231268558 0.0006063582669 -0.001809961526 0.0005230368948 2.310866181e-05 0.004314159328 0.0004397155226 0.0001897514061 -0.002059925642 0.0008979830695 -0.0006434623155 0.004064195212 -0.0007684443737 -0.001268372607 0.00014809072 -0.001934943584 -0.002143247014 0.0004397155226 0.001189607872 -0.002268229073 0.001606214733 -1.855202427e-05 -0.001476676037 -0.0009767478041 -0.0003518375129 0.0004813762087 0.006188890202 -0.005142816412 0.002106142966 0.004980730305 0.001897839535 -0.002268229073 -0.0003101768268 0.002147803652 -0.001643318781 0.003772570409 -0.002351550445 -0.001559997409 -0.0001435340825 -0.001310033293 0.00131458993 0.0011062865 -0.0005184802572 0.003147660118 -0.0004351588851 -0.003018121422 0.003480945606 -0.003309746225 -0.003018121422 -0.002601514561 -0.001435015351 -0.001601658095 -0.0002268554547 -0.001268372607 0.0006896796391 0.0003147334644 -0.002309889759 -0.002018264956 -0.001476676037 0.001606214733 -0.001101729862 -0.0008101050598 0.001772857477 -0.0003518375129 0.003314302862 0.005105712364 0.00323098149 0.0001897514061 | 0.003565820745 -0.003096597201 -0.0002522761365 -0.0006214698845 2.734989743e-05 4.428037995e-05 -0.0005106025312 -0.0002451762568 0.0002359771337 -7.696372072e-05 -0.000504048796 0.0001562400225 0.0001496862873 0.0006952847403 -0.0008175357951 -8.460974508e-05 -8.07867329e-05 -0.0007574598893 0.0004533426836 0.0003823438859 0.0007165843796 -0.001443963649 -0.0008726963994 0.0002736611109 -0.00146198642 0.001037171258 -0.0001250244453 -0.000551563376 0.0001054485749 0.0009940258352 -0.0002074922795 0.0003807054521 -0.0002992445719 -0.0004204886726 -0.0002648374623 0.0006936463065 3.28113434e-05 0.0003741517169 -4.326489234e-06 -0.0002418993892 -0.00083118941 0.001053009452 7.759520041e-05 -0.0004325038538 0.0002589152068 -0.0005532018098 3.008062041e-05 -0.0007530907325 0.0006707082334 -0.0001545162536 0.001092878007 0.0004129279833 0.0008820661927 0.0006952847403 -0.0001272090237 -0.001274658823 0.0002337925553 -0.0007743903719 -0.0009027343523 0.001357211993 0.0002949607503 -0.0005761398829 0.0008711433007 6.667230845e-05 -0.0002069461349 -4.747191244e-05 0.0005876942546 2.571146363e-05 5.62955611e-05 1.260399329e-05 4.209580156e-05 -1.852624877e-05 0.0004495196714 -0.001389349189 -0.000100994083 -0.0007760288056 6.175700708e-05 0.0007018384755 3.008062041e-05 0.0006647006428 0.001024609933 -0.0007563676001 -0.0002844986678 -0.0006285697643 -0.0007978745895 0.0002365232783 0.0002529076162 -0.0006203775953 -0.0004494343363 0.00119063789 0.0006592391969 0.0002474461703 5.083411512e-05 0.0003643211141 6.121086248e-05 0.000576225218 -0.0001146476979 0.0005822328086 0.0006029863033 -0.0003270979464 -8.695646015e-06 0.0001606091792 -0.0008235433856 0.001061201621 -0.0001643468563 -0.001045278092 0.0007591836582 -0.0009649948364 -0.0004106580699 -0.0004538034931 -0.0003336516816 -0.0003767971048 -6.112552738e-05 0.0003730594277 -0.0003942737319 -0.0002588298717 -8.515588968e-05 0.0004964881068 2.243459605e-05 -9.771721542e-05 1.205784869e-05 -0.0003079828855 -4.965649084e-05 0.0003555828006 -0.0001255705899 0.000663062209 0.000755360646 0.0003446599086 ) 
2d_adapt_fix/orkut alter2D (step=0.02, eps=0.01, depth=7) time: 2012.416693

Total time: 3335.062857


==> experiments/adapt/err_noadapt1.txt <==
gplus: 
Graph is read. 107614 vertices, 12238285 edges.
alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.563 50.00000052%
Imbalance 3.396089811e-06 3.78808096e-13 
Integral (min/max) 0.9949863788 0.9949863788
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 6293958.969 51.42843927%
Imbalance 0.01023637239 0.0008619562768 
Integral (min/max) 0.9459581737 0.9459581737
Coefs (min/max) 7.219320211e-08 7.219320211e-08
Depth 0   Iteration 6
Cut 6585343.369 53.80936437%
Imbalance 0.6308582228 0.2274867055 
Integral (min/max) 0.1991638051 0.1991638051
Coefs (min/max) 2.134498617e-20 2.134498617e-20
Depth 0   Iteration 9
Cut 6297937.338 51.46094684%
Imbalance 0.5034323516 0.09631210824 
Integral (min/max) 0.1622549866 0.1622549866
Coefs (min/max) 2.03094095e-33 2.03094095e-33
Depth 0   Iteration 12
Cut 5073537.349 41.45627716%
Imbalance 0.1669186186 0.1157024733 
Integral (min/max) 0.3028249407 0.3028249407
Coefs (min/max) 5.205703635e-46 5.205703635e-46
Depth 0   Iteration 15
Cut 2176583.636 17.78503798%
Imbalance 0.1517616881 0.0004035929664 
Integral (min/max) 0.08958301399 0.08958301399
Coefs (min/max) 6.265731387e-58 6.265731387e-58
Depth 0   Iteration 18
Cut 1665688.916 13.61047659%
Imbalance 0.01520971966 0.04111210809 
Integral (min/max) 0.121092812 0.121092812
Coefs (min/max) 3.337528291e-68 3.337528291e-68
Depth 0   Iteration 21
Cut 1567825.906 12.81083016%
Imbalance 0.139903212 0.02929579142 
Integral (min/max) 0.1392259943 0.1392259943
Coefs (min/max) 7.204705548e-78 7.204705548e-78
Depth 0   Iteration 24
Cut 1551869.149 12.68044623%
Imbalance 0.1559604315 0.02390144253 
Integral (min/max) 0.1125795463 0.1125795463
Coefs (min/max) 1.463170069e-86 1.463170069e-86
Depth 0   Iteration 27
Cut 1543981.062 12.61599204%
Imbalance 0.154148257 0.02147745401 
Integral (min/max) 0.08905291755 0.08905291755
Coefs (min/max) 7.225266707e-95 7.225266707e-95
Depth 0   Iteration 30
Cut 1540357.646 12.58638483%
Imbalance 0.1504568305 0.02039487933 
Integral (min/max) 0.07244873966 0.07244873966
Coefs (min/max) 9.874355725e-103 9.874355725e-103
Depth 0   Iteration 33
Cut 1537186.075 12.56046966%
Imbalance 0.1485756428 0.02010152101 
Integral (min/max) 0.06270781692 0.06270781692
Coefs (min/max) 2.543219748e-110 2.543219748e-110
Depth 0   Iteration 36
Cut 1522911.861 12.44383393%
Imbalance 0.1453811072 0.02146046894 
Integral (min/max) 0.05387075172 0.05387075172
Coefs (min/max) 2.323113638e-118 2.323113638e-118
Depth 0   Iteration 39
Cut 1520498.044 12.42411044%
Imbalance 0.1465028682 0.02086276714 
Integral (min/max) 0.04747311192 0.04747311192
Coefs (min/max) 9.925535031e-126 9.925535031e-126
Depth 0   Iteration 42
Cut 1519434.134 12.41541714%
Imbalance 0.1475492326 0.01974393861 
Integral (min/max) 0.04233077268 0.04233077268
Coefs (min/max) 5.038861689e-133 5.038861689e-133
Depth 0   Iteration 45
Cut 1507527.932 12.31813062%
Imbalance 0.148122863 0.0168610114 
Integral (min/max) 0.03587678681 0.03587678681
Coefs (min/max) 4.049132492e-141 4.049132492e-141
Depth 0   Iteration 48
Cut 1505633.814 12.30265364%
Imbalance 0.1467956966 0.01624039079 
Integral (min/max) 0.03187811185 0.03187811185
Coefs (min/max) 1.759511551e-148 1.759511551e-148
Depth 0   Iteration 51
Cut 1505245.57 12.29948126%
Imbalance 0.1451054273 0.01615460152 
Integral (min/max) 0.02906678084 0.02906678084
Coefs (min/max) 5.077323225e-155 5.077323225e-155
Depth 0   Iteration 54
Cut 1505058.351 12.29795148%
Imbalance 0.1437083882 0.01610120659 
Integral (min/max) 0.02667053085 0.02667053085
Coefs (min/max) 2.256872301e-161 2.256872301e-161
Depth 0   Iteration 57
Cut 1504879.515 12.29649019%
Imbalance 0.1425520762 0.01605130874 
Integral (min/max) 0.02450586355 0.02450586355
Coefs (min/max) 1.204595699e-167 1.204595699e-167
Depth 0   Iteration 60
Cut 1504728.288 12.2952545%
Imbalance 0.1415395201 0.01598071691 
Integral (min/max) 0.02244122282 0.02244122282
Coefs (min/max) 6.861486302e-174 6.861486302e-174
Depth 0   Iteration 63
Cut 1504639.968 12.29453284%
Imbalance 0.140701927 0.01588491316 
Integral (min/max) 0.02054999274 0.02054999274
Coefs (min/max) 4.840736749e-180 4.840736749e-180
Depth 0   Iteration 66
Cut 1504584.162 12.29407684%
Imbalance 0.140076772 0.0157610341 
Integral (min/max) 0.01885972258 0.01885972258
Coefs (min/max) 3.809776046e-186 3.809776046e-186
Depth 0   Iteration 69
Cut 1504511.819 12.29348572%
Imbalance 0.1395008993 0.01568121603 
Integral (min/max) 0.01739913701 0.01739913701
Coefs (min/max) 3.915007628e-192 3.915007628e-192
Depth 0   Iteration 72
Cut 1504460.879 12.29306948%
Imbalance 0.1389812151 0.01561310832 
Integral (min/max) 0.0161038594 0.0161038594
Coefs (min/max) 5.195095281e-198 5.195095281e-198
Depth 0   Iteration 75
Cut 1504380.499 12.2924127%
Imbalance 0.1388912852 0.01553148277 
Integral (min/max) 0.01525204036 0.01525204036
Coefs (min/max) 8.399477703e-204 8.399477703e-204
Depth 0   Iteration 78
Cut 1504254.01 12.29137914%
Imbalance 0.1391357246 0.01540835521 
Integral (min/max) 0.01474576291 0.01474576291
Coefs (min/max) 1.095324306e-209 1.095324306e-209
Depth 0   Iteration 81
Cut 1503509.355 12.28529451%
Imbalance 0.1399102058 0.01512064344 
Integral (min/max) 0.01456712303 0.01456712303
Coefs (min/max) 2.933359444e-216 2.933359444e-216
Depth 0   Iteration 84
Cut 1502311.226 12.2755045%
Imbalance 0.140851406 0.01490010292 
Integral (min/max) 0.01443739116 0.01443739116
Coefs (min/max) 4.060749521e-223 4.060749521e-223
Depth 0   Iteration 87
Cut 1501950.989 12.27256098%
Imbalance 0.1411792215 0.01479060978 
Integral (min/max) 0.01418880728 0.01418880728
Coefs (min/max) 2.553380359e-229 2.553380359e-229
Depth 0   Iteration 90
Cut 1501867.096 12.27187548%
Imbalance 0.1412169545 0.01471192904 
Integral (min/max) 0.01396265036 0.01396265036
Coefs (min/max) 5.14970277e-235 5.14970277e-235
Depth 0   Iteration 93
Cut 1501883.907 12.27201284%
Imbalance 0.1410974403 0.01464368263 
Integral (min/max) 0.0138835258 0.0138835258
Coefs (min/max) 2.291073714e-240 2.291073714e-240
Depth 0   Iteration 96
Cut 1501922.22 12.2723259%
Imbalance 0.1409116212 0.01459648074 
Integral (min/max) 0.01392815817 0.01392815817
Coefs (min/max) 1.926944678e-245 1.926944678e-245
Depth 0   Iteration 99
Cut 1501978.952 12.27278947%
Imbalance 0.1407416085 0.01453732761 
Integral (min/max) 0.01399739507 0.01399739507
Coefs (min/max) 1.676061218e-250 1.676061218e-250
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 2643280.592 21.59845593%
Imbalance 0.009127675969 0.002313026312 
Integral (min/max) 0.149581461 0.149581461
Coefs (min/max) 6.219199797e-254 6.219199797e-254
Depth 0   Final
Cut 2681745 21.91275166%
Imbalance 0.01295370491 0.007347107867 
Integral (min/max) 0 0
Coefs (min/max) 6.219199797e-254 6.219199797e-254


0-th res = 2681745 (0.01295370491 -0.01295370491 | 0.007347107867 -0.007347107867 ) 
0-th iteration time: 4.733746551
result = 2681745 (0.01295370491 -0.01295370491 | 0.007347107867 -0.007347107867 ) 
noadapt-1proj/gplus alter2D (step=0.02, eps=0.01, depth=1) time: 4.736952885

LiveJournal: 
Graph is read. 4847571 vertices, 42851237 edges.
alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.39 49.99999974%
Imbalance 6.858380877e-07 9.536238466e-11 
Integral (min/max) 0.9949977879 0.9949977879
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 21386903.43 49.9096524%
Imbalance 6.375630917e-05 9.516731847e-11 
Integral (min/max) 0.9944299666 0.9944299666
Coefs (min/max) 1.961945034e-07 1.961945034e-07
Depth 0   Iteration 6
Cut 19495963.53 45.49685119%
Imbalance 0.01599845097 0.01162984659 
Integral (min/max) 0.9685729984 0.9685729984
Coefs (min/max) 2.535289748e-18 2.535289748e-18
Depth 0   Iteration 9
Cut 14914623.43 34.80558433%
Imbalance 0.008583756051 0.179384774 
Integral (min/max) 0.8294188011 0.8294188011
Coefs (min/max) 2.34538601e-30 2.34538601e-30
Depth 0   Iteration 12
Cut 11331733.02 26.44435449%
Imbalance 0.04783131769 0.2363980124 
Integral (min/max) 0.6520264142 0.6520264142
Coefs (min/max) 2.385822294e-42 2.385822294e-42
Depth 0   Iteration 15
Cut 9075487.932 21.17905705%
Imbalance 0.0643445227 0.2504872339 
Integral (min/max) 0.5233117125 0.5233117125
Coefs (min/max) 4.468256899e-54 4.468256899e-54
Depth 0   Iteration 18
Cut 7622504.58 17.78829531%
Imbalance 0.0686597804 0.2551606348 
Integral (min/max) 0.4305054437 0.4305054437
Coefs (min/max) 1.578224064e-65 1.578224064e-65
Depth 0   Iteration 21
Cut 6699303.275 15.63386204%
Imbalance 0.06946106645 0.2581041433 
Integral (min/max) 0.361076315 0.361076315
Coefs (min/max) 1.063878537e-76 1.063878537e-76
Depth 0   Iteration 24
Cut 6081660.487 14.19249691%
Imbalance 0.06932849989 0.2595981658 
Integral (min/max) 0.3075099884 0.3075099884
Coefs (min/max) 1.286871897e-87 1.286871897e-87
Depth 0   Iteration 27
Cut 5645355.679 13.17431205%
Imbalance 0.06862121649 0.2602975803 
Integral (min/max) 0.2655366414 0.2655366414
Coefs (min/max) 2.610652999e-98 2.610652999e-98
Depth 0   Iteration 30
Cut 5325744.096 12.42844891%
Imbalance 0.06714465682 0.2610308454 
Integral (min/max) 0.2328077687 0.2328077687
Coefs (min/max) 8.476388937e-109 8.476388937e-109
Depth 0   Iteration 33
Cut 5089167.085 11.8763598%
Imbalance 0.06425672082 0.2615285967 
Integral (min/max) 0.2087287781 0.2087287781
Coefs (min/max) 4.546184392e-119 4.546184392e-119
Depth 0   Iteration 36
Cut 4912927.717 11.46507793%
Imbalance 0.06232628812 0.2617323067 
Integral (min/max) 0.1895597693 0.1895597693
Coefs (min/max) 3.75642607e-129 3.75642607e-129
Depth 0   Iteration 39
Cut 4770015.023 11.13156902%
Imbalance 0.06119723838 0.2613803554 
Integral (min/max) 0.173319374 0.173319374
Coefs (min/max) 4.263497995e-139 4.263497995e-139
Depth 0   Iteration 42
Cut 4650442.625 10.85252831%
Imbalance 0.0606299572 0.2611089748 
Integral (min/max) 0.1592268915 0.1592268915
Coefs (min/max) 6.228870302e-149 6.228870302e-149
Depth 0   Iteration 45
Cut 4547601.096 10.61253167%
Imbalance 0.060465596 0.2609711111 
Integral (min/max) 0.147022485 0.147022485
Coefs (min/max) 1.116367443e-158 1.116367443e-158
Depth 0   Iteration 48
Cut 4451628.47 10.38856467%
Imbalance 0.0604071383 0.2607954323 
Integral (min/max) 0.1364083926 0.1364083926
Coefs (min/max) 2.26852852e-168 2.26852852e-168
Depth 0   Iteration 51
Cut 4362034.897 10.17948419%
Imbalance 0.06034460699 0.2611560683 
Integral (min/max) 0.1270969235 0.1270969235
Coefs (min/max) 4.982838331e-178 4.982838331e-178
Depth 0   Iteration 54
Cut 4280747.228 9.989786825%
Imbalance 0.06032342623 0.2611041925 
Integral (min/max) 0.1187360762 0.1187360762
Coefs (min/max) 1.279794258e-187 1.279794258e-187
Depth 0   Iteration 57
Cut 4212123.669 9.829643118%
Imbalance 0.06040169638 0.2614516276 
Integral (min/max) 0.1110186223 0.1110186223
Coefs (min/max) 3.953553683e-197 3.953553683e-197
Depth 0   Iteration 60
Cut 4148998.998 9.68233192%
Imbalance 0.06049433495 0.2621628156 
Integral (min/max) 0.1038086943 0.1038086943
Coefs (min/max) 1.336725515e-206 1.336725515e-206
Depth 0   Iteration 63
Cut 4085617.885 9.534422274%
Imbalance 0.06062664597 0.2631226863 
Integral (min/max) 0.09693433516 0.09693433516
Coefs (min/max) 4.45409125e-216 4.45409125e-216
Depth 0   Iteration 66
Cut 4024708.514 9.392280821%
Imbalance 0.06082945812 0.2637270525 
Integral (min/max) 0.0903272211 0.0903272211
Coefs (min/max) 1.613238671e-225 1.613238671e-225
Depth 0   Iteration 69
Cut 3969623.746 9.26373198%
Imbalance 0.06102964445 0.2640793371 
Integral (min/max) 0.0840014617 0.0840014617
Coefs (min/max) 6.807949275e-235 6.807949275e-235
Depth 0   Iteration 72
Cut 3921494.079 9.151413946%
Imbalance 0.06120307515 0.2644772402 
Integral (min/max) 0.07790385561 0.07790385561
Coefs (min/max) 3.386329825e-244 3.386329825e-244
Depth 0   Iteration 75
Cut 3878646.979 9.051423601%
Imbalance 0.06133792842 0.2649508351 
Integral (min/max) 0.07201122963 0.07201122963
Coefs (min/max) 1.948956581e-253 1.948956581e-253
Depth 0   Iteration 78
Cut 3839450.11 8.959951634%
Imbalance 0.06144998126 0.2653928292 
Integral (min/max) 0.06630428647 0.06630428647
Coefs (min/max) 1.272545528e-262 1.272545528e-262
Depth 0   Iteration 81
Cut 3802870.35 8.874587098%
Imbalance 0.06153941402 0.2659891116 
Integral (min/max) 0.06074625993 0.06074625993
Coefs (min/max) 8.909790876e-272 8.909790876e-272
Depth 0   Iteration 84
Cut 3767187.826 8.791316401%
Imbalance 0.06162715398 0.2667497814 
Integral (min/max) 0.0553199134 0.0553199134
Coefs (min/max) 6.307225407e-281 6.307225407e-281
Depth 0   Iteration 87
Cut 3729708.447 8.703852464%
Imbalance 0.06171272401 0.2674120562 
Integral (min/max) 0.05003652147 0.05003652147
Coefs (min/max) 4.389788806e-290 4.389788806e-290
Depth 0   Iteration 90
Cut 3696767.084 8.62697869%
Imbalance 0.06179191087 0.268135414 
Integral (min/max) 0.04492537359 0.04492537359
Coefs (min/max) 3.485697391e-299 3.485697391e-299
Depth 0   Iteration 93
Cut 3668219.603 8.560358721%
Imbalance 0.06189243482 0.2688864578 
Integral (min/max) 0.04009026599 0.04009026599
Coefs (min/max) 3.228684415e-308 3.228684415e-308
Depth 0   Iteration 96
Cut 3641708.015 8.498489821%
Imbalance 0.06202931831 0.2696843001 
Integral (min/max) 0.03559470131 0.03559470131
Coefs (min/max) 3.215908862e-317 3.215908862e-317
Depth 0   Iteration 99
Cut 3617313.029 8.441560343%
Imbalance 0.06215157792 0.2705842144 
Integral (min/max) 0.03152418343 0.03152418343
Coefs (min/max) 0 0
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 10212392.05 23.83219895%
Imbalance 0.001233156635 0.00930637752 
Integral (min/max) 0.142333423 0.142333423
Coefs (min/max) 0 0
Depth 0   Final
Cut 10216318 23.84136075%
Imbalance 0.001036601636 0.00932498168 
Integral (min/max) 0 0
Coefs (min/max) 0 0


0-th res = 10216318 (0.00103660163 -0.00103660163 | -0.00932498168 0.00932498168 ) 
0-th iteration time: 107.192636
result = 10216318 (0.00103660163 -0.00103660163 | -0.00932498168 0.00932498168 ) 
noadapt-1proj/LiveJournal alter2D (step=0.02, eps=0.01, depth=1) time: 107.2901881

orkut: 
Graph is read. 3072441 vertices, 117185083 edges.
alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592541.59 50.00000007%
Imbalance 1.209588693e-06 3.891109657e-12 
Integral (min/max) 0.9949998149 0.9949998149
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 58551351.26 49.96485027%
Imbalance 0.0003277987072 1.889874995e-05 
Integral (min/max) 0.9923966822 0.9923966822
Coefs (min/max) 7.798280889e-08 7.798280889e-08
Depth 0   Iteration 6
Cut 46794503.09 39.93213291%
Imbalance 0.02273139587 0.1388779447 
Integral (min/max) 0.8201164581 0.8201164581
Coefs (min/max) 5.486813628e-20 5.486813628e-20
Depth 0   Iteration 9
Cut 25965293.83 22.15750773%
Imbalance 0.1114059953 0.1517292166 
Integral (min/max) 0.3077843278 0.3077843278
Coefs (min/max) 5.361726618e-33 5.361726618e-33
Depth 0   Iteration 12
Cut 18511833.97 15.79709081%
Imbalance 0.07640032244 0.1537703679 
Integral (min/max) 0.132926923 0.132926923
Coefs (min/max) 2.550425467e-45 2.550425467e-45
Depth 0   Iteration 15
Cut 15738854.72 13.43076637%
Imbalance 0.05245773585 0.1402942705 
Integral (min/max) 0.07617801804 0.07617801804
Coefs (min/max) 5.754339175e-57 5.754339175e-57
Depth 0   Iteration 18
Cut 14140890.99 12.06714253%
Imbalance 0.03530595452 0.1281713044 
Integral (min/max) 0.05322050574 0.05322050574
Coefs (min/max) 3.421795661e-68 3.421795661e-68
Depth 0   Iteration 21
Cut 13054221.57 11.13983217%
Imbalance 0.02299630447 0.1196434663 
Integral (min/max) 0.04112788851 0.04112788851
Coefs (min/max) 3.84499148e-79 3.84499148e-79
Depth 0   Iteration 24
Cut 12313027.36 10.50733339%
Imbalance 0.01371753346 0.1141598755 
Integral (min/max) 0.03370595003 0.03370595003
Coefs (min/max) 7.586594583e-90 7.586594583e-90
Depth 0   Iteration 27
Cut 11661389.31 9.951257452%
Imbalance 0.006918162277 0.109128183 
Integral (min/max) 0.02876153671 0.02876153671
Coefs (min/max) 1.884161749e-100 1.884161749e-100
Depth 0   Iteration 30
Cut 10979897.78 9.369706022%
Imbalance 0.001814331237 0.1044365491 
Integral (min/max) 0.02498647638 0.02498647638
Coefs (min/max) 4.571315348e-111 4.571315348e-111
Depth 0   Iteration 33
Cut 10652903.67 9.090665296%
Imbalance 0.003671933742 0.1054156147 
Integral (min/max) 0.02178821044 0.02178821044
Coefs (min/max) 2.437678915e-121 2.437678915e-121
Depth 0   Iteration 36
Cut 10488784.19 8.950613782%
Imbalance 0.00767873832 0.1071775483 
Integral (min/max) 0.01947676555 0.01947676555
Coefs (min/max) 2.779380273e-131 2.779380273e-131
Depth 0   Iteration 39
Cut 10348326.17 8.830753798%
Imbalance 0.009936236789 0.1086365425 
Integral (min/max) 0.01767273784 0.01767273784
Coefs (min/max) 3.687845701e-141 3.687845701e-141
Depth 0   Iteration 42
Cut 10214034.61 8.716155971%
Imbalance 0.01095745896 0.1098898902 
Integral (min/max) 0.01614524965 0.01614524965
Coefs (min/max) 4.851455952e-151 4.851455952e-151
Depth 0   Iteration 45
Cut 10092395.38 8.612355019%
Imbalance 0.01133377392 0.1116050557 
Integral (min/max) 0.01499423034 0.01499423034
Coefs (min/max) 6.358102607e-161 6.358102607e-161
Depth 0   Iteration 48
Cut 9940539.865 8.482768976%
Imbalance 0.01099802853 0.11339147 
Integral (min/max) 0.01420907226 0.01420907226
Coefs (min/max) 6.205415279e-171 6.205415279e-171
Depth 0   Iteration 51
Cut 9744699.423 8.315648352%
Imbalance 0.01005937051 0.1164796041 
Integral (min/max) 0.0134435668 0.0134435668
Coefs (min/max) 4.059926354e-181 4.059926354e-181
Depth 0   Iteration 54
Cut 9487969.333 8.09656749%
Imbalance 0.00914274115 0.1217027622 
Integral (min/max) 0.01285614078 0.01285614078
Coefs (min/max) 1.941795361e-191 1.941795361e-191
Depth 0   Iteration 57
Cut 9117781.261 7.780667153%
Imbalance 0.007734460884 0.126875482 
Integral (min/max) 0.01248527839 0.01248527839
Coefs (min/max) 6.566946869e-202 6.566946869e-202
Depth 0   Iteration 60
Cut 8855739.147 7.55705327%
Imbalance 0.004706644831 0.1261099094 
Integral (min/max) 0.0119155489 0.0119155489
Coefs (min/max) 3.254577036e-212 3.254577036e-212
Depth 0   Iteration 63
Cut 8688004.107 7.413916418%
Imbalance 0.001420417857 0.1233085553 
Integral (min/max) 0.01117731659 0.01117731659
Coefs (min/max) 2.863188961e-222 2.863188961e-222
Depth 0   Iteration 66
Cut 8544065.231 7.291086043%
Imbalance 0.001261529036 0.1199492712 
Integral (min/max) 0.01040367536 0.01040367536
Coefs (min/max) 3.56838282e-232 3.56838282e-232
Depth 0   Iteration 69
Cut 8424591.156 7.189132729%
Imbalance 0.003158617726 0.1170979793 
Integral (min/max) 0.009651659003 0.009651659003
Coefs (min/max) 6.503056781e-242 6.503056781e-242
Depth 0   Iteration 72
Cut 8316778.333 7.097130556%
Imbalance 0.004739750667 0.1145002807 
Integral (min/max) 0.009076614953 0.009076614953
Coefs (min/max) 1.437844199e-251 1.437844199e-251
Depth 0   Iteration 75
Cut 8204595.732 7.001399429%
Imbalance 0.005983937335 0.1120324596 
Integral (min/max) 0.008548821334 0.008548821334
Coefs (min/max) 3.351910199e-261 3.351910199e-261
Depth 0   Iteration 78
Cut 8112420.654 6.92274174%
Imbalance 0.006805449037 0.1098664456 
Integral (min/max) 0.008200549297 0.008200549297
Coefs (min/max) 1.091699562e-270 1.091699562e-270
Depth 0   Iteration 81
Cut 8008219.954 6.833821975%
Imbalance 0.007503182754 0.1075607725 
Integral (min/max) 0.007886427117 0.007886427117
Coefs (min/max) 3.313983957e-280 3.313983957e-280
Depth 0   Iteration 84
Cut 7876022.145 6.721010852%
Imbalance 0.008150065284 0.1050563926 
Integral (min/max) 0.007612946415 0.007612946415
Coefs (min/max) 7.828226535e-290 7.828226535e-290
Depth 0   Iteration 87
Cut 7765568.342 6.626754996%
Imbalance 0.008307124689 0.1036137738 
Integral (min/max) 0.007181753647 0.007181753647
Coefs (min/max) 2.87561161e-299 2.87561161e-299
Depth 0   Iteration 90
Cut 7722677.077 6.590153695%
Imbalance 0.007879066112 0.1030333426 
Integral (min/max) 0.006938230769 0.006938230769
Coefs (min/max) 3.890138195e-308 3.890138195e-308
Depth 0   Iteration 93
Cut 7686443.956 6.559234127%
Imbalance 0.007410332656 0.1025835157 
Integral (min/max) 0.006715820838 0.006715820838
Coefs (min/max) 7.141624544e-317 7.141624544e-317
Depth 0   Iteration 96
Cut 7656659.494 6.533817529%
Imbalance 0.006933242323 0.1022057887 
Integral (min/max) 0.006496230295 0.006496230295
Coefs (min/max) 0 0
Depth 0   Iteration 99
Cut 7625104.156 6.506889751%
Imbalance 0.006491253581 0.1018240278 
Integral (min/max) 0.006271164017 0.006271164017
Coefs (min/max) 0 0
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 14679537.93 12.5267974%
Imbalance 0.004083430316 0.008729150476 
Integral (min/max) 0.03702004997 0.03702004997
Coefs (min/max) 0 0
Depth 0   Final
Cut 14658788 12.50909043%
Imbalance 0.003938562212 0.0086413985 
Integral (min/max) 0 0
Coefs (min/max) 0 0


0-th res = 14658788 (-0.003938562205 0.003938562205 | 0.008641398496 -0.008641398496 ) 
0-th iteration time: 118.7480698
result = 14658788 (-0.003938562205 0.003938562205 | 0.008641398496 -0.008641398496 ) 
noadapt-1proj/orkut alter2D (step=0.02, eps=0.01, depth=1) time: 118.8122478

Total time: 488.6979972


==> experiments/proj/err_proj.txt <==
gplus:
Graph is read. 107614 vertices, 12238285 edges.
dykstra2D (step=0.02, eps=0.1, depth=1):
Depth 0   Iteration 0
Cut 6118528.606 49.99498382%
Imbalance 0.01001572427 0.0100158339
Integral (min/max) 0.9899842757 0.9899842757
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 6055472.64 49.47974851%
Imbalance 0.02279142893 0.095
Integral (min/max) 0.977198032 0.977198032
Coefs (min/max) 3.519130082 3.519130082
Depth 0   Iteration 6
Cut 5821826.293 47.57060562%
Imbalance 0.01521142179 0.0949999976
Integral (min/max) 0.9608189396 0.9608189396
Coefs (min/max) 1.590155656 1.590155656
Depth 0   Iteration 9
Cut 5402729.179 44.14612978%
Imbalance 0.006006394214 0.09500000468
Integral (min/max) 0.9352334434 0.9352334434
Coefs (min/max) 1.311818302 1.311818302
Depth 0   Iteration 12
Cut 4879729.488 39.87265771%
Imbalance 0.003302160809 0.09500005372
Integral (min/max) 0.9085007643 0.9085007643
Coefs (min/max) 1.228231149 1.228231149
Depth 0   Iteration 15
Cut 4337914.423 35.44544373%
Imbalance 0.01226590865 0.09499952494
Integral (min/max) 0.8805694011 0.8805694011
Coefs (min/max) 1.143199723 1.143199723
Depth 0   Iteration 18
Cut 3856120.714 31.50866902%
Imbalance 0.0205607775 0.09499992008
Integral (min/max) 0.8522072681 0.8522072681
Coefs (min/max) 1.096172993 1.096172993
Depth 0   Iteration 21
Cut 3455253.763 28.23315328%
Imbalance 0.02862314549 0.09499987362
Integral (min/max) 0.8234525385 0.8234525385
Coefs (min/max) 1.068499565 1.068499565
Depth 0   Iteration 24
Cut 3125839.376 25.54148213%
Imbalance 0.03674117325 0.09429419173
Integral (min/max) 0.7945133904 0.7945133904
Coefs (min/max) 1.062935387 1.062935387
Depth 0   Iteration 27
Cut 2854753.021 23.32641396%
Imbalance 0.04765647922 0.08910122258
Integral (min/max) 0.7643476047 0.7643476047
Coefs (min/max) 1.05632166 1.05632166
Depth 0   Iteration 30
Cut 2629747.82 21.48787857%
Imbalance 0.06223580468 0.08017965322
Integral (min/max) 0.7327682468 0.7327682468
Coefs (min/max) 1.050761048 1.050761048
Depth 0   Iteration 33
Cut 2438799.57 19.92762523%
Imbalance 0.08004608595 0.06925659578
Integral (min/max) 0.7000769035 0.7000769035
Coefs (min/max) 1.043370243 1.043370243
Depth 0   Iteration 36
Cut 2279473.751 18.6257613%
Imbalance 0.09500005181 0.05934427273
Integral (min/max) 0.6693114591 0.6693114591
Coefs (min/max) 1.126527363 1.126527363
Depth 0   Iteration 39
Cut 2150231.923 17.56971605%
Imbalance 0.09499999986 0.05302766258
Integral (min/max) 0.6398291563 0.6398291563
Coefs (min/max) 1.155516738 1.155516738
Depth 0   Iteration 42
Cut 2040595.624 16.67386913%
Imbalance 0.09500004646 0.04686838842
Integral (min/max) 0.6064881839 0.6064881839
Coefs (min/max) 1.17822539 1.17822539
Depth 0   Iteration 45
Cut 1946508.745 15.90507775%
Imbalance 0.09500004604 0.04120139268
Integral (min/max) 0.5712000536 0.5712000536
Coefs (min/max) 1.200843195 1.200843195
Depth 0   Iteration 48
Cut 1866847.632 15.25416046%
Imbalance 0.09500004189 0.03617219903
Integral (min/max) 0.5348212929 0.5348212929
Coefs (min/max) 1.221221259 1.221221259
Depth 0   Iteration 51
Cut 1799351.672 14.7026456%
Imbalance 0.09500002867 0.03195050882
Integral (min/max) 0.4980442374 0.4980442374
Coefs (min/max) 1.23600781 1.23600781
Depth 0   Iteration 54
Cut 1741723.413 14.23176052%
Imbalance 0.09500007117 0.02852968395
Integral (min/max) 0.461428117 0.461428117
Coefs (min/max) 1.24743869 1.24743869
Depth 0   Iteration 57
Cut 1691947.189 13.82503503%
Imbalance 0.09500002096 0.02584508743
Integral (min/max) 0.4252983608 0.4252983608
Coefs (min/max) 1.252249361 1.252249361
Depth 0   Iteration 60
Cut 1648632.709 13.47110897%
Imbalance 0.09500005372 0.02383181267
Integral (min/max) 0.3900204214 0.3900204214
Coefs (min/max) 1.252315297 1.252315297
Depth 0   Iteration 63
Cut 1611020.967 13.16378044%
Imbalance 0.09500002912 0.02216744643
Integral (min/max) 0.3557552647 0.3557552647
Coefs (min/max) 1.259095559 1.259095559
Depth 0   Iteration 66
Cut 1578546.003 12.89842493%
Imbalance 0.09500002937 0.02046456676
Integral (min/max) 0.3223688007 0.3223688007
Coefs (min/max) 1.267155538 1.267155538
Depth 0   Iteration 69
Cut 1550321.05 12.66779659%
Imbalance 0.09500001642 0.01886565332
Integral (min/max) 0.2900312302 0.2900312302
Coefs (min/max) 1.27601377 1.27601377
Depth 0   Iteration 72
Cut 1525829.315 12.46767268%
Imbalance 0.09500004732 0.01737874877
Integral (min/max) 0.2586332235 0.2586332235
Coefs (min/max) 1.290237846 1.290237846
Depth 0   Iteration 75
Cut 1504499.991 12.29338907%
Imbalance 0.09500000884 0.01596144147
Integral (min/max) 0.2280278067 0.2280278067
Coefs (min/max) 1.305720483 1.305720483
Depth 0   Iteration 78
Cut 1486333.15 12.14494637%
Imbalance 0.09499999287 0.0146797022
Integral (min/max) 0.1986294814 0.1986294814
Coefs (min/max) 1.342458332 1.342458332
Depth 0   Iteration 81
Cut 1471063.681 12.02017833%
Imbalance 0.09499990833 0.01356892345
Integral (min/max) 0.1704161772 0.1704161772
Coefs (min/max) 1.376449908 1.376449908
Depth 0   Iteration 84
Cut 1458429.839 11.9169462%
Imbalance 0.09499993604 0.01258438835
Integral (min/max) 0.1438779821 0.1438779821
Coefs (min/max) 1.445158746 1.445158746
Depth 0   Iteration 87
Cut 1448356.291 11.83463444%
Imbalance 0.09499986906 0.01170656588
Integral (min/max) 0.1189866749 0.1189866749
Coefs (min/max) 1.566137844 1.566137844
Depth 0   Iteration 90
Cut 1440541.702 11.77078081%
Imbalance 0.09500005386 0.01094819356
Integral (min/max) 0.09606745484 0.09606745484
Coefs (min/max) 1.804092899 1.804092899
Depth 0   Iteration 93
Cut 1435064.663 11.72602749%
Imbalance 0.09499999382 0.01045751942
Integral (min/max) 0.07611482106 0.07611482106
Coefs (min/max) 2.216868862 2.216868862
Depth 0   Iteration 96
Cut 1431149.314 11.69403486%
Imbalance 0.09500003311 0.01016679459
Integral (min/max) 0.0586896256 0.0586896256
Coefs (min/max) 2.705465719 2.705465719
Depth 0   Iteration 99
Cut 1428565.418 11.67292164%
Imbalance 0.09500008185 0.009974042149
Integral (min/max) 0.044013592 0.044013592
Coefs (min/max) 3.575357427 3.575357427
Allowed imbalance: 0.1
Depth 0   After fixing imbalance
Cut 1427437.471 11.6637051%
Imbalance 0.09499998971 0.009878428575
Integral (min/max) 0.0353819357 0.0353819357
Coefs (min/max) 4.205282847 4.205282847
Depth 0   Final
Cut 1427293 11.66252461%
Imbalance 0.09521066033 0.009930803213
Integral (min/max) 0 0
Coefs (min/max) 4.205282847 4.205282847


0-th res = 1427293 (-0.09521066032 0.09521066032 | 0.009930803213 -0.009930803213 )
0-th iteration time: 10.86922127
result = 1427293 (-0.09521066032 0.09521066032 | 0.009930803213 -0.009930803213 )
projections/gplus dykstra2D (step=0.02, eps=0.1, depth=1) time: 10.87266981

dykstra2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6118590.217 49.99548725%
Imbalance 0.00949999872 0.0095
Integral (min/max) 0.9904880895 0.9904880895
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 3367489.096 27.51602121%
Imbalance 0.01188643651 0.04003297479
Integral (min/max) 0.7539263492 0.7539263492
Coefs (min/max) 2.667840732 2.667840732
Depth 0   Iteration 6
Cut 3117952.999 25.47704191%
Imbalance 0.009503490759 0.009500234052
Integral (min/max) 0.7065304947 0.7065304947
Coefs (min/max) 1.17166536 1.17166536
Depth 0   Iteration 9
Cut 2916938.16 23.83453368%
Imbalance 0.009505444302 0.009500880567
Integral (min/max) 0.6754706199 0.6754706199
Coefs (min/max) 1.191102194 1.191102194
Depth 0   Iteration 12
Cut 2738639.245 22.37763906%
Imbalance 0.009506624025 0.009501056775
Integral (min/max) 0.6436697412 0.6436697412
Coefs (min/max) 1.192210366 1.192210366
Depth 0   Iteration 15
Cut 2575237.471 21.04247017%
Imbalance 0.009505930074 0.009500353282
Integral (min/max) 0.6119699787 0.6119699787
Coefs (min/max) 1.185970843 1.185970843
Depth 0   Iteration 18
Cut 2422554.666 19.79488683%
Imbalance 0.009507335739 0.009500721098
Integral (min/max) 0.5809954394 0.5809954394
Coefs (min/max) 1.196865899 1.196865899
Depth 0   Iteration 21
Cut 2281730.597 18.64420217%
Imbalance 0.009505212754 0.009500330043
Integral (min/max) 0.549809366 0.549809366
Coefs (min/max) 1.153514689 1.153514689
Depth 0   Iteration 24
Cut 2167641.693 17.71197266%
Imbalance 0.009498560768 0.009499831663
Integral (min/max) 0.5187300375 0.5187300375
Coefs (min/max) 1.154113727 1.154113727
Depth 0   Iteration 27
Cut 2079434.975 16.99122855%
Imbalance 0.009500019271 0.009201729243
Integral (min/max) 0.4870737551 0.4870737551
Coefs (min/max) 1.162366473 1.162366473
Depth 0   Iteration 30
Cut 2006237.303 16.39312455%
Imbalance 0.009500037305 0.007607459496
Integral (min/max) 0.4541842168 0.4541842168
Coefs (min/max) 1.168634017 1.168634017
Depth 0   Iteration 33
Cut 1942907.686 15.87565321%
Imbalance 0.009500006591 0.00572626253
Integral (min/max) 0.4212457634 0.4212457634
Coefs (min/max) 1.181702767 1.181702767
Depth 0   Iteration 36
Cut 1887339.233 15.42159896%
Imbalance 0.009500030933 0.003687885853
Integral (min/max) 0.3887153711 0.3887153711
Coefs (min/max) 1.199051348 1.199051348
Depth 0   Iteration 39
Cut 1839779.369 15.03298354%
Imbalance 0.009500013746 0.001695808154
Integral (min/max) 0.3562139067 0.3562139067
Coefs (min/max) 1.206251186 1.206251186
Depth 0   Iteration 42
Cut 1798821.532 14.69831379%
Imbalance 0.009500024709 5.82348235e-05
Integral (min/max) 0.324110904 0.324110904
Coefs (min/max) 1.22017284 1.22017284
Depth 0   Iteration 45
Cut 1763142.401 14.40677678%
Imbalance 0.009500002955 0.00164141814
Integral (min/max) 0.2925742108 0.2925742108
Coefs (min/max) 1.232487993 1.232487993
Depth 0   Iteration 48
Cut 1732424.713 14.1557801%
Imbalance 0.009499999628 0.003182487457
Integral (min/max) 0.2616395283 0.2616395283
Coefs (min/max) 1.252379058 1.252379058
Depth 0   Iteration 51
Cut 1706183.763 13.94136322%
Imbalance 0.009500003352 0.004616826663
Integral (min/max) 0.2313727837 0.2313727837
Coefs (min/max) 1.276035595 1.276035595
Depth 0   Iteration 54
Cut 1683799.99 13.75846363%
Imbalance 0.009500034116 0.005887274079
Integral (min/max) 0.2020470328 0.2020470328
Coefs (min/max) 1.294852223 1.294852223
Depth 0   Iteration 57
Cut 1664775.343 13.60301172%
Imbalance 0.009499943949 0.00705892123
Integral (min/max) 0.1738996436 0.1738996436
Coefs (min/max) 1.332181414 1.332181414
Depth 0   Iteration 60
Cut 1648899.955 13.47329266%
Imbalance 0.009499771277 0.008113161196
Integral (min/max) 0.1471003919 0.1471003919
Coefs (min/max) 1.402286602 1.402286602
Depth 0   Iteration 63
Cut 1636207.25 13.36957956%
Imbalance 0.009499971776 0.009032162478
Integral (min/max) 0.1219122462 0.1219122462
Coefs (min/max) 1.516942364 1.516942364
Depth 0   Iteration 66
Cut 1626618.006 13.29122509%
Imbalance 0.009496369611 0.009500001408
Integral (min/max) 0.09965872775 0.09965872775
Coefs (min/max) 1.818220962 1.818220962
Depth 0   Iteration 69
Cut 1619687.989 13.23459937%
Imbalance 0.009492703695 0.009500158743
Integral (min/max) 0.07992708346 0.07992708346
Coefs (min/max) 2.146266923 2.146266923
Depth 0   Iteration 72
Cut 1614709.486 13.19391962%
Imbalance 0.00949539883 0.009500044757
Integral (min/max) 0.06255667449 0.06255667449
Coefs (min/max) 2.582479578 2.582479578
Depth 0   Iteration 75
Cut 1611268.961 13.16580682%
Imbalance 0.009493730945 0.009500106716
Integral (min/max) 0.04767817383 0.04767817383
Coefs (min/max) 3.236727552 3.236727552
Depth 0   Iteration 78
Cut 1609098.938 13.14807539%
Imbalance 0.009493811222 0.009500038423
Integral (min/max) 0.03491204059 0.03491204059
Coefs (min/max) 4.291711199 4.291711199
Depth 0   Iteration 81
Cut 1607792.092 13.13739704%
Imbalance 0.00948877932 0.009500240205
Integral (min/max) 0.02429613775 0.02429613775
Coefs (min/max) 5.974245116 5.974245116
Depth 0   Iteration 84
Cut 1607084.806 13.13161775%
Imbalance 0.009496341949 0.009500012773
Integral (min/max) 0.01621801506 0.01621801506
Coefs (min/max) 9.716069031 9.716069031
Depth 0   Iteration 87
Cut 1606666.173 13.12819708%
Imbalance 0.009502105507 0.00949990205
Integral (min/max) 0.009477901116 0.009477901116
Coefs (min/max) 15.51216234 15.51216234
Depth 0   Iteration 90
Cut 1606609.089 13.12773063%
Imbalance 0.009479217118 0.009500004294
Integral (min/max) 0.008201213067 0.008201213067
Coefs (min/max) 87.40509674 87.40509674
Depth 0   Iteration 93
Cut 1606593.911 13.12760661%
Imbalance 0.009500000004 0.009460918917
Integral (min/max) 0.007572499411 0.007572499411
Coefs (min/max) 745.9947838 745.9947838
Depth 0   Iteration 96
Cut 1606593.739 13.12760521%
Imbalance 0.009500000404 0.00942978318
Integral (min/max) 0.004574707626 0.004574707626
Coefs (min/max) 2021.914822 2021.914822
Depth 0   Iteration 99
Cut 1606593.501 13.12760327%
Imbalance 0.009500000002 0.009423469731
Integral (min/max) 0.00298188577 0.00298188577
Coefs (min/max) 2.899320569e+15 2.899320569e+15
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 1610627 13.1605613%
Imbalance 0.001170851378 0.009093430984
Integral (min/max) 0 0
Coefs (min/max) 5.228535119e+14 5.228535119e+14
Depth 0   Final
Cut 1610627 13.1605613%
Imbalance 0.001170851378 0.009093430984
Integral (min/max) 0 0
Coefs (min/max) 5.228535119e+14 5.228535119e+14


0-th res = 1610627 (-0.001170851376 0.001170851376 | -0.009093430983 0.009093430983 )
0-th iteration time: 8.656389325
result = 1610627 (-0.001170851376 0.001170851376 | -0.009093430983 0.009093430983 )
projections/gplus dykstra2D (step=0.02, eps=0.01, depth=1) time: 8.659847903

dykstra2D (step=0.02, eps=0.001, depth=1):
Depth 0   Iteration 0
Cut 6119137.165 49.9999564%
Imbalance 0.0009500000012 0.0009261583088
Integral (min/max) 0.9949549351 0.9949549351
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 5877485.383 48.02540048%
Imbalance 0.0009503252552 0.0009499984128
Integral (min/max) 0.9567719492 0.9567719492
Coefs (min/max) 1.099249121 1.099249121
Depth 0   Iteration 6
Cut 5689091.06 46.48601549%
Imbalance 0.0002751928403 0.0009500066438
Integral (min/max) 0.9390694881 0.9390694881
Coefs (min/max) 1.088604477 1.088604477
Depth 0   Iteration 9
Cut 5441003.117 44.45886917%
Imbalance 0.0009499152652 0.0009501842403
Integral (min/max) 0.9177493064 0.9177493064
Coefs (min/max) 1.048401337 1.048401337
Depth 0   Iteration 12
Cut 5147326.238 42.05921204%
Imbalance 0.0009501627723 0.0009500233531
Integral (min/max) 0.8949715781 0.8949715781
Coefs (min/max) 1.046905587 1.046905587
Depth 0   Iteration 15
Cut 4840905.103 39.55542058%
Imbalance 0.0009509895059 0.000950157511
Integral (min/max) 0.8709488575 0.8709488575
Coefs (min/max) 1.062259369 1.062259369
Depth 0   Iteration 18
Cut 4540177.53 37.09815166%
Imbalance 0.000952196613 0.0009503917362
Integral (min/max) 0.8462403316 0.8462403316
Coefs (min/max) 1.08319933 1.08319933
Depth 0   Iteration 21
Cut 4258474.64 34.79633494%
Imbalance 0.0009513857926 0.0009502873849
Integral (min/max) 0.8206291309 0.8206291309
Coefs (min/max) 1.081864749 1.081864749
Depth 0   Iteration 24
Cut 4002383.529 32.70379411%
Imbalance 0.000952464036 0.0009505853725
Integral (min/max) 0.7943670224 0.7943670224
Coefs (min/max) 1.080427912 1.080427912
Depth 0   Iteration 27
Cut 3775332.533 30.84854236%
Imbalance 0.0009524128341 0.0009503810456
Integral (min/max) 0.7670953974 0.7670953974
Coefs (min/max) 1.0760438 1.0760438
Depth 0   Iteration 30
Cut 3573833.308 29.20207617%
Imbalance 0.0009523983492 0.0009502856917
Integral (min/max) 0.7389723777 0.7389723777
Coefs (min/max) 1.071307881 1.071307881
Depth 0   Iteration 33
Cut 3397238.237 27.75910381%
Imbalance 0.0009519082585 0.0009500953752
Integral (min/max) 0.7099504423 0.7099504423
Coefs (min/max) 1.064212885 1.064212885
Depth 0   Iteration 36
Cut 3241854.624 26.48945194%
Imbalance 0.0009502119319 0.0009500481621
Integral (min/max) 0.6803470103 0.6803470103
Coefs (min/max) 1.06717168 1.06717168
Depth 0   Iteration 39
Cut 3105362.353 25.37416275%
Imbalance 0.0009495392926 0.0009499349784
Integral (min/max) 0.6500096656 0.6500096656
Coefs (min/max) 1.061794822 1.061794822
Depth 0   Iteration 42
Cut 2986125.649 24.39987016%
Imbalance 0.0009500298297 0.0003078745061
Integral (min/max) 0.6189894659 0.6189894659
Coefs (min/max) 1.070573774 1.070573774
Depth 0   Iteration 45
Cut 2882825.408 23.55579567%
Imbalance 0.0009486249198 0.0009500735501
Integral (min/max) 0.5872721652 0.5872721652
Coefs (min/max) 1.084232261 1.084232261
Depth 0   Iteration 48
Cut 2794351.568 22.83286888%
Imbalance 0.0009474016976 0.0009500175984
Integral (min/max) 0.5557314704 0.5557314704
Coefs (min/max) 1.098845584 1.098845584
Depth 0   Iteration 51
Cut 2718832.435 22.21579605%
Imbalance 0.0009444057182 0.0009505115541
Integral (min/max) 0.5238050317 0.5238050317
Coefs (min/max) 1.120203754 1.120203754
Depth 0   Iteration 54
Cut 2654404.916 21.68935366%
Imbalance 0.0009454274143 0.0009500914627
Integral (min/max) 0.4917647478 0.4917647478
Coefs (min/max) 1.131157194 1.131157194
Depth 0   Iteration 57
Cut 2597789.044 21.22674087%
Imbalance 0.0009425888389 0.0009502610103
Integral (min/max) 0.4600769474 0.4600769474
Coefs (min/max) 1.146268665 1.146268665
Depth 0   Iteration 60
Cut 2545894.335 20.80270508%
Imbalance 0.0009463590314 0.0009500444917
Integral (min/max) 0.429234442 0.429234442
Coefs (min/max) 1.148791121 1.148791121
Depth 0   Iteration 63
Cut 2499447.474 20.42318408%
Imbalance 0.0009465290509 0.0009500523571
Integral (min/max) 0.3992177569 0.3992177569
Coefs (min/max) 1.156306104 1.156306104
Depth 0   Iteration 66
Cut 2459936.869 20.10033979%
Imbalance 0.0009465979363 0.0009500552566
Integral (min/max) 0.3693838635 0.3693838635
Coefs (min/max) 1.159426306 1.159426306
Depth 0   Iteration 69
Cut 2426939.279 19.83071385%
Imbalance 0.0009439888234 0.0009503023342
Integral (min/max) 0.3401001284 0.3401001284
Coefs (min/max) 1.183596599 1.183596599
Depth 0   Iteration 72
Cut 2399468.419 19.60624727%
Imbalance 0.0009446743854 0.000950086901
Integral (min/max) 0.3115025717 0.3115025717
Coefs (min/max) 1.219866516 1.219866516
Depth 0   Iteration 75
Cut 2376033.198 19.41475622%
Imbalance 0.0009452496193 0.0009500555577
Integral (min/max) 0.2834158423 0.2834158423
Coefs (min/max) 1.249497885 1.249497885
Depth 0   Iteration 78
Cut 2356045.723 19.25143697%
Imbalance 0.0009437785326 0.0009501493716
Integral (min/max) 0.2562150879 0.2562150879
Coefs (min/max) 1.288512317 1.288512317
Depth 0   Iteration 81
Cut 2339318.475 19.1147573%
Imbalance 0.0009452465251 0.0009500682813
Integral (min/max) 0.229952397 0.229952397
Coefs (min/max) 1.335452873 1.335452873
Depth 0   Iteration 84
Cut 2325557.465 19.00231499%
Imbalance 0.0009435076523 0.0009500022867
Integral (min/max) 0.204420712 0.204420712
Coefs (min/max) 1.380341285 1.380341285
Depth 0   Iteration 87
Cut 2314463.076 18.91166185%
Imbalance 0.0009415866689 0.0009500044853
Integral (min/max) 0.1795409981 0.1795409981
Coefs (min/max) 1.443143156 1.443143156
Depth 0   Iteration 90
Cut 2305550.474 18.83883627%
Imbalance 0.0009415253518 0.0009500023356
Integral (min/max) 0.1553389173 0.1553389173
Coefs (min/max) 1.497079991 1.497079991
Depth 0   Iteration 93
Cut 2298509.471 18.78130368%
Imbalance 0.0009383973237 0.0009500078207
Integral (min/max) 0.1326097367 0.1326097367
Coefs (min/max) 1.600536068 1.600536068
Depth 0   Iteration 96
Cut 2293145.115 18.7374711%
Imbalance 0.0009409800547 0.000950001914
Integral (min/max) 0.1114130934 0.1114130934
Coefs (min/max) 1.752989606 1.752989606
Depth 0   Iteration 99
Cut 2289223.157 18.70542447%
Imbalance 0.0009171299591 0.0009500160767
Integral (min/max) 0.09181600323 0.09181600323
Coefs (min/max) 2.045763878 2.045763878
Allowed imbalance: 0.001
Depth 0   After fixing imbalance
Cut 2287357.895 18.69018326%
Imbalance 0.0009316323633 0.0009500097276
Integral (min/max) 0.07982691061 0.07982691061
Coefs (min/max) 2.289211139 2.289211139
Depth 0   Final
Cut 2287628 18.69239031%
Imbalance 0.0006318880462 0.0008598426989
Integral (min/max) 0 0
Coefs (min/max) 2.289211139 2.289211139


0-th res = 2287628 (-0.0006318880443 0.0006318880443 | -0.0008598426985 0.0008598426985 )
0-th iteration time: 10.5867446
result = 2287628 (-0.0006318880443 0.0006318880443 | -0.0008598426985 0.0008598426985 )
projections/gplus dykstra2D (step=0.02, eps=0.001, depth=1) time: 10.58980754

alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.527 50.00000022%
Imbalance 5.186051022e-06 3.983480212e-13
Integral (min/max) 0.9950156262 0.9950156262
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 6090563.561 49.76647922%
Imbalance 0.0008082052798 3.816946759e-13
Integral (min/max) 0.9751515486 0.9751515486
Coefs (min/max) 1.002410193 1.002410193
Depth 0   Iteration 6
Cut 5927110.807 48.43089377%
Imbalance 0.00187799301 0.001277430112
Integral (min/max) 0.9544101191 0.9544101191
Coefs (min/max) 1.045096772 1.045096772
Depth 0   Iteration 9
Cut 5619419.399 45.9167228%
Imbalance 0.003043833253 0.000266126473
Integral (min/max) 0.9317990411 0.9317990411
Coefs (min/max) 1.087861875 1.087861875
Depth 0   Iteration 12
Cut 5220337.959 42.65579662%
Imbalance 0.003389084288 0.0003737973633
Integral (min/max) 0.9066346421 0.9066346421
Coefs (min/max) 1.120412316 1.120412316
Depth 0   Iteration 15
Cut 4795970.099 39.18825308%
Imbalance 0.003761125986 0.0001511567314
Integral (min/max) 0.8796393924 0.8796393924
Coefs (min/max) 1.149745198 1.149745198
Depth 0   Iteration 18
Cut 4384902.517 35.82938718%
Imbalance 0.004098316743 0.000128985609
Integral (min/max) 0.851240774 0.851240774
Coefs (min/max) 1.165427236 1.165427236
Depth 0   Iteration 21
Cut 4013913.289 32.7980047%
Imbalance 0.004153819075 0.0001318431507
Integral (min/max) 0.8214093709 0.8214093709
Coefs (min/max) 1.172212144 1.172212144
Depth 0   Iteration 24
Cut 3688821.566 30.14165437%
Imbalance 0.003802861911 0.000252875297
Integral (min/max) 0.790324845 0.790324845
Coefs (min/max) 1.158312734 1.158312734
Depth 0   Iteration 27
Cut 3412393.534 27.88293894%
Imbalance 0.003568386777 0.0003702069376
Integral (min/max) 0.7585238916 0.7585238916
Coefs (min/max) 1.151648275 1.151648275
Depth 0   Iteration 30
Cut 3179605.008 25.98080538%
Imbalance 0.002818980889 0.0004144414098
Integral (min/max) 0.7256542312 0.7256542312
Coefs (min/max) 1.133081228 1.133081228
Depth 0   Iteration 33
Cut 2985421.397 24.39411565%
Imbalance 0.002188932445 0.0001085397137
Integral (min/max) 0.692108796 0.692108796
Coefs (min/max) 1.107493089 1.107493089
Depth 0   Iteration 36
Cut 2822720.801 23.06467615%
Imbalance 0.001476100951 0.0001653771722
Integral (min/max) 0.6584082911 0.6584082911
Coefs (min/max) 1.109425641 1.109425641
Depth 0   Iteration 39
Cut 2684551.766 21.93568597%
Imbalance 0.0007246789192 0.0001657697716
Integral (min/max) 0.6245428437 0.6245428437
Coefs (min/max) 1.113901212 1.113901212
Depth 0   Iteration 42
Cut 2565727.713 20.96476519%
Imbalance 5.885010115e-05 0.0001585178004
Integral (min/max) 0.5907170373 0.5907170373
Coefs (min/max) 1.129312206 1.129312206
Depth 0   Iteration 45
Cut 2463771.649 20.13167408%
Imbalance 0.0009294366763 9.820435448e-05
Integral (min/max) 0.5572348843 0.5572348843
Coefs (min/max) 1.152640889 1.152640889
Depth 0   Iteration 48
Cut 2375848.207 19.41324465%
Imbalance 0.001710102703 7.006930768e-05
Integral (min/max) 0.5238564057 0.5238564057
Coefs (min/max) 1.177815988 1.177815988
Depth 0   Iteration 51
Cut 2298874.476 18.78428617%
Imbalance 0.002459577042 3.467832574e-05
Integral (min/max) 0.490933634 0.490933634
Coefs (min/max) 1.206093976 1.206093976
Depth 0   Iteration 54
Cut 2230447.161 18.22516113%
Imbalance 0.002852865083 1.840494276e-05
Integral (min/max) 0.4585428943 0.4585428943
Coefs (min/max) 1.217641453 1.217641453
Depth 0   Iteration 57
Cut 2169290.375 17.72544417%
Imbalance 0.002845248887 5.050843414e-06
Integral (min/max) 0.4268883975 0.4268883975
Coefs (min/max) 1.216005254 1.216005254
Depth 0   Iteration 60
Cut 2115332.089 17.28454673%
Imbalance 0.002729588832 1.734366832e-05
Integral (min/max) 0.3959060585 0.3959060585
Coefs (min/max) 1.218552063 1.218552063
Depth 0   Iteration 63
Cut 2068979.174 16.90579337%
Imbalance 0.002974487372 2.223040805e-05
Integral (min/max) 0.3653517499 0.3653517499
Coefs (min/max) 1.236242264 1.236242264
Depth 0   Iteration 66
Cut 2029563.286 16.58372301%
Imbalance 0.003241455312 2.183411432e-05
Integral (min/max) 0.3356187442 0.3356187442
Coefs (min/max) 1.245552863 1.245552863
Depth 0   Iteration 69
Cut 1996111.734 16.31038772%
Imbalance 0.003457398163 1.46908506e-07
Integral (min/max) 0.3067330955 0.3067330955
Coefs (min/max) 1.266650934 1.266650934
Depth 0   Iteration 72
Cut 1967235.567 16.07443826%
Imbalance 0.003337911479 7.682212127e-06
Integral (min/max) 0.2786339861 0.2786339861
Coefs (min/max) 1.261354205 1.261354205
Depth 0   Iteration 75
Cut 1941548.768 15.86454939%
Imbalance 0.003040622488 1.837859434e-05
Integral (min/max) 0.2517498412 0.2517498412
Coefs (min/max) 1.249812411 1.249812411
Depth 0   Iteration 78
Cut 1920186.083 15.68999319%
Imbalance 0.003448142152 2.189795531e-05
Integral (min/max) 0.2260690674 0.2260690674
Coefs (min/max) 1.315044681 1.315044681
Depth 0   Iteration 81
Cut 1902973.876 15.54935088%
Imbalance 0.003931852277 2.419781508e-05
Integral (min/max) 0.2009449623 0.2009449623
Coefs (min/max) 1.404150808 1.404150808
Depth 0   Iteration 84
Cut 1889136.61 15.43628547%
Imbalance 0.0009986207513 5.186856005e-06
Integral (min/max) 0.1792264527 0.1792264527
Coefs (min/max) 1.565227476 1.565227476
Depth 0   Iteration 87
Cut 1878419.432 15.34871456%
Imbalance 0.0009338960482 9.924110332e-06
Integral (min/max) 0.1562705038 0.1562705038
Coefs (min/max) 1.79211524 1.79211524
Depth 0   Iteration 90
Cut 1870098.467 15.28072329%
Imbalance 0.0008463673661 3.967812396e-06
Integral (min/max) 0.1346206823 0.1346206823
Coefs (min/max) 2.101581911 2.101581911
Depth 0   Iteration 93
Cut 1863592.028 15.22755867%
Imbalance 0.000687118255 4.056835663e-06
Integral (min/max) 0.1140264792 0.1140264792
Coefs (min/max) 2.527332199 2.527332199
Depth 0   Iteration 96
Cut 1858561.709 15.18645553%
Imbalance 0.0003810528026 1.447683478e-06
Integral (min/max) 0.09487356194 0.09487356194
Coefs (min/max) 3.048220223 3.048220223
Depth 0   Iteration 99
Cut 1854344.057 15.15199276%
Imbalance 4.961973775e-05 4.942032537e-05
Integral (min/max) 0.07548898391 0.07548898391
Coefs (min/max) 3.166082552 3.166082552
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 1852535.346 15.13721363%
Imbalance 0.0003810045185 9.07213077e-06
Integral (min/max) 0.06413725655 0.06413725655
Coefs (min/max) 3.51958291 3.51958291
Depth 0   Final
Cut 1852238 15.134784%
Imbalance 0.0002973590816 8.195592803e-05
Integral (min/max) 0 0
Coefs (min/max) 3.51958291 3.51958291


0-th res = 1852238 (0.0002973590797 -0.0002973590797 | 8.195592765e-05 -8.195592765e-05 )
0-th iteration time: 5.889653533
result = 1852238 (0.0002973590797 -0.0002973590797 | 8.195592765e-05 -8.195592765e-05 )
projections/gplus alter2D (step=0.02, eps=0.01, depth=1) time: 5.892570026

LiveJournal:
Graph is read. 4847571 vertices, 42851237 edges.
dykstra2D (step=0.02, eps=0.1, depth=1):
Depth 0   Iteration 0
Cut 21423472.2 49.99499128%
Imbalance 0.009999832899 0.01000866361
Integral (min/max) 0.9900001672 0.9900001672
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 20725046.26 48.36510615%
Imbalance 0.01552927885 0.09499982907
Integral (min/max) 0.984440112 0.984440112
Coefs (min/max) 1.788643417 1.788643417
Depth 0   Iteration 6
Cut 19331339.93 45.11267651%
Imbalance 0.006045647181 0.09499940791
Integral (min/max) 0.9744943201 0.9744943201
Coefs (min/max) 1.323402068 1.323402068
Depth 0   Iteration 9
Cut 18010452.27 42.03018053%
Imbalance 0.003794654856 0.09152859068
Integral (min/max) 0.9565657396 0.9565657396
Coefs (min/max) 1.098050562 1.098050562
Depth 0   Iteration 12
Cut 16699708.74 38.97135745%
Imbalance 0.002132452441 0.05991824355
Integral (min/max) 0.9367752356 0.9367752356
Coefs (min/max) 1.075031611 1.075031611
Depth 0   Iteration 15
Cut 15364775.34 35.85608354%
Imbalance 0.01340683918 0.01408200939
Integral (min/max) 0.9141469387 0.9141469387
Coefs (min/max) 1.069070287 1.069070287
Depth 0   Iteration 18
Cut 14059602.5 32.81026053%
Imbalance 0.02911626453 0.03527335836
Integral (min/max) 0.8887722221 0.8887722221
Coefs (min/max) 1.055461547 1.055461547
Depth 0   Iteration 21
Cut 12797016.41 29.86382029%
Imbalance 0.04825281122 0.08370545454
Integral (min/max) 0.8612730418 0.8612730418
Coefs (min/max) 1.05039691 1.05039691
Depth 0   Iteration 24
Cut 11999264.6 28.00214287%
Imbalance 0.04924689 0.09500005924
Integral (min/max) 0.8444877345 0.8444877345
Coefs (min/max) 1.639729521 1.639729521
Depth 0   Iteration 27
Cut 11316610.97 26.40906484%
Imbalance 0.04256735776 0.09500006046
Integral (min/max) 0.823538629 0.823538629
Coefs (min/max) 1.669369449 1.669369449
Depth 0   Iteration 30
Cut 10674705.86 24.91107983%
Imbalance 0.03633657275 0.09500004556
Integral (min/max) 0.795196234 0.795196234
Coefs (min/max) 1.577453418 1.577453418
Depth 0   Iteration 33
Cut 10023446.85 23.39126603%
Imbalance 0.03159810127 0.09500004735
Integral (min/max) 0.7627942387 0.7627942387
Coefs (min/max) 1.405939568 1.405939568
Depth 0   Iteration 36
Cut 9352058.191 21.8244766%
Imbalance 0.02857464117 0.09500004048
Integral (min/max) 0.7298731307 0.7298731307
Coefs (min/max) 1.277550097 1.277550097
Depth 0   Iteration 39
Cut 8710656.072 20.32766539%
Imbalance 0.02629244949 0.09500003159
Integral (min/max) 0.6970694559 0.6970694559
Coefs (min/max) 1.237010274 1.237010274
Depth 0   Iteration 42
Cut 8114184.673 18.93570697%
Imbalance 0.02426900275 0.09500002546
Integral (min/max) 0.6636969531 0.6636969531
Coefs (min/max) 1.209086678 1.209086678
Depth 0   Iteration 45
Cut 7564473.851 17.65287161%
Imbalance 0.02243295396 0.09500002595
Integral (min/max) 0.6299099568 0.6299099568
Coefs (min/max) 1.189896789 1.189896789
Depth 0   Iteration 48
Cut 7063830.436 16.48454264%
Imbalance 0.02069138721 0.09500001942
Integral (min/max) 0.5958122516 0.5958122516
Coefs (min/max) 1.181553028 1.181553028
Depth 0   Iteration 51
Cut 6611702.212 15.42943139%
Imbalance 0.01907638069 0.09500000347
Integral (min/max) 0.5614020619 0.5614020619
Coefs (min/max) 1.175324275 1.175324275
Depth 0   Iteration 54
Cut 6205934.115 14.48250867%
Imbalance 0.01756235577 0.09500000793
Integral (min/max) 0.5268034875 0.5268034875
Coefs (min/max) 1.175206718 1.175206718
Depth 0   Iteration 57
Cut 5844368.574 13.63873947%
Imbalance 0.01618555905 0.09500000833
Integral (min/max) 0.492061948 0.492061948
Coefs (min/max) 1.177657902 1.177657902
Depth 0   Iteration 60
Cut 5522433.05 12.88745305%
Imbalance 0.01497251121 0.0950000067
Integral (min/max) 0.4571954766 0.4571954766
Coefs (min/max) 1.178353641 1.178353641
Depth 0   Iteration 63
Cut 5237006.966 12.22136707%
Imbalance 0.01398564533 0.09500000257
Integral (min/max) 0.4223934874 0.4223934874
Coefs (min/max) 1.184323523 1.184323523
Depth 0   Iteration 66
Cut 4984788.876 11.63277708%
Imbalance 0.01337874819 0.09500000469
Integral (min/max) 0.387745584 0.387745584
Coefs (min/max) 1.189019339 1.189019339
Depth 0   Iteration 69
Cut 4761714.084 11.11219749%
Imbalance 0.01290491893 0.09500000465
Integral (min/max) 0.3532349437 0.3532349437
Coefs (min/max) 1.193513898 1.193513898
Depth 0   Iteration 72
Cut 4564443.511 10.65183605%
Imbalance 0.01265554247 0.09499999738
Integral (min/max) 0.3189557907 0.3189557907
Coefs (min/max) 1.199475653 1.199475653
Depth 0   Iteration 75
Cut 4391831.306 10.24901873%
Imbalance 0.01307194628 0.09500000313
Integral (min/max) 0.2853444625 0.2853444625
Coefs (min/max) 1.215316159 1.215316159
Depth 0   Iteration 78
Cut 4240102.564 9.894936205%
Imbalance 0.01366751689 0.09500000072
Integral (min/max) 0.2522657711 0.2522657711
Coefs (min/max) 1.222521011 1.222521011
Depth 0   Iteration 81
Cut 4107368.004 9.585179546%
Imbalance 0.01493367809 0.09500000015
Integral (min/max) 0.2198677626 0.2198677626
Coefs (min/max) 1.234319765 1.234319765
Depth 0   Iteration 84
Cut 3990236.703 9.311835508%
Imbalance 0.01668189334 0.09500000454
Integral (min/max) 0.188130115 0.188130115
Coefs (min/max) 1.251431515 1.251431515
Depth 0   Iteration 87
Cut 3887377.751 9.071798209%
Imbalance 0.01759490809 0.09500000419
Integral (min/max) 0.1572756003 0.1572756003
Coefs (min/max) 1.247024077 1.247024077
Depth 0   Iteration 90
Cut 3796860.841 8.860562977%
Imbalance 0.01811301317 0.09499999661
Integral (min/max) 0.1275135457 0.1275135457
Coefs (min/max) 1.261306195 1.261306195
Depth 0   Iteration 93
Cut 3719606.702 8.680278477%
Imbalance 0.02112281521 0.09499999238
Integral (min/max) 0.1000825825 0.1000825825
Coefs (min/max) 1.309410643 1.309410643
Depth 0   Iteration 96
Cut 3656105.191 8.532087863%
Imbalance 0.02894343451 0.09499999824
Integral (min/max) 0.07551815605 0.07551815605
Coefs (min/max) 1.37691947 1.37691947
Depth 0   Iteration 99
Cut 3602013.095 8.405855576%
Imbalance 0.03997788758 0.09500003314
Integral (min/max) 0.05249228631 0.05249228631
Coefs (min/max) 1.436310691 1.436310691
Allowed imbalance: 0.1
Depth 0   After fixing imbalance
Cut 3574665.044 8.342034664%
Imbalance 0.0453892922 0.09500000413
Integral (min/max) 0.04048474729 0.04048474729
Coefs (min/max) 1.601232501 1.601232501
Depth 0   Final
Cut 3574539 8.34174052%
Imbalance 0.04544688464 0.09501065282
Integral (min/max) 0 0
Coefs (min/max) 1.601232501 1.601232501


0-th res = 3574539 (-0.04544688464 0.04544688464 | -0.09501065278 0.09501065278 )
0-th iteration time: 310.6259421
result = 3574539 (-0.04544688464 0.04544688464 | -0.09501065278 0.09501065278 )
projections/LiveJournal dykstra2D (step=0.02, eps=0.1, depth=1) time: 310.743978

dykstra2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21423689.42 49.99549818%
Imbalance 0.009500000054 0.009488712635
Integral (min/max) 0.9904877657 0.9904877657
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 19379176.45 45.22431044%
Imbalance 0.009499989513 0.005955562748
Integral (min/max) 0.9638330454 0.9638330454
Coefs (min/max) 2.664065768 2.664065768
Depth 0   Iteration 6
Cut 17512860.25 40.86897247%
Imbalance 0.009499999394 0.00314340232
Integral (min/max) 0.9435739529 0.9435739529
Coefs (min/max) 1.096289365 1.096289365
Depth 0   Iteration 9
Cut 16278856.58 37.98923373%
Imbalance 0.00915953421 0.009500098275
Integral (min/max) 0.9261119932 0.9261119932
Coefs (min/max) 1.125445921 1.125445921
Depth 0   Iteration 12
Cut 15185924.88 35.4387083%
Imbalance 0.005751279159 0.009500012913
Integral (min/max) 0.9076326992 0.9076326992
Coefs (min/max) 1.173235684 1.173235684
Depth 0   Iteration 15
Cut 14210760.58 33.16301132%
Imbalance 0.0009501739278 0.009500023179
Integral (min/max) 0.886314591 0.886314591
Coefs (min/max) 1.2040717 1.2040717
Depth 0   Iteration 18
Cut 13319572.79 31.08328657%
Imbalance 0.004359887573 0.009500012363
Integral (min/max) 0.8616460871 0.8616460871
Coefs (min/max) 1.206084801 1.206084801
Depth 0   Iteration 21
Cut 12483211.25 29.13150734%
Imbalance 0.009387808616 0.009500028639
Integral (min/max) 0.8339810567 0.8339810567
Coefs (min/max) 1.177207763 1.177207763
Depth 0   Iteration 24
Cut 11687445.39 27.27446442%
Imbalance 0.009516615603 0.009500952665
Integral (min/max) 0.8057284635 0.8057284635
Coefs (min/max) 1.149591377 1.149591377
Depth 0   Iteration 27
Cut 10925545.2 25.49645229%
Imbalance 0.009515798286 0.009500815927
Integral (min/max) 0.7757988625 0.7757988625
Coefs (min/max) 1.123596326 1.123596326
Depth 0   Iteration 30
Cut 10203067.95 23.81043971%
Imbalance 0.009515460127 0.009500690557
Integral (min/max) 0.7446596167 0.7446596167
Coefs (min/max) 1.104229054 1.104229054
Depth 0   Iteration 33
Cut 9523458.351 22.22446542%
Imbalance 0.009514904386 0.009500623929
Integral (min/max) 0.71265652 0.71265652
Coefs (min/max) 1.092072558 1.092072558
Depth 0   Iteration 36
Cut 8890431.25 20.74719862%
Imbalance 0.009514975174 0.009500575761
Integral (min/max) 0.6799664751 0.6799664751
Coefs (min/max) 1.084228453 1.084228453
Depth 0   Iteration 39
Cut 8306484.341 19.38446804%
Imbalance 0.009514911143 0.009500513332
Integral (min/max) 0.6467109415 0.6467109415
Coefs (min/max) 1.080345591 1.080345591
Depth 0   Iteration 42
Cut 7772398.404 18.13809577%
Imbalance 0.009514584435 0.009500423125
Integral (min/max) 0.6129688472 0.6129688472
Coefs (min/max) 1.078020234 1.078020234
Depth 0   Iteration 45
Cut 7287498.888 17.00650763%
Imbalance 0.009513900467 0.009500411522
Integral (min/max) 0.5788482708 0.5788482708
Coefs (min/max) 1.076969694 1.076969694
Depth 0   Iteration 48
Cut 6850426.426 15.98653132%
Imbalance 0.009513151836 0.009500315213
Integral (min/max) 0.5443957566 0.5443957566
Coefs (min/max) 1.076411333 1.076411333
Depth 0   Iteration 51
Cut 6458015.247 15.07077905%
Imbalance 0.009511977987 0.009500277709
Integral (min/max) 0.5097527421 0.5097527421
Coefs (min/max) 1.077898689 1.077898689
Depth 0   Iteration 54
Cut 6106977.112 14.25157718%
Imbalance 0.009511098925 0.009500220022
Integral (min/max) 0.4749437745 0.4749437745
Coefs (min/max) 1.07846074 1.07846074
Depth 0   Iteration 57
Cut 5794097.727 13.52142466%
Imbalance 0.009509588354 0.00950017351
Integral (min/max) 0.4400996136 0.4400996136
Coefs (min/max) 1.079879389 1.079879389
Depth 0   Iteration 60
Cut 5515639.839 12.87160004%
Imbalance 0.009508906611 0.009500149849
Integral (min/max) 0.4052912214 0.4052912214
Coefs (min/max) 1.08199095 1.08199095
Depth 0   Iteration 63
Cut 5268862.439 12.29570675%
Imbalance 0.009507616756 0.009500111903
Integral (min/max) 0.3705744307 0.3705744307
Coefs (min/max) 1.085318564 1.085318564
Depth 0   Iteration 66
Cut 5050598.676 11.78635444%
Imbalance 0.009505828454 0.009500080728
Integral (min/max) 0.3361179993 0.3361179993
Coefs (min/max) 1.087894224 1.087894224
Depth 0   Iteration 69
Cut 4857854.277 11.33655553%
Imbalance 0.009505335044 0.009500064169
Integral (min/max) 0.3019594562 0.3019594562
Coefs (min/max) 1.089331741 1.089331741
Depth 0   Iteration 72
Cut 4687183.951 10.93826988%
Imbalance 0.009504896995 0.009500057362
Integral (min/max) 0.2681122273 0.2681122273
Coefs (min/max) 1.088088101 1.088088101
Depth 0   Iteration 75
Cut 4536474.291 10.58656554%
Imbalance 0.009502337716 0.009500023739
Integral (min/max) 0.234905885 0.234905885
Coefs (min/max) 1.095188797 1.095188797
Depth 0   Iteration 78
Cut 4405362.208 10.28059519%
Imbalance 0.009502095786 0.009500020131
Integral (min/max) 0.2027767119 0.2027767119
Coefs (min/max) 1.103113886 1.103113886
Depth 0   Iteration 81
Cut 4292114.83 10.01631488%
Imbalance 0.009501664417 0.009500018811
Integral (min/max) 0.1716869359 0.1716869359
Coefs (min/max) 1.102843169 1.102843169
Depth 0   Iteration 84
Cut 4192515.216 9.783883757%
Imbalance 0.009500007785 0.009500004742
Integral (min/max) 0.1412478714 0.1412478714
Coefs (min/max) 1.096389952 1.096389952
Depth 0   Iteration 87
Cut 4102917.698 9.574794067%
Imbalance 0.009500019115 0.009500002891
Integral (min/max) 0.1111890451 0.1111890451
Coefs (min/max) 1.085153257 1.085153257
Depth 0   Iteration 90
Cut 4020674.813 9.382867555%
Imbalance 0.009500177832 0.009499993729
Integral (min/max) 0.08155705549 0.08155705549
Coefs (min/max) 1.080215545 1.080215545
Depth 0   Iteration 93
Cut 3952581.024 9.223960149%
Imbalance 0.008959895036 0.009500002341
Integral (min/max) 0.05621040036 0.05621040036
Coefs (min/max) 1.175078646 1.175078646
Depth 0   Iteration 96
Cut 3904795.13 9.112444362%
Imbalance 0.007874405891 0.009500002555
Integral (min/max) 0.03827342926 0.03827342926
Coefs (min/max) 1.231421756 1.231421756
Depth 0   Iteration 99
Cut 3872669.628 9.037474526%
Imbalance 0.00694294766 0.009500000622
Integral (min/max) 0.02568677369 0.02568677369
Coefs (min/max) 1.3181502 1.3181502
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 3858344.886 9.004045521%
Imbalance 0.006721658576 0.009499996312
Integral (min/max) 0.01962520598 0.01962520598
Coefs (min/max) 1.425241652 1.425241652
Depth 0   Final
Cut 3858400 9.004174139%
Imbalance 0.006790823699 0.009486797345
Integral (min/max) 0 0
Coefs (min/max) 1.425241652 1.425241652


0-th res = 3858400 (-0.006790823693 0.006790823693 | 0.009486797312 -0.009486797312 )
0-th iteration time: 318.5974058
result = 3858400 (-0.006790823693 0.006790823693 | 0.009486797312 -0.009486797312 )
projections/LiveJournal dykstra2D (step=0.02, eps=0.01, depth=1) time: 318.7264073

dykstra2D (step=0.02, eps=0.001, depth=1):
Depth 0   Iteration 0
Cut 21425599 49.9999545%
Imbalance 0.000950000015 0.0009500000952
Integral (min/max) 0.9949521683 0.9949521683
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 20666032.34 48.22738801%
Imbalance 4.252504236e-05 0.000243121821
Integral (min/max) 0.9836924926 0.9836924926
Coefs (min/max) 1.500509293 1.500509293
Depth 0   Iteration 6
Cut 19608128.15 45.7586047%
Imbalance 7.479938318e-05 0.0009499948295
Integral (min/max) 0.973103292 0.973103292
Coefs (min/max) 1.261413613 1.261413613
Depth 0   Iteration 9
Cut 18650833.96 43.52461042%
Imbalance 4.134571175e-05 0.0009500187542
Integral (min/max) 0.9589912295 0.9589912295
Coefs (min/max) 1.123531409 1.123531409
Depth 0   Iteration 12
Cut 17771354.07 41.47220785%
Imbalance 0.0005982082783 0.0009500037695
Integral (min/max) 0.9421983642 0.9421983642
Coefs (min/max) 1.094685048 1.094685048
Depth 0   Iteration 15
Cut 16925195.59 39.49756593%
Imbalance 0.000950771749 0.0009501348166
Integral (min/max) 0.9228394215 0.9228394215
Coefs (min/max) 1.08143607 1.08143607
Depth 0   Iteration 18
Cut 16105971.4 37.58577939%
Imbalance 0.0009516506639 0.0009501948659
Integral (min/max) 0.9011826264 0.9011826264
Coefs (min/max) 1.072997224 1.072997224
Depth 0   Iteration 21
Cut 15319678.16 35.75084229%
Imbalance 0.0009524889594 0.0009502122656
Integral (min/max) 0.8773231911 0.8773231911
Coefs (min/max) 1.064175037 1.064175037
Depth 0   Iteration 24
Cut 14562546.97 33.98395936%
Imbalance 0.0009532672067 0.0009502498399
Integral (min/max) 0.851582881 0.851582881
Coefs (min/max) 1.058002995 1.058002995
Depth 0   Iteration 27
Cut 13835535.06 32.28736444%
Imbalance 0.0009536306295 0.0009502341713
Integral (min/max) 0.8242178586 0.8242178586
Coefs (min/max) 1.055039509 1.055039509
Depth 0   Iteration 30
Cut 13142446.15 30.6699341%
Imbalance 0.0009542798419 0.0009502712294
Integral (min/max) 0.7954202993 0.7954202993
Coefs (min/max) 1.052292461 1.052292461
Depth 0   Iteration 33
Cut 12484723.01 29.13503527%
Imbalance 0.0009545138435 0.0009502276565
Integral (min/max) 0.7654300111 0.7654300111
Coefs (min/max) 1.050509169 1.050509169
Depth 0   Iteration 36
Cut 11865130.13 27.68911929%
Imbalance 0.0009551321033 0.0009502311837
Integral (min/max) 0.7343974915 0.7343974915
Coefs (min/max) 1.04835955 1.04835955
Depth 0   Iteration 39
Cut 11285458.22 26.33636509%
Imbalance 0.0009553553414 0.0009502258981
Integral (min/max) 0.7024833375 0.7024833375
Coefs (min/max) 1.046316883 1.046316883
Depth 0   Iteration 42
Cut 10745647.94 25.07663418%
Imbalance 0.0009556803743 0.0009502062966
Integral (min/max) 0.6698493083 0.6698493083
Coefs (min/max) 1.045387693 1.045387693
Depth 0   Iteration 45
Cut 10245584.46 23.90965857%
Imbalance 0.000955922775 0.0009502025672
Integral (min/max) 0.6366193804 0.6366193804
Coefs (min/max) 1.044115059 1.044115059
Depth 0   Iteration 48
Cut 9783730.834 22.83185159%
Imbalance 0.0009558405568 0.0009501555146
Integral (min/max) 0.6029763355 0.6029763355
Coefs (min/max) 1.044580107 1.044580107
Depth 0   Iteration 51
Cut 9360373.047 21.8438806%
Imbalance 0.0009555312493 0.0009501605554
Integral (min/max) 0.568974545 0.568974545
Coefs (min/max) 1.044929563 1.044929563
Depth 0   Iteration 54
Cut 8974200.85 20.94268796%
Imbalance 0.0009555679198 0.0009501207662
Integral (min/max) 0.5346819384 0.5346819384
Coefs (min/max) 1.043550349 1.043550349
Depth 0   Iteration 57
Cut 8623940.164 20.12530038%
Imbalance 0.0009554379097 0.0009501335187
Integral (min/max) 0.5002185693 0.5002185693
Coefs (min/max) 1.044175702 1.044175702
Depth 0   Iteration 60
Cut 8307551.002 19.38695726%
Imbalance 0.0009553965164 0.0009501119365
Integral (min/max) 0.4656328795 0.4656328795
Coefs (min/max) 1.043465793 1.043465793
Depth 0   Iteration 63
Cut 8022635.747 18.72206337%
Imbalance 0.0009552588607 0.0009500965935
Integral (min/max) 0.4310369577 0.4310369577
Coefs (min/max) 1.044811204 1.044811204
Depth 0   Iteration 66
Cut 7767095.817 18.12572136%
Imbalance 0.000955191203 0.0009500890319
Integral (min/max) 0.3964867173 0.3964867173
Coefs (min/max) 1.044708499 1.044708499
Depth 0   Iteration 69
Cut 7539149.755 17.59377391%
Imbalance 0.0009549486348 0.0009500906362
Integral (min/max) 0.3620941711 0.3620941711
Coefs (min/max) 1.044537746 1.044537746
Depth 0   Iteration 72
Cut 7335969.916 17.11962228%
Imbalance 0.0009545186253 0.0009500560295
Integral (min/max) 0.3279224528 0.3279224528
Coefs (min/max) 1.044192701 1.044192701
Depth 0   Iteration 75
Cut 7154974.661 16.69724181%
Imbalance 0.0009544512717 0.0009500686549
Integral (min/max) 0.2940136067 0.2940136067
Coefs (min/max) 1.044474748 1.044474748
Depth 0   Iteration 78
Cut 6994259.793 16.32218877%
Imbalance 0.0009543333116 0.0009500518367
Integral (min/max) 0.2605902459 0.2605902459
Coefs (min/max) 1.045994949 1.045994949
Depth 0   Iteration 81
Cut 6852799.771 15.99206989%
Imbalance 0.0009540868471 0.0009500327692
Integral (min/max) 0.2280297231 0.2280297231
Coefs (min/max) 1.049481581 1.049481581
Depth 0   Iteration 84
Cut 6729047.909 15.70327575%
Imbalance 0.0009500525941 0.000950010786
Integral (min/max) 0.196352069 0.196352069
Coefs (min/max) 1.048746731 1.048746731
Depth 0   Iteration 87
Cut 6620406.327 15.44974379%
Imbalance 0.0009500441657 0.0009500068191
Integral (min/max) 0.165391714 0.165391714
Coefs (min/max) 1.044983263 1.044983263
Depth 0   Iteration 90
Cut 6523508.171 15.22361693%
Imbalance 0.0009500238008 0.00095000457
Integral (min/max) 0.134912818 0.134912818
Coefs (min/max) 1.039197391 1.039197391
Depth 0   Iteration 93
Cut 6436301.556 15.02010679%
Imbalance 0.0009498511833 0.0009500162688
Integral (min/max) 0.1052461033 0.1052461033
Coefs (min/max) 1.050288356 1.050288356
Depth 0   Iteration 96
Cut 6363336.183 14.84983078%
Imbalance 0.0009500229408 0.0009500113332
Integral (min/max) 0.07921295373 0.07921295373
Coefs (min/max) 1.111053605 1.111053605
Depth 0   Iteration 99
Cut 6307414.055 14.71932783%
Imbalance 0.0009516470771 0.0009499291369
Integral (min/max) 0.05833881254 0.05833881254
Coefs (min/max) 1.231803247 1.231803247
Allowed imbalance: 0.001
Depth 0   After fixing imbalance
Cut 6278866.409 14.65270748%
Imbalance 0.0009533802798 0.0009498299649
Integral (min/max) 0.04703828057 0.04703828057
Coefs (min/max) 1.323027241 1.323027241
Depth 0   Final
Cut 6278797 14.6525455%
Imbalance 0.0009029264407 0.0009534380881
Integral (min/max) 0 0
Coefs (min/max) 1.323027241 1.323027241


0-th res = 6278797 (0.0009029264347 -0.0009029264347 | -0.0009534380536 0.0009534380536 )
0-th iteration time: 328.7880429
result = 6278797 (0.0009029264347 -0.0009029264347 | -0.0009534380536 0.0009534380536 )
projections/LiveJournal dykstra2D (step=0.02, eps=0.001, depth=1) time: 328.8880683

alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.71 50.00000048%
Imbalance 4.732953255e-07 9.513545507e-11
Integral (min/max) 0.9949995918 0.9949995918
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 20924638.87 48.83088641%
Imbalance 0.0005796808544 0.001434246381
Integral (min/max) 0.9819033738 0.9819033738
Coefs (min/max) 1.258746258 1.258746258
Depth 0   Iteration 6
Cut 19587349.36 45.71011419%
Imbalance 0.001265646037 0.001687897934
Integral (min/max) 0.9714650247 0.9714650247
Coefs (min/max) 1.24343112 1.24343112
Depth 0   Iteration 9
Cut 18138785.19 42.32966529%
Imbalance 0.0006224547682 0.001167650527
Integral (min/max) 0.9569325093 0.9569325093
Coefs (min/max) 1.117379763 1.117379763
Depth 0   Iteration 12
Cut 16795261.56 39.19434474%
Imbalance 0.002258023632 0.0007535499728
Integral (min/max) 0.9415740285 0.9415740285
Coefs (min/max) 1.118934692 1.118934692
Depth 0   Iteration 15
Cut 15645165.6 36.51041767%
Imbalance 0.004307718613 0.000352033207
Integral (min/max) 0.9245665591 0.9245665591
Coefs (min/max) 1.159271695 1.159271695
Depth 0   Iteration 18
Cut 14639006.1 34.16238859%
Imbalance 0.005659588565 9.119243902e-05
Integral (min/max) 0.905029948 0.905029948
Coefs (min/max) 1.181754124 1.181754124
Depth 0   Iteration 21
Cut 13724966.36 32.02933525%
Imbalance 0.005912456452 0.00012516353
Integral (min/max) 0.8816086951 0.8816086951
Coefs (min/max) 1.17374222 1.17374222
Depth 0   Iteration 24
Cut 12851038.99 29.98989036%
Imbalance 0.005117950903 0.0001401591799
Integral (min/max) 0.8546375025 0.8546375025
Coefs (min/max) 1.134805067 1.134805067
Depth 0   Iteration 27
Cut 12001352.69 28.00701574%
Imbalance 0.004100686807 0.0001239010715
Integral (min/max) 0.8257336954 0.8257336954
Coefs (min/max) 1.100089932 1.100089932
Depth 0   Iteration 30
Cut 11177223.44 26.08378245%
Imbalance 0.003186141121 6.208010611e-05
Integral (min/max) 0.7958358996 0.7958358996
Coefs (min/max) 1.077239021 1.077239021
Depth 0   Iteration 33
Cut 10386489.06 24.23848129%
Imbalance 0.002524110254 2.99156939e-05
Integral (min/max) 0.7652362313 0.7652362313
Coefs (min/max) 1.064109373 1.064109373
Depth 0   Iteration 36
Cut 9637563.186 22.49074673%
Imbalance 0.002082495613 1.212053624e-05
Integral (min/max) 0.7340098845 0.7340098845
Coefs (min/max) 1.058389365 1.058389365
Depth 0   Iteration 39
Cut 8937489.659 20.8570167%
Imbalance 0.001873748685 2.634789622e-05
Integral (min/max) 0.7021511243 0.7021511243
Coefs (min/max) 1.05637004 1.05637004
Depth 0   Iteration 42
Cut 8292433.336 19.35167784%
Imbalance 0.00180093708 1.526747808e-05
Integral (min/max) 0.6695995555 0.6695995555
Coefs (min/max) 1.054647505 1.054647505
Depth 0   Iteration 45
Cut 7702135.48 17.97412635%
Imbalance 0.001708374616 2.321473629e-05
Integral (min/max) 0.636452773 0.636452773
Coefs (min/max) 1.052792493 1.052792493
Depth 0   Iteration 48
Cut 7165643.478 16.72213915%
Imbalance 0.001692140924 2.888888602e-05
Integral (min/max) 0.6028722809 0.6028722809
Coefs (min/max) 1.054367483 1.054367483
Depth 0   Iteration 51
Cut 6681397.743 15.59207671%
Imbalance 0.001735125629 1.496806159e-05
Integral (min/max) 0.5688294937 0.5688294937
Coefs (min/max) 1.053299835 1.053299835
Depth 0   Iteration 54
Cut 6245483.009 14.57480215%
Imbalance 0.001741002408 1.792341341e-05
Integral (min/max) 0.5344949223 0.5344949223
Coefs (min/max) 1.054578731 1.054578731
Depth 0   Iteration 57
Cut 5855100.568 13.66378424%
Imbalance 0.001779475326 1.169870636e-05
Integral (min/max) 0.4999397423 0.4999397423
Coefs (min/max) 1.05590601 1.05590601
Depth 0   Iteration 60
Cut 5505665.623 12.84832366%
Imbalance 0.001780979248 8.978412515e-06
Integral (min/max) 0.4652317543 0.4652317543
Coefs (min/max) 1.056262512 1.056262512
Depth 0   Iteration 63
Cut 5194358.74 12.12184082%
Imbalance 0.001771904192 1.024673149e-05
Integral (min/max) 0.4305209747 0.4305209747
Coefs (min/max) 1.058860203 1.058860203
Depth 0   Iteration 66
Cut 4917628.607 11.47604819%
Imbalance 0.001786096539 3.472428958e-06
Integral (min/max) 0.3958288012 0.3958288012
Coefs (min/max) 1.059206607 1.059206607
Depth 0   Iteration 69
Cut 4672082.75 10.90302889%
Imbalance 0.001746143443 6.843838438e-06
Integral (min/max) 0.3612338703 0.3612338703
Coefs (min/max) 1.061206579 1.061206579
Depth 0   Iteration 72
Cut 4455082.545 10.39662529%
Imbalance 0.001746632384 5.631787148e-07
Integral (min/max) 0.3269709637 0.3269709637
Coefs (min/max) 1.062188304 1.062188304
Depth 0   Iteration 75
Cut 4263764.322 9.950154583%
Imbalance 0.00169616239 1.012980223e-06
Integral (min/max) 0.2930369488 0.2930369488
Coefs (min/max) 1.06363774 1.06363774
Depth 0   Iteration 78
Cut 4094665.907 9.555537236%
Imbalance 0.001624836035 4.301366726e-07
Integral (min/max) 0.2593362281 0.2593362281
Coefs (min/max) 1.059735909 1.059735909
Depth 0   Iteration 81
Cut 3945767.416 9.208059538%
Imbalance 0.001577815276 3.015641787e-06
Integral (min/max) 0.2263132899 0.2263132899
Coefs (min/max) 1.067122306 1.067122306
Depth 0   Iteration 84
Cut 3819142.53 8.91256075%
Imbalance 0.0002459482455 5.496056099e-07
Integral (min/max) 0.1949170535 0.1949170535
Coefs (min/max) 1.133176423 1.133176423
Depth 0   Iteration 87
Cut 3707350.594 8.651676948%
Imbalance 0.0001102212036 6.89826657e-06
Integral (min/max) 0.1638916391 0.1638916391
Coefs (min/max) 1.118130912 1.118130912
Depth 0   Iteration 90
Cut 3609888.008 8.424232907%
Imbalance 0.0001977975346 4.60127913e-07
Integral (min/max) 0.1337408046 0.1337408046
Coefs (min/max) 1.121547962 1.121547962
Depth 0   Iteration 93
Cut 3522742.539 8.220865454%
Imbalance 5.607699696e-05 9.73143096e-07
Integral (min/max) 0.1041907348 0.1041907348
Coefs (min/max) 1.149858739 1.149858739
Depth 0   Iteration 96
Cut 3440400.754 8.028708141%
Imbalance 9.974868325e-05 5.137870647e-07
Integral (min/max) 0.07435759896 0.07435759896
Coefs (min/max) 1.100299456 1.100299456
Depth 0   Iteration 99
Cut 3376148.267 7.878765009%
Imbalance 1.922331297e-05 1.208616887e-05
Integral (min/max) 0.05046534429 0.05046534429
Coefs (min/max) 1.245709323 1.245709323
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 3344578.896 7.805092993%
Imbalance 4.781679044e-05 3.769916393e-06
Integral (min/max) 0.03860395321 0.03860395321
Coefs (min/max) 1.28801618 1.28801618
Depth 0   Final
Cut 3344530 7.804978885%
Imbalance 1.340878326e-05 5.48412257e-06
Integral (min/max) 0 0
Coefs (min/max) 1.28801618 1.28801618


0-th res = 3344530 (-1.34087773e-05 1.34087773e-05 | 5.484089059e-06 -5.484089059e-06 )
0-th iteration time: 126.671741
result = 3344530 (-1.34087773e-05 1.34087773e-05 | 5.484089059e-06 -5.484089059e-06 )
projections/LiveJournal alter2D (step=0.02, eps=0.01, depth=1) time: 126.7799787

orkut:
Graph is read. 3072441 vertices, 117185083 edges.
dykstra2D (step=0.02, eps=0.1, depth=1):
Depth 0   Iteration 0
Cut 58586677 49.99499552%
Imbalance 0.01000120686 0.01000455967
Integral (min/max) 0.9899987932 0.9899987932
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 57406613.41 48.98798715%
Imbalance 0.02680244937 0.09499999896
Integral (min/max) 0.9731975506 0.9731975506
Coefs (min/max) 1.537216475 1.537216475
Depth 0   Iteration 6
Cut 55188971.3 47.09556019%
Imbalance 0.01057460971 0.0949999391
Integral (min/max) 0.9714039556 0.9714039556
Coefs (min/max) 1.421507837 1.421507837
Depth 0   Iteration 9
Cut 52541452.9 44.83629789%
Imbalance 2.556981877e-05 0.09500001468
Integral (min/max) 0.9451020492 0.9451020492
Coefs (min/max) 1.186952685 1.186952685
Depth 0   Iteration 12
Cut 50186558.63 42.82674667%
Imbalance 0.00462518808 0.09500001031
Integral (min/max) 0.9190592997 0.9190592997
Coefs (min/max) 1.08078344 1.08078344
Depth 0   Iteration 15
Cut 47928904.16 40.90017512%
Imbalance 0.00942780673 0.08825931772
Integral (min/max) 0.8923798243 0.8923798243
Coefs (min/max) 1.049655217 1.049655217
Depth 0   Iteration 18
Cut 45591816.14 38.90581888%
Imbalance 0.01906389006 0.07115501431
Integral (min/max) 0.8629361919 0.8629361919
Coefs (min/max) 1.04240997 1.04240997
Depth 0   Iteration 21
Cut 43168547.56 36.83792037%
Imbalance 0.03260966851 0.04896629468
Integral (min/max) 0.8310360782 0.8310360782
Coefs (min/max) 1.037113319 1.037113319
Depth 0   Iteration 24
Cut 40687206.33 34.72046551%
Imbalance 0.0490250497 0.02507789988
Integral (min/max) 0.7971303486 0.7971303486
Coefs (min/max) 1.034355103 1.034355103
Depth 0   Iteration 27
Cut 38183866.62 32.58423824%
Imbalance 0.06740976686 0.001564971266
Integral (min/max) 0.7616382755 0.7616382755
Coefs (min/max) 1.032605061 1.032605061
Depth 0   Iteration 30
Cut 35694637.24 30.46005202%
Imbalance 0.08710567036 0.02064689968
Integral (min/max) 0.7249189788 0.7249189788
Coefs (min/max) 1.032231446 1.032231446
Depth 0   Iteration 33
Cut 33402237.31 28.5038304%
Imbalance 0.09500003031 0.03277891184
Integral (min/max) 0.6916696846 0.6916696846
Coefs (min/max) 1.106096934 1.106096934
Depth 0   Iteration 36
Cut 31203863.94 26.62784643%
Imbalance 0.09500004072 0.03756464032
Integral (min/max) 0.656873613 0.656873613
Coefs (min/max) 1.099819344 1.099819344
Depth 0   Iteration 39
Cut 29084019.78 24.81887543%
Imbalance 0.09500003496 0.04007140041
Integral (min/max) 0.6199033914 0.6199033914
Coefs (min/max) 1.090500167 1.090500167
Depth 0   Iteration 42
Cut 27037203.73 23.07222305%
Imbalance 0.09500004277 0.04054178124
Integral (min/max) 0.5820405736 0.5820405736
Coefs (min/max) 1.080272153 1.080272153
Depth 0   Iteration 45
Cut 25061059.15 21.38587823%
Imbalance 0.09500004166 0.03929386374
Integral (min/max) 0.5440757545 0.5440757545
Coefs (min/max) 1.070491542 1.070491542
Depth 0   Iteration 48
Cut 23158770 19.76255801%
Imbalance 0.09500003023 0.03674615093
Integral (min/max) 0.506508295 0.506508295
Coefs (min/max) 1.063492369 1.063492369
Depth 0   Iteration 51
Cut 21340631.97 18.21104822%
Imbalance 0.09500002915 0.03330652254
Integral (min/max) 0.4696239505 0.4696239505
Coefs (min/max) 1.05924076 1.05924076
Depth 0   Iteration 54
Cut 19622630.91 16.74499041%
Imbalance 0.09500003792 0.02939906595
Integral (min/max) 0.433569771 0.433569771
Coefs (min/max) 1.057680918 1.057680918
Depth 0   Iteration 57
Cut 18020488.95 15.37780108%
Imbalance 0.09500002285 0.02528620978
Integral (min/max) 0.3984606101 0.3984606101
Coefs (min/max) 1.058070714 1.058070714
Depth 0   Iteration 60
Cut 16548273.71 14.12148482%
Imbalance 0.09500001202 0.02120102487
Integral (min/max) 0.3643929403 0.3643929403
Coefs (min/max) 1.061293553 1.061293553
Depth 0   Iteration 63
Cut 15213087.03 12.98210202%
Imbalance 0.09500001533 0.0172776383
Integral (min/max) 0.3314623166 0.3314623166
Coefs (min/max) 1.066440123 1.066440123
Depth 0   Iteration 66
Cut 14018213.47 11.96245555%
Imbalance 0.0950000183 0.0135745765
Integral (min/max) 0.2997605179 0.2997605179
Coefs (min/max) 1.073129885 1.073129885
Depth 0   Iteration 69
Cut 12960875.01 11.06017479%
Imbalance 0.09500001305 0.01008874228
Integral (min/max) 0.2693984273 0.2693984273
Coefs (min/max) 1.081491486 1.081491486
Depth 0   Iteration 72
Cut 12037793.96 10.27246271%
Imbalance 0.09500000594 0.006830729297
Integral (min/max) 0.2405025477 0.2405025477
Coefs (min/max) 1.09339499 1.09339499
Depth 0   Iteration 75
Cut 11244430.44 9.595445218%
Imbalance 0.0950000017 0.003834867227
Integral (min/max) 0.2131412003 0.2131412003
Coefs (min/max) 1.109203313 1.109203313
Depth 0   Iteration 78
Cut 10574226.01 9.023525637%
Imbalance 0.0950000122 0.001102743238
Integral (min/max) 0.1873627075 0.1873627075
Coefs (min/max) 1.130646055 1.130646055
Depth 0   Iteration 81
Cut 10020195.05 8.550742801%
Imbalance 0.09500001679 0.001332774998
Integral (min/max) 0.1632093851 0.1632093851
Coefs (min/max) 1.161583332 1.161583332
Depth 0   Iteration 84
Cut 9571025.582 8.167443617%
Imbalance 0.09500001786 0.003495365842
Integral (min/max) 0.1406902664 0.1406902664
Coefs (min/max) 1.201463985 1.201463985
Depth 0   Iteration 87
Cut 9213881.829 7.862674662%
Imbalance 0.095000002 0.005384431608
Integral (min/max) 0.1198045262 0.1198045262
Coefs (min/max) 1.25534616 1.25534616
Depth 0   Iteration 90
Cut 8936220.067 7.625731738%
Imbalance 0.0950000134 0.006978244317
Integral (min/max) 0.1004638654 0.1004638654
Coefs (min/max) 1.325813814 1.325813814
Depth 0   Iteration 93
Cut 8725138.551 7.44560513%
Imbalance 0.09500000602 0.00825657807
Integral (min/max) 0.0825423204 0.0825423204
Coefs (min/max) 1.417102523 1.417102523
Depth 0   Iteration 96
Cut 8568492.19 7.311930811%
Imbalance 0.09500001226 0.009225495017
Integral (min/max) 0.06602358709 0.06602358709
Coefs (min/max) 1.54580667 1.54580667
Depth 0   Iteration 99
Cut 8453204.802 7.213550211%
Imbalance 0.09500000727 0.009854681163
Integral (min/max) 0.05060431186 0.05060431186
Coefs (min/max) 1.682796424 1.682796424
Allowed imbalance: 0.1
Depth 0   After fixing imbalance
Cut 8394580.461 7.163523075%
Imbalance 0.09499969122 0.01011215055
Integral (min/max) 0.04104549078 0.04104549078
Coefs (min/max) 1.816020028 1.816020028
Depth 0   Final
Cut 8393373 7.162492687%
Imbalance 0.09509669999 0.01011024586
Integral (min/max) 0 0
Coefs (min/max) 1.816020028 1.816020028


0-th res = 8393373 (-0.09509669999 0.09509669999 | 0.01011024586 -0.01011024586 )
0-th iteration time: 291.3027268
result = 8393373 (-0.09509669999 0.09509669999 | 0.01011024586 -0.01011024586 )
projections/orkut dykstra2D (step=0.02, eps=0.1, depth=1) time: 291.3720739

dykstra2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58587253.62 49.99548759%
Imbalance 0.009499998557 0.009500000004
Integral (min/max) 0.9904876322 0.9904876322
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 53690885.85 45.81716757%
Imbalance 0.005057310573 0.009453323108
Integral (min/max) 0.9218941261 0.9218941261
Coefs (min/max) 3.009424897 3.009424897
Depth 0   Iteration 6
Cut 50985219.94 43.50828504%
Imbalance 0.003821656447 0.009500000388
Integral (min/max) 0.8888657919 0.8888657919
Coefs (min/max) 1.063824786 1.063824786
Depth 0   Iteration 9
Cut 49268804.18 42.04358005%
Imbalance 0.002153067677 0.009500002968
Integral (min/max) 0.8633113234 0.8633113234
Coefs (min/max) 1.04954667 1.04954667
Depth 0   Iteration 12
Cut 47519310.44 40.55064793%
Imbalance 0.00043813136 0.009500003535
Integral (min/max) 0.8356644673 0.8356644673
Coefs (min/max) 1.04460738 1.04460738
Depth 0   Iteration 15
Cut 45737084.57 39.02978383%
Imbalance 0.001250761879 0.009500014699
Integral (min/max) 0.8063427521 0.8063427521
Coefs (min/max) 1.042287692 1.042287692
Depth 0   Iteration 18
Cut 43942525.74 37.49839537%
Imbalance 0.002922750315 0.009500007191
Integral (min/max) 0.7755456042 0.7755456042
Coefs (min/max) 1.038765477 1.038765477
Depth 0   Iteration 21
Cut 42146985.37 35.96616932%
Imbalance 0.004631200962 0.009500005017
Integral (min/max) 0.7435110437 0.7435110437
Coefs (min/max) 1.035776032 1.035776032
Depth 0   Iteration 24
Cut 40352028.29 34.43444102%
Imbalance 0.006419399555 0.009500006091
Integral (min/max) 0.7104959201 0.7104959201
Coefs (min/max) 1.034079716 1.034079716
Depth 0   Iteration 27
Cut 38558459.48 32.9038974%
Imbalance 0.008331071078 0.009473553079
Integral (min/max) 0.6767514789 0.6767514789
Coefs (min/max) 1.032175018 1.032175018
Depth 0   Iteration 30
Cut 36769480.21 31.37727027%
Imbalance 0.009512959134 0.009500289686
Integral (min/max) 0.6426277417 0.6426277417
Coefs (min/max) 1.032208342 1.032208342
Depth 0   Iteration 33
Cut 34992152.96 29.8605864%
Imbalance 0.009519329603 0.00950042476
Integral (min/max) 0.6083207633 0.6083207633
Coefs (min/max) 1.032163532 1.032163532
Depth 0   Iteration 36
Cut 33236248.21 28.36218345%
Imbalance 0.00952337963 0.009500491459
Integral (min/max) 0.5738321765 0.5738321765
Coefs (min/max) 1.033263062 1.033263062
Depth 0   Iteration 39
Cut 31516335.11 26.89449399%
Imbalance 0.009527221295 0.009500512429
Integral (min/max) 0.5392606083 0.5392606083
Coefs (min/max) 1.033400255 1.033400255
Depth 0   Iteration 42
Cut 29847483.84 25.4703782%
Imbalance 0.009533276415 0.009500608058
Integral (min/max) 0.5047653674 0.5047653674
Coefs (min/max) 1.034586565 1.034586565
Depth 0   Iteration 45
Cut 28242588.55 24.10083931%
Imbalance 0.009540442984 0.009500732855
Integral (min/max) 0.470451596 0.470451596
Coefs (min/max) 1.036125019 1.036125019
Depth 0   Iteration 48
Cut 26713423.65 22.79592501%
Imbalance 0.009549612433 0.009500775762
Integral (min/max) 0.4364382529 0.4364382529
Coefs (min/max) 1.038068352 1.038068352
Depth 0   Iteration 51
Cut 25270452.4 21.56456415%
Imbalance 0.009557732375 0.009500837128
Integral (min/max) 0.4028557297 0.4028557297
Coefs (min/max) 1.040053763 1.040053763
Depth 0   Iteration 54
Cut 23923676.03 20.41529128%
Imbalance 0.009563095157 0.009500832885
Integral (min/max) 0.3698903007 0.3698903007
Coefs (min/max) 1.043999902 1.043999902
Depth 0   Iteration 57
Cut 22681851.64 19.35557927%
Imbalance 0.009567774795 0.009500835248
Integral (min/max) 0.3376567315 0.3376567315
Coefs (min/max) 1.047566453 1.047566453
Depth 0   Iteration 60
Cut 21550236.94 18.38991481%
Imbalance 0.009567884345 0.00950074992
Integral (min/max) 0.3063359352 0.3063359352
Coefs (min/max) 1.052919549 1.052919549
Depth 0   Iteration 63
Cut 20532611.62 17.5215233%
Imbalance 0.009568213114 0.009500627977
Integral (min/max) 0.2760702308 0.2760702308
Coefs (min/max) 1.058539413 1.058539413
Depth 0   Iteration 66
Cut 19629519.4 16.75086871%
Imbalance 0.00956343985 0.009500575212
Integral (min/max) 0.2470210051 0.2470210051
Coefs (min/max) 1.065742758 1.065742758
Depth 0   Iteration 69
Cut 18840656.71 16.077692%
Imbalance 0.009558365965 0.009500521927
Integral (min/max) 0.2192949487 0.2192949487
Coefs (min/max) 1.074438499 1.074438499
Depth 0   Iteration 72
Cut 18163447.97 15.49979528%
Imbalance 0.009551716185 0.009500351569
Integral (min/max) 0.1929998452 0.1929998452
Coefs (min/max) 1.085641544 1.085641544
Depth 0   Iteration 75
Cut 17592423.5 15.01251102%
Imbalance 0.009545590785 0.009500270002
Integral (min/max) 0.1682481388 0.1682481388
Coefs (min/max) 1.10092222 1.10092222
Depth 0   Iteration 78
Cut 17120857.85 14.61010003%
Imbalance 0.00953837873 0.009500130587
Integral (min/max) 0.1451148716 0.1451148716
Coefs (min/max) 1.121203449 1.121203449
Depth 0   Iteration 81
Cut 16740510.98 14.28553068%
Imbalance 0.009531789081 0.00950012519
Integral (min/max) 0.1236653385 0.1236653385
Coefs (min/max) 1.149325822 1.149325822
Depth 0   Iteration 84
Cut 16442194.84 14.03096232%
Imbalance 0.009500589181 0.009500027406
Integral (min/max) 0.1039257408 0.1039257408
Coefs (min/max) 1.190504829 1.190504829
Depth 0   Iteration 87
Cut 16215602.42 13.83759947%
Imbalance 0.009500524087 0.009500015463
Integral (min/max) 0.08583321092 0.08583321092
Coefs (min/max) 1.249419739 1.249419739
Depth 0   Iteration 90
Cut 16049109.5 13.69552258%
Imbalance 0.009500500861 0.009500014368
Integral (min/max) 0.0693464378 0.0693464378
Coefs (min/max) 1.335191534 1.335191534
Depth 0   Iteration 93
Cut 15931550.65 13.59520362%
Imbalance 0.009500477594 0.009500019803
Integral (min/max) 0.05446641293 0.05446641293
Coefs (min/max) 1.4677658 1.4677658
Depth 0   Iteration 96
Cut 15854067.38 13.5290832%
Imbalance 0.009500565592 0.009500021322
Integral (min/max) 0.04139508362 0.04139508362
Coefs (min/max) 1.727046947 1.727046947
Depth 0   Iteration 99
Cut 15802642.96 13.48520012%
Imbalance 0.009500430156 0.009500035983
Integral (min/max) 0.02956229941 0.02956229941
Coefs (min/max) 2.039772433 2.039772433
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 15778833.07 13.46488194%
Imbalance 0.00950023442 0.009500043035
Integral (min/max) 0.02241586857 0.02241586857
Coefs (min/max) 2.347529496 2.347529496
Depth 0   Final
Cut 15777816 13.46401402%
Imbalance 0.009679925513 0.009506218469
Integral (min/max) 0 0
Coefs (min/max) 2.347529496 2.347529496


0-th res = 15777816 (-0.009679925505 0.009679925505 | 0.009506218466 -0.009506218466 )
0-th iteration time: 294.267881
result = 15777816 (-0.009679925505 0.009679925505 | 0.009506218466 -0.009506218466 )
projections/orkut dykstra2D (step=0.02, eps=0.01, depth=1) time: 294.3341749

dykstra2D (step=0.02, eps=0.001, depth=1):
Depth 0   Iteration 0
Cut 58592489.07 49.99995526%
Imbalance 0.0009500000395 0.000946579832
Integral (min/max) 0.9949532208 0.9949532208
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 57822873.51 49.34320311%
Imbalance 0.0006921613867 0.0009497336215
Integral (min/max) 0.9617276721 0.9617276721
Coefs (min/max) 1.091446049 1.091446049
Depth 0   Iteration 6
Cut 56132559.4 47.90077198%
Imbalance 0.0009595411121 0.0009517448657
Integral (min/max) 0.9464368056 0.9464368056
Coefs (min/max) 1.111468067 1.111468067
Depth 0   Iteration 9
Cut 54104142.42 46.16982046%
Imbalance 0.0009449090911 0.0009494320607
Integral (min/max) 0.9283925375 0.9283925375
Coefs (min/max) 1.095678794 1.095678794
Depth 0   Iteration 12
Cut 52119910.46 44.47657426%
Imbalance 0.0007740832636 0.0009502649352
Integral (min/max) 0.9076554469 0.9076554469
Coefs (min/max) 1.108040995 1.108040995
Depth 0   Iteration 15
Cut 50325610.06 42.94540633%
Imbalance 0.0007712114308 0.0009500110586
Integral (min/max) 0.8828744564 0.8828744564
Coefs (min/max) 1.084949725 1.084949725
Depth 0   Iteration 18
Cut 48542031.66 41.42338805%
Imbalance 0.0009832106678 0.0009514967656
Integral (min/max) 0.8553538889 0.8553538889
Coefs (min/max) 1.066509702 1.066509702
Depth 0   Iteration 21
Cut 46684563.8 39.83831611%
Imbalance 0.0009804877113 0.0009511520262
Integral (min/max) 0.8256577964 0.8256577964
Coefs (min/max) 1.053975009 1.053975009
Depth 0   Iteration 24
Cut 44742714.05 38.18123682%
Imbalance 0.0009822867521 0.0009511538146
Integral (min/max) 0.7942119867 0.7942119867
Coefs (min/max) 1.045571794 1.045571794
Depth 0   Iteration 27
Cut 42729510.6 36.46326777%
Imbalance 0.0009855884871 0.0009511275222
Integral (min/max) 0.7613173007 0.7613173007
Coefs (min/max) 1.038714846 1.038714846
Depth 0   Iteration 30
Cut 40664275.33 34.70089732%
Imbalance 0.0009902820181 0.0009513483116
Integral (min/max) 0.7272446423 0.7272446423
Coefs (min/max) 1.034554178 1.034554178
Depth 0   Iteration 33
Cut 38565391.22 32.9098126%
Imbalance 0.0009951331628 0.0009511898565
Integral (min/max) 0.6922438507 0.6922438507
Coefs (min/max) 1.032583541 1.032583541
Depth 0   Iteration 36
Cut 36451911.08 31.10627236%
Imbalance 0.0009929858303 0.0009510492419
Integral (min/max) 0.6565407305 0.6565407305
Coefs (min/max) 1.031029807 1.031029807
Depth 0   Iteration 39
Cut 34343392.41 29.30696598%
Imbalance 0.0009934817506 0.0009510616988
Integral (min/max) 0.6203689723 0.6203689723
Coefs (min/max) 1.030751555 1.030751555
Depth 0   Iteration 42
Cut 32258524.58 27.52784207%
Imbalance 0.0009959614716 0.0009510444851
Integral (min/max) 0.5839285974 0.5839285974
Coefs (min/max) 1.031748553 1.031748553
Depth 0   Iteration 45
Cut 30218504.2 25.78698878%
Imbalance 0.001002133496 0.000951055097
Integral (min/max) 0.547360251 0.547360251
Coefs (min/max) 1.032522622 1.032522622
Depth 0   Iteration 48
Cut 28241878.48 24.10023338%
Imbalance 0.001009795381 0.000951141172
Integral (min/max) 0.5108385391 0.5108385391
Coefs (min/max) 1.034193653 1.034193653
Depth 0   Iteration 51
Cut 26346417.36 22.48273985%
Imbalance 0.001018354016 0.0009512388376
Integral (min/max) 0.474526682 0.474526682
Coefs (min/max) 1.036805854 1.036805854
Depth 0   Iteration 54
Cut 24548457.78 20.94844937%
Imbalance 0.001026992061 0.0009512200548
Integral (min/max) 0.4385880313 0.4385880313
Coefs (min/max) 1.040206075 1.040206075
Depth 0   Iteration 57
Cut 22864110.43 19.51110998%
Imbalance 0.00103406446 0.0009512885756
Integral (min/max) 0.4031673247 0.4031673247
Coefs (min/max) 1.044262244 1.044262244
Depth 0   Iteration 60
Cut 21305560.28 18.18111976%
Imbalance 0.001040022752 0.0009512804187
Integral (min/max) 0.3684343819 0.3684343819
Coefs (min/max) 1.050083032 1.050083032
Depth 0   Iteration 63
Cut 19882749.66 16.96696299%
Imbalance 0.001043536657 0.0009511830774
Integral (min/max) 0.3345493501 0.3345493501
Coefs (min/max) 1.057439372 1.057439372
Depth 0   Iteration 66
Cut 18603647.98 15.87544037%
Imbalance 0.001043952737 0.0009510250244
Integral (min/max) 0.3016293171 0.3016293171
Coefs (min/max) 1.066847173 1.066847173
Depth 0   Iteration 69
Cut 17471339.32 14.90918372%
Imbalance 0.001041256058 0.0009508430978
Integral (min/max) 0.2698536796 0.2698536796
Coefs (min/max) 1.079719161 1.079719161
Depth 0   Iteration 72
Cut 16487038.04 14.06922931%
Imbalance 0.001034001718 0.0009506857726
Integral (min/max) 0.2393745124 0.2393745124
Coefs (min/max) 1.096064853 1.096064853
Depth 0   Iteration 75
Cut 15646930.01 13.35232234%
Imbalance 0.001024190865 0.0009505629891
Integral (min/max) 0.2103274842 0.2103274842
Coefs (min/max) 1.115086068 1.115086068
Depth 0   Iteration 78
Cut 14944373.99 12.7527955%
Imbalance 0.00101256678 0.0009503380962
Integral (min/max) 0.1828872875 0.1828872875
Coefs (min/max) 1.140411499 1.140411499
Depth 0   Iteration 81
Cut 14370206.38 12.26282903%
Imbalance 0.001000766505 0.0009501019253
Integral (min/max) 0.157161116 0.157161116
Coefs (min/max) 1.172471763 1.172471763
Depth 0   Iteration 84
Cut 13913552.41 11.87314294%
Imbalance 0.0009508797734 0.0009499724223
Integral (min/max) 0.1332905922 0.1332905922
Coefs (min/max) 1.218194908 1.218194908
Depth 0   Iteration 87
Cut 13560443.66 11.57181726%
Imbalance 0.0009507685717 0.000949983356
Integral (min/max) 0.1114146204 0.1114146204
Coefs (min/max) 1.284723676 1.284723676
Depth 0   Iteration 90
Cut 13296763.38 11.34680545%
Imbalance 0.0009506596007 0.000949996641
Integral (min/max) 0.09156870326 0.09156870326
Coefs (min/max) 1.386237682 1.386237682
Depth 0   Iteration 93
Cut 13106613.57 11.18454093%
Imbalance 0.0009505830801 0.0009500149318
Integral (min/max) 0.07376284965 0.07376284965
Coefs (min/max) 1.547566306 1.547566306
Depth 0   Iteration 96
Cut 12974490.77 11.07179381%
Imbalance 0.0009505654475 0.0009500247169
Integral (min/max) 0.05794547578 0.05794547578
Coefs (min/max) 1.809044162 1.809044162
Depth 0   Iteration 99
Cut 12886761.79 10.9969302%
Imbalance 0.0009504698521 0.000950031921
Integral (min/max) 0.04412619558 0.04412619558
Coefs (min/max) 2.263537014 2.263537014
Allowed imbalance: 0.001
Depth 0   After fixing imbalance
Cut 12844890.96 10.96119969%
Imbalance 0.0009501014333 0.0009502282783
Integral (min/max) 0.03573518431 0.03573518431
Coefs (min/max) 2.6026788 2.6026788
Depth 0   Final
Cut 12846481 10.96255656%
Imbalance 0.0008022936884 0.0009417239595
Integral (min/max) 0 0
Coefs (min/max) 2.6026788 2.6026788


0-th res = 12846481 (-0.0008022936811 0.0008022936811 | 0.0009417239565 -0.0009417239565 )
0-th iteration time: 320.739658
result = 12846481 (-0.0008022936811 0.0008022936811 | 0.0009417239565 -0.0009417239565 )
projections/orkut dykstra2D (step=0.02, eps=0.001, depth=1) time: 320.8059879

alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592541.45 49.99999995%
Imbalance 9.117781341e-07 3.797628878e-12
Integral (min/max) 0.9949979042 0.9949979042
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 58324715.66 49.77145057%
Imbalance 0.002821848229 0.0009389098113
Integral (min/max) 0.9746631818 0.9746631818
Coefs (min/max) 1.06899694 1.06899694
Depth 0   Iteration 6
Cut 56948123.52 48.59673438%
Imbalance 0.001446199194 0.0008786136296
Integral (min/max) 0.9610099186 0.9610099186
Coefs (min/max) 1.133469471 1.133469471
Depth 0   Iteration 9
Cut 55062172.56 46.98735637%
Imbalance 0.0001516561668 0.0007613274643
Integral (min/max) 0.9446380467 0.9446380467
Coefs (min/max) 1.107096598 1.107096598
Depth 0   Iteration 12
Cut 53190840.01 45.39045299%
Imbalance 0.002569944463 0.0005050645103
Integral (min/max) 0.9258767056 0.9258767056
Coefs (min/max) 1.120048092 1.120048092
Depth 0   Iteration 15
Cut 51415013.47 43.87504975%
Imbalance 0.003934802528 4.577453131e-05
Integral (min/max) 0.9044054612 0.9044054612
Coefs (min/max) 1.10472032 1.10472032
Depth 0   Iteration 18
Cut 49649886.87 42.36877732%
Imbalance 0.003907832772 8.346451038e-05
Integral (min/max) 0.8802894195 0.8802894195
Coefs (min/max) 1.086759302 1.086759302
Depth 0   Iteration 21
Cut 47898738.63 40.87443334%
Imbalance 0.003498808002 5.460402264e-05
Integral (min/max) 0.8533400216 0.8533400216
Coefs (min/max) 1.072096144 1.072096144
Depth 0   Iteration 24
Cut 46157109.72 39.38821268%
Imbalance 0.003102696697 5.92178639e-05
Integral (min/max) 0.8239341229 0.8239341229
Coefs (min/max) 1.060632563 1.060632563
Depth 0   Iteration 27
Cut 44405793.15 37.89372505%
Imbalance 0.002707872471 4.545619379e-05
Integral (min/max) 0.7925845879 0.7925845879
Coefs (min/max) 1.05005089 1.05005089
Depth 0   Iteration 30
Cut 42632314.07 36.38032502%
Imbalance 0.002297461817 4.436723948e-05
Integral (min/max) 0.7598252797 0.7598252797
Coefs (min/max) 1.043101027 1.043101027
Depth 0   Iteration 33
Cut 40836040.04 34.8474729%
Imbalance 0.001905869423 2.898275985e-05
Integral (min/max) 0.7259933583 0.7259933583
Coefs (min/max) 1.038713566 1.038713566
Depth 0   Iteration 36
Cut 39025261.22 33.3022431%
Imbalance 0.001613833919 2.323163897e-05
Integral (min/max) 0.691315594 0.691315594
Coefs (min/max) 1.035471414 1.035471414
Depth 0   Iteration 39
Cut 37210420.06 31.7535467%
Imbalance 0.001385155622 2.00040116e-06
Integral (min/max) 0.6560152343 0.6560152343
Coefs (min/max) 1.033156817 1.033156817
Depth 0   Iteration 42
Cut 35401447.16 30.20985799%
Imbalance 0.00124520294 1.08952358e-05
Integral (min/max) 0.6203012089 0.6203012089
Coefs (min/max) 1.032158983 1.032158983
Depth 0   Iteration 45
Cut 33610528.34 28.68157574%
Imbalance 0.001211557218 9.800077702e-06
Integral (min/max) 0.584360832 0.584360832
Coefs (min/max) 1.031707185 1.031707185
Depth 0   Iteration 48
Cut 31851126.57 27.1801886%
Imbalance 0.001189510917 2.027248637e-05
Integral (min/max) 0.5483958422 0.5483958422
Coefs (min/max) 1.032695443 1.032695443
Depth 0   Iteration 51
Cut 30139810.25 25.71983522%
Imbalance 0.001247129142 2.146109164e-05
Integral (min/max) 0.5125319326 0.5125319326
Coefs (min/max) 1.033084856 1.033084856
Depth 0   Iteration 54
Cut 28491039.07 24.31285479%
Imbalance 0.001314107924 1.335332809e-05
Integral (min/max) 0.476953872 0.476953872
Coefs (min/max) 1.034328341 1.034328341
Depth 0   Iteration 57
Cut 26918641.01 22.97104744%
Imbalance 0.001339007182 1.679962785e-05
Integral (min/max) 0.4418312061 0.4418312061
Coefs (min/max) 1.036064895 1.036064895
Depth 0   Iteration 60
Cut 25435234.93 21.70518148%
Imbalance 0.001404453215 2.388387573e-05
Integral (min/max) 0.4073208448 0.4073208448
Coefs (min/max) 1.038189803 1.038189803
Depth 0   Iteration 63
Cut 24051933.89 20.52474024%
Imbalance 0.001528883233 2.149073928e-05
Integral (min/max) 0.3735637642 0.3735637642
Coefs (min/max) 1.040970531 1.040970531
Depth 0   Iteration 66
Cut 22778131.12 19.43773946%
Imbalance 0.001656675478 1.78287855e-05
Integral (min/max) 0.3407045996 0.3407045996
Coefs (min/max) 1.045006548 1.045006548
Depth 0   Iteration 69
Cut 21619484.31 18.44900712%
Imbalance 0.001760283262 1.840728997e-05
Integral (min/max) 0.308858108 0.308858108
Coefs (min/max) 1.049177344 1.049177344
Depth 0   Iteration 72
Cut 20580229.28 17.56215787%
Imbalance 0.001885125591 1.472468886e-05
Integral (min/max) 0.2781787133 0.2781787133
Coefs (min/max) 1.054426801 1.054426801
Depth 0   Iteration 75
Cut 19661387.83 16.77806366%
Imbalance 0.001994253048 1.283510398e-05
Integral (min/max) 0.2487942715 0.2487942715
Coefs (min/max) 1.060531603 1.060531603
Depth 0   Iteration 78
Cut 18861699.63 16.09564899%
Imbalance 0.002047883407 1.475535761e-05
Integral (min/max) 0.2208355229 0.2208355229
Coefs (min/max) 1.068636511 1.068636511
Depth 0   Iteration 81
Cut 18179100.64 15.5131525%
Imbalance 0.00212395744 4.785685156e-06
Integral (min/max) 0.194391247 0.194391247
Coefs (min/max) 1.079622435 1.079622435
Depth 0   Iteration 84
Cut 17632710.17 15.04688969%
Imbalance 0.0005132892811 7.238719881e-07
Integral (min/max) 0.1700366999 0.1700366999
Coefs (min/max) 1.184194429 1.184194429
Depth 0   Iteration 87
Cut 17183597.16 14.66363869%
Imbalance 0.0003471619093 9.291822358e-07
Integral (min/max) 0.1476855271 0.1476855271
Coefs (min/max) 1.371409339 1.371409339
Depth 0   Iteration 90
Cut 16790447.34 14.32814391%
Imbalance 0.0005510223179 2.080728626e-05
Integral (min/max) 0.1250264713 0.1250264713
Coefs (min/max) 1.216050841 1.216050841
Depth 0   Iteration 93
Cut 16514526.99 14.09268703%
Imbalance 0.000311849088 2.414978695e-07
Integral (min/max) 0.10593096 0.10593096
Coefs (min/max) 1.419516233 1.419516233
Depth 0   Iteration 96
Cut 16308967.88 13.91727297%
Imbalance 6.421028267e-05 6.23007e-07
Integral (min/max) 0.08871902616 0.08871902616
Coefs (min/max) 1.784515061 1.784515061
Depth 0   Iteration 99
Cut 16130623.55 13.76508267%
Imbalance 0.0005420411906 1.517708441e-05
Integral (min/max) 0.07036559004 0.07036559004
Coefs (min/max) 1.403931169 1.403931169
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 16059629.55 13.70449987%
Imbalance 0.0003127259515 1.782968454e-06
Integral (min/max) 0.0609346955 0.0609346955
Coefs (min/max) 1.706315931 1.706315931
Depth 0   Final
Cut 16059549 13.70443113%
Imbalance 0.0001871476205 3.225666844e-05
Integral (min/max) 0 0
Coefs (min/max) 1.706315931 1.706315931


0-th res = 16059549 (-0.0001871476132 0.0001871476132 | 3.22566653e-05 -3.22566653e-05 )
0-th iteration time: 204.7775273
result = 16059549 (-0.0001871476132 0.0001871476132 | 3.22566653e-05 -3.22566653e-05 )
projections/orkut alter2D (step=0.02, eps=0.01, depth=1) time: 204.8454006

so:
Graph is read. 2601977 vertices, 28183518 edges.
DykstraMD (constraints=2, step=0.02, eps=0.1, depth=1, adaptive=0, fixVertices=0):
Depth 0   Iteration 0
Cut 14090357.69 49.99502791%
Imbalance 0.01000650331 0.009972196814
Integral (min/max) 0.9899934967 0.9899934967
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 12671835.3 44.96186495%
Imbalance 0.005057172456 0.06466865754
Integral (min/max) 0.9585733394 0.9585733394
Coefs (min/max) 2.010699164e-11 2.010699164e-11
Depth 0   Iteration 6
Cut 8855760.029 31.42176938%
Imbalance 0.06764336011 0.0344626048
Integral (min/max) 0.7767183643 0.7767183643
Coefs (min/max) 2.218912641e-23 2.218912641e-23
Depth 0   Iteration 9
Cut 7789197.838 27.63742212%
Imbalance 0.09499825464 0.05360928189
Integral (min/max) 0.6431048638 0.6431048638
Coefs (min/max) 1.268700021e-34 1.268700021e-34
Depth 0   Iteration 12
Cut 7309772.648 25.93633857%
Imbalance 0.09499913968 0.05860720993
Integral (min/max) 0.547060634 0.547060634
Coefs (min/max) 2.176786108e-45 2.176786108e-45
Depth 0   Iteration 15
Cut 7026248.246 24.93034491%
Imbalance 0.09499902426 0.06132055384
Integral (min/max) 0.4718008583 0.4718008583
Coefs (min/max) 8.00169601e-56 8.00169601e-56
Depth 0   Iteration 18
Cut 6837577.76 24.26090937%
Imbalance 0.09499808764 0.06291398669
Integral (min/max) 0.4107656249 0.4107656249
Coefs (min/max) 5.33850189e-66 5.33850189e-66
Depth 0   Iteration 21
Cut 6707305.978 23.79868254%
Imbalance 0.0949969658 0.06452999822
Integral (min/max) 0.3609819248 0.3609819248
Coefs (min/max) 6.12323907e-76 6.12323907e-76
Depth 0   Iteration 24
Cut 6605506.298 23.43747966%
Imbalance 0.09499100581 0.06545916875
Integral (min/max) 0.3177520901 0.3177520901
Coefs (min/max) 1.025751627e-85 1.025751627e-85
Depth 0   Iteration 27
Cut 6537860.032 23.197459%
Imbalance 0.09498231664 0.06610634498
Integral (min/max) 0.2842199997 0.2842199997
Coefs (min/max) 3.144523412e-95 3.144523412e-95
Depth 0   Iteration 30
Cut 6482308.797 23.0003536%
Imbalance 0.09497749172 0.06665610003
Integral (min/max) 0.2540611385 0.2540611385
Coefs (min/max) 1.270362547e-104 1.270362547e-104
Depth 0   Iteration 33
Cut 6432016.777 22.82190881%
Imbalance 0.09497314014 0.06710740602
Integral (min/max) 0.2254523818 0.2254523818
Coefs (min/max) 5.926356109e-114 5.926356109e-114
Depth 0   Iteration 36
Cut 6385955.979 22.65847713%
Imbalance 0.09495178943 0.06751577883
Integral (min/max) 0.1984505792 0.1984505792
Coefs (min/max) 3.177461287e-123 3.177461287e-123
Depth 0   Iteration 39
Cut 6358949.681 22.56265411%
Imbalance 0.09483230973 0.06759572808
Integral (min/max) 0.1812690939 0.1812690939
Coefs (min/max) 4.12138653e-132 4.12138653e-132
Depth 0   Iteration 42
Cut 6343541.129 22.5079819%
Imbalance 0.09476934281 0.06762110582
Integral (min/max) 0.1699370597 0.1699370597
Coefs (min/max) 1.166429241e-140 1.166429241e-140
Depth 0   Iteration 45
Cut 6331927.207 22.46677369%
Imbalance 0.09473691084 0.06763272358
Integral (min/max) 0.1604826421 0.1604826421
Coefs (min/max) 4.981804379e-149 4.981804379e-149
Depth 0   Iteration 48
Cut 6322327.776 22.43271325%
Imbalance 0.09471615112 0.06752995749
Integral (min/max) 0.1520384725 0.1520384725
Coefs (min/max) 2.822377783e-157 2.822377783e-157
Depth 0   Iteration 51
Cut 6314005.917 22.40318585%
Imbalance 0.09470200206 0.06737849772
Integral (min/max) 0.1442502573 0.1442502573
Coefs (min/max) 1.968818037e-165 1.968818037e-165
Depth 0   Iteration 54
Cut 6306342.784 22.37599573%
Imbalance 0.09469202509 0.06716664591
Integral (min/max) 0.1368146513 0.1368146513
Coefs (min/max) 1.552560654e-173 1.552560654e-173
Depth 0   Iteration 57
Cut 6299388.017 22.35131901%
Imbalance 0.09468002292 0.06696737082
Integral (min/max) 0.1297942221 0.1297942221
Coefs (min/max) 1.432919432e-181 1.432919432e-181
Depth 0   Iteration 60
Cut 6293685.641 22.331086%
Imbalance 0.09468022414 0.06673035686
Integral (min/max) 0.1235313946 0.1235313946
Coefs (min/max) 1.759987555e-189 1.759987555e-189
Depth 0   Iteration 63
Cut 6288408.45 22.31236161%
Imbalance 0.09467488623 0.0664656179
Integral (min/max) 0.1174910688 0.1174910688
Coefs (min/max) 2.417888666e-197 2.417888666e-197
Depth 0   Iteration 66
Cut 6283439.097 22.29472948%
Imbalance 0.09467016416 0.0661623072
Integral (min/max) 0.1116100767 0.1116100767
Coefs (min/max) 3.632886279e-205 3.632886279e-205
Depth 0   Iteration 69
Cut 6278681.658 22.27784927%
Imbalance 0.09466692557 0.06581566147
Integral (min/max) 0.1058516306 0.1058516306
Coefs (min/max) 5.817918899e-213 5.817918899e-213
Depth 0   Iteration 72
Cut 6274078.894 22.26151786%
Imbalance 0.094664576 0.06549349995
Integral (min/max) 0.1002004765 0.1002004765
Coefs (min/max) 9.799846513e-221 9.799846513e-221
Depth 0   Iteration 75
Cut 6269636.158 22.24575427%
Imbalance 0.09466224436 0.06510559737
Integral (min/max) 0.09466338396 0.09466338396
Coefs (min/max) 1.737218377e-228 1.737218377e-228
Depth 0   Iteration 78
Cut 6265247.468 22.23018244%
Imbalance 0.09466063082 0.06450764414
Integral (min/max) 0.08924805274 0.08924805274
Coefs (min/max) 3.158363447e-236 3.158363447e-236
Depth 0   Iteration 81
Cut 6260979.019 22.21503724%
Imbalance 0.09465635006 0.06419772275
Integral (min/max) 0.0840293902 0.0840293902
Coefs (min/max) 5.959249696e-244 5.959249696e-244
Depth 0   Iteration 84
Cut 6257080.106 22.20120322%
Imbalance 0.09463969514 0.06392620546
Integral (min/max) 0.07924156279 0.07924156279
Coefs (min/max) 1.287220468e-251 1.287220468e-251
Depth 0   Iteration 87
Cut 6254110.623 22.19066698%
Imbalance 0.09463409234 0.06365982268
Integral (min/max) 0.07582950517 0.07582950517
Coefs (min/max) 4.315366355e-259 4.315366355e-259
Depth 0   Iteration 90
Cut 6251812.148 22.1825116%
Imbalance 0.09464272174 0.06338687359
Integral (min/max) 0.07341305731 0.07341305731
Coefs (min/max) 2.106524293e-266 2.106524293e-266
Depth 0   Iteration 93
Cut 6249817.818 22.17543537%
Imbalance 0.09464909055 0.06310848118
Integral (min/max) 0.0714025734 0.0714025734
Coefs (min/max) 1.266456016e-273 1.266456016e-273
Depth 0   Iteration 96
Cut 6247996.477 22.16897293%
Imbalance 0.09465445584 0.06281944503
Integral (min/max) 0.06960106878 0.06960106878
Coefs (min/max) 8.71717586e-281 8.71717586e-281
Depth 0   Iteration 99
Cut 6246315.777 22.16300952%
Imbalance 0.09465967826 0.06254228046
Integral (min/max) 0.0679417582 0.0679417582
Coefs (min/max) 6.769917945e-288 6.769917945e-288
Allowed imbalance: 0.1
Depth 0   After fixing imbalance
Cut 6245270.009 22.15929895%
Imbalance 0.09466342234 0.06236224173
Integral (min/max) 0.06691228608 0.06691228608
Coefs (min/max) 1.323564747e-292 1.323564747e-292
Depth 0   Final
Cut 6245167 22.15893346%
Imbalance 0.0946945342 0.0624761962
Integral (min/max) 0 0
Coefs (min/max) 1.323564747e-292 1.323564747e-292


0-th res = 6245167 (-0.09469453419 0.09469453419 | -0.06247619619 0.06247619619 )
0-th iteration time: 361.322942
result = 6245167 (-0.09469453419 0.09469453419 | -0.06247619619 0.06247619619 )
SO/so DykstraMD (constraints=2, step=0.02, eps=0.1, depth=1, adaptive=0, fixVertices=0) time: 361.3865929

DykstraMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=0, fixVertices=0):
Depth 0   Iteration 0
Cut 14090487.28 49.9954877%
Imbalance 0.009500000017 0.009500000008
Integral (min/max) 0.9904877934 0.9904877934
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 14086643.18 49.98184818%
Imbalance 0.009500000017 0.009500000008
Integral (min/max) 0.9901220347 0.9901220347
Coefs (min/max) 1.187103025e-06 1.187103025e-06
Depth 0   Iteration 6
Cut 10442145.85 37.05054085%
Imbalance 0.00950022311 0.009507202946
Integral (min/max) 0.893789706 0.893789706
Coefs (min/max) 6.910854928e-18 6.910854928e-18
Depth 0   Iteration 9
Cut 7730864.559 27.43044555%
Imbalance 0.009500071138 0.009502199488
Integral (min/max) 0.7072136196 0.7072136196
Coefs (min/max) 1.193603299e-29 1.193603299e-29
Depth 0   Iteration 12
Cut 6870761.752 24.37865192%
Imbalance 0.009500067499 0.009502013271
Integral (min/max) 0.5800353074 0.5800353074
Coefs (min/max) 9.120394137e-41 9.120394137e-41
Depth 0   Iteration 15
Cut 6438572.877 22.84517098%
Imbalance 0.009500064525 0.009501802498
Integral (min/max) 0.486859982 0.486859982
Coefs (min/max) 1.88980117e-51 1.88980117e-51
Depth 0   Iteration 18
Cut 6180832.561 21.93066373%
Imbalance 0.00950006456 0.009501653698
Integral (min/max) 0.4148366389 0.4148366389
Coefs (min/max) 8.316781147e-62 8.316781147e-62
Depth 0   Iteration 21
Cut 6011785.207 21.33085446%
Imbalance 0.009500064769 0.009501541531
Integral (min/max) 0.3575369224 0.3575369224
Coefs (min/max) 6.813472106e-72 6.813472106e-72
Depth 0   Iteration 24
Cut 5893649.949 20.91169012%
Imbalance 0.009500069612 0.009501452125
Integral (min/max) 0.3111360942 0.3111360942
Coefs (min/max) 9.77751266e-82 9.77751266e-82
Depth 0   Iteration 27
Cut 5808905.497 20.61100214%
Imbalance 0.009500069571 0.009501384542
Integral (min/max) 0.2727539057 0.2727539057
Coefs (min/max) 2.235659134e-91 2.235659134e-91
Depth 0   Iteration 30
Cut 5737097.244 20.35621402%
Imbalance 0.009500078601 0.009501340767
Integral (min/max) 0.2376110104 0.2376110104
Coefs (min/max) 6.452279941e-101 6.452279941e-101
Depth 0   Iteration 33
Cut 5689180.566 20.18619736%
Imbalance 0.009500091624 0.009501318154
Integral (min/max) 0.2107208936 0.2107208936
Coefs (min/max) 3.482310311e-110 3.482310311e-110
Depth 0   Iteration 36
Cut 5656158.802 20.06903043%
Imbalance 0.009500094834 0.009501291116
Integral (min/max) 0.1897990882 0.1897990882
Coefs (min/max) 3.276565995e-119 3.276565995e-119
Depth 0   Iteration 39
Cut 5627243.529 19.96643403%
Imbalance 0.00950009546 0.009501258586
Integral (min/max) 0.1706184424 0.1706184424
Coefs (min/max) 3.826811101e-128 3.826811101e-128
Depth 0   Iteration 42
Cut 5600714.431 19.8723042%
Imbalance 0.009500095224 0.009501230498
Integral (min/max) 0.1522872636 0.1522872636
Coefs (min/max) 5.03366435e-137 5.03366435e-137
Depth 0   Iteration 45
Cut 5575605.764 19.7832143%
Imbalance 0.00950009467 0.009501206276
Integral (min/max) 0.1344696067 0.1344696067
Coefs (min/max) 7.126615764e-146 7.126615764e-146
Depth 0   Iteration 48
Cut 5551787.281 19.6987022%
Imbalance 0.009500095335 0.009501189126
Integral (min/max) 0.1170805588 0.1170805588
Coefs (min/max) 1.06885994e-154 1.06885994e-154
Depth 0   Iteration 51
Cut 5529228.104 19.61865834%
Imbalance 0.00950011353 0.009501170935
Integral (min/max) 0.1002339851 0.1002339851
Coefs (min/max) 1.718292475e-163 1.718292475e-163
Depth 0   Iteration 54
Cut 5517463.731 19.57691631%
Imbalance 0.009500233332 0.009501159945
Integral (min/max) 0.08841895887 0.08841895887
Coefs (min/max) 5.322188018e-172 5.322188018e-172
Depth 0   Iteration 57
Cut 5512264.79 19.55846956%
Imbalance 0.009500327976 0.009501182696
Integral (min/max) 0.08012265949 0.08012265949
Coefs (min/max) 3.085649345e-180 3.085649345e-180
Depth 0   Iteration 60
Cut 5509243.692 19.54775019%
Imbalance 0.009500400324 0.009501219022
Integral (min/max) 0.07334175287 0.07334175287
Coefs (min/max) 2.702950612e-188 2.702950612e-188
Depth 0   Iteration 63
Cut 5507192.89 19.54047358%
Imbalance 0.009500455829 0.009501261792
Integral (min/max) 0.06733850299 0.06733850299
Coefs (min/max) 3.147805649e-196 3.147805649e-196
Depth 0   Iteration 66
Cut 5505717.91 19.5352401%
Imbalance 0.009500516294 0.009501294165
Integral (min/max) 0.06178830947 0.06178830947
Coefs (min/max) 4.472068685e-204 4.472068685e-204
Depth 0   Iteration 69
Cut 5504935.262 19.53246313%
Imbalance 0.009500582711 0.009501304649
Integral (min/max) 0.05705760603 0.05705760603
Coefs (min/max) 8.860991285e-212 8.860991285e-212
Depth 0   Iteration 72
Cut 5503038.235 19.52573215%
Imbalance 0.009500595569 0.00950133314
Integral (min/max) 0.05340146894 0.05340146894
Coefs (min/max) 2.727050489e-219 2.727050489e-219
Depth 0   Iteration 75
Cut 5500560.167 19.51693954%
Imbalance 0.009500579014 0.009501364519
Integral (min/max) 0.0506364292 0.0506364292
Coefs (min/max) 1.281693133e-226 1.281693133e-226
Depth 0   Iteration 78
Cut 5498180.338 19.50849549%
Imbalance 0.009500561166 0.009501383527
Integral (min/max) 0.04844659918 0.04844659918
Coefs (min/max) 8.335670908e-234 8.335670908e-234
Depth 0   Iteration 81
Cut 5495944.783 19.50056335%
Imbalance 0.009500543923 0.00950139482
Integral (min/max) 0.04664749123 0.04664749123
Coefs (min/max) 7.009075195e-241 7.009075195e-241
Depth 0   Iteration 84
Cut 5493817.932 19.49301692%
Imbalance 0.009500528512 0.00950139961
Integral (min/max) 0.04513482575 0.04513482575
Coefs (min/max) 7.327873517e-248 7.327873517e-248
Depth 0   Iteration 87
Cut 5491801.931 19.4858638%
Imbalance 0.009500514726 0.00950140059
Integral (min/max) 0.0438267738 0.0438267738
Coefs (min/max) 9.098802572e-255 9.098802572e-255
Depth 0   Iteration 90
Cut 5489883.569 19.47905712%
Imbalance 0.009500499533 0.009501400629
Integral (min/max) 0.04270335858 0.04270335858
Coefs (min/max) 1.34458124e-261 1.34458124e-261
Depth 0   Iteration 93
Cut 5488055.493 19.47257079%
Imbalance 0.009500489115 0.009501395121
Integral (min/max) 0.04171104326 0.04171104326
Coefs (min/max) 2.213251705e-268 2.213251705e-268
Depth 0   Iteration 96
Cut 5486284.899 19.46628841%
Imbalance 0.009500480342 0.009501387385
Integral (min/max) 0.04081078454 0.04081078454
Coefs (min/max) 3.951864527e-275 3.951864527e-275
Depth 0   Iteration 99
Cut 5484570.246 19.46020453%
Imbalance 0.009500477993 0.009501375814
Integral (min/max) 0.03998964016 0.03998964016
Coefs (min/max) 7.614376894e-282 7.614376894e-282
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 5483851.551 19.45765447%
Imbalance 0.009500000022 0.009500000015
Integral (min/max) 0.03954623397 0.03954623397
Coefs (min/max) 3.22131019e-286 3.22131019e-286
Depth 0   Final
Cut 5482718 19.45363244%
Imbalance 0.009487785635 0.009387756349
Integral (min/max) 0 0
Coefs (min/max) 3.22131019e-286 3.22131019e-286


0-th res = 5482718 (0.009487785634 -0.009487785634 | -0.009387756348 0.009387756348 )
0-th iteration time: 518.648435
result = 5482718 (0.009487785634 -0.009487785634 | -0.009387756348 0.009387756348 )
SO/so DykstraMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=0, fixVertices=0) time: 518.7181495

DykstraMD (constraints=2, step=0.02, eps=0.001, depth=1, adaptive=0, fixVertices=0):
Depth 0   Iteration 0
Cut 14091746.23 49.99995468%
Imbalance 0.0009500000169 0.0009500000079
Integral (min/max) 0.9949569297 0.9949569297
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 14074228.73 49.93779956%
Imbalance 0.0009500000169 0.0009500000078
Integral (min/max) 0.9937797056 0.9937797056
Coefs (min/max) 1.854563007e-07 1.854563007e-07
Depth 0   Iteration 6
Cut 10169472.77 36.08304955%
Imbalance 0.0004848667078 0.0009623953313
Integral (min/max) 0.8670916915 0.8670916915
Coefs (min/max) 4.793925359e-19 4.793925359e-19
Depth 0   Iteration 9
Cut 8259936.581 29.30768466%
Imbalance 0.0006716653562 0.0009640055115
Integral (min/max) 0.7052619795 0.7052619795
Coefs (min/max) 1.292404836e-30 1.292404836e-30
Depth 0   Iteration 12
Cut 7501365.149 26.61614192%
Imbalance 0.0007564531049 0.0009611568303
Integral (min/max) 0.5903532825 0.5903532825
Coefs (min/max) 1.216661907e-41 1.216661907e-41
Depth 0   Iteration 15
Cut 7101783.923 25.19835857%
Imbalance 0.0007784822856 0.0009612004218
Integral (min/max) 0.5026014991 0.5026014991
Coefs (min/max) 2.765919044e-52 2.765919044e-52
Depth 0   Iteration 18
Cut 6850014.555 24.30503727%
Imbalance 0.0007976493241 0.00096042734
Integral (min/max) 0.4329948204 0.4329948204
Coefs (min/max) 1.256731162e-62 1.256731162e-62
Depth 0   Iteration 21
Cut 6685071.581 23.71979105%
Imbalance 0.0008029674497 0.0009604986898
Integral (min/max) 0.3766259955 0.3766259955
Coefs (min/max) 1.030677865e-72 1.030677865e-72
Depth 0   Iteration 24
Cut 6564021.722 23.2902852%
Imbalance 0.0008076627923 0.0009604344155
Integral (min/max) 0.3290213345 0.3290213345
Coefs (min/max) 1.316600155e-82 1.316600155e-82
Depth 0   Iteration 27
Cut 6475009.35 22.9744539%
Imbalance 0.0008205320772 0.0009601427145
Integral (min/max) 0.2904588725 0.2904588725
Coefs (min/max) 2.861724114e-92 2.861724114e-92
Depth 0   Iteration 30
Cut 6410874.386 22.74689195%
Imbalance 0.0008301411861 0.0009599029399
Integral (min/max) 0.2589642152 0.2589642152
Coefs (min/max) 9.925982616e-102 9.925982616e-102
Depth 0   Iteration 33
Cut 6356314.482 22.55330396%
Imbalance 0.0008357216948 0.000959790417
Integral (min/max) 0.2297865997 0.2297865997
Coefs (min/max) 4.204650596e-111 4.204650596e-111
Depth 0   Iteration 36
Cut 6308305.107 22.38295839%
Imbalance 0.0008388284786 0.0009599124909
Integral (min/max) 0.20211424 0.20211424
Coefs (min/max) 2.040637439e-120 2.040637439e-120
Depth 0   Iteration 39
Cut 6266103.801 22.23322085%
Imbalance 0.0008942120384 0.0009596535234
Integral (min/max) 0.1785484169 0.1785484169
Coefs (min/max) 1.428385962e-129 1.428385962e-129
Depth 0   Iteration 42
Cut 6237694.537 22.13241987%
Imbalance 0.0009494934815 0.0009590555574
Integral (min/max) 0.1645451595 0.1645451595
Coefs (min/max) 2.559531431e-138 2.559531431e-138
Depth 0   Iteration 45
Cut 6217098.833 22.05934275%
Imbalance 0.0009495106105 0.0009581379181
Integral (min/max) 0.1540387609 0.1540387609
Coefs (min/max) 7.987079241e-147 7.987079241e-147
Depth 0   Iteration 48
Cut 6201486.729 22.0039483%
Imbalance 0.0009495322621 0.0009574953673
Integral (min/max) 0.1451137981 0.1451137981
Coefs (min/max) 3.542120243e-155 3.542120243e-155
Depth 0   Iteration 51
Cut 6188156.961 21.95665197%
Imbalance 0.0009495577407 0.0009569585236
Integral (min/max) 0.137229159 0.137229159
Coefs (min/max) 2.074470584e-163 2.074470584e-163
Depth 0   Iteration 54
Cut 6175942.608 21.91331333%
Imbalance 0.0009495871415 0.0009564643924
Integral (min/max) 0.1299006531 0.1299006531
Coefs (min/max) 1.433954226e-171 1.433954226e-171
Depth 0   Iteration 57
Cut 6161867.802 21.86337349%
Imbalance 0.0009496411485 0.0009556477137
Integral (min/max) 0.1229240974 0.1229240974
Coefs (min/max) 1.112293094e-179 1.112293094e-179
Depth 0   Iteration 60
Cut 6151393.443 21.82620865%
Imbalance 0.0009496711804 0.0009552184835
Integral (min/max) 0.1166329999 0.1166329999
Coefs (min/max) 1.096836041e-187 1.096836041e-187
Depth 0   Iteration 63
Cut 6142967.188 21.79631084%
Imbalance 0.0009496963723 0.0009548739949
Integral (min/max) 0.1107963289 0.1107963289
Coefs (min/max) 1.28989341e-195 1.28989341e-195
Depth 0   Iteration 66
Cut 6134229.084 21.76530653%
Imbalance 0.000949729115 0.0009544381084
Integral (min/max) 0.1051918847 0.1051918847
Coefs (min/max) 1.704473103e-203 1.704473103e-203
Depth 0   Iteration 69
Cut 6126128.27 21.73656344%
Imbalance 0.0009497596587 0.0009540406999
Integral (min/max) 0.09975899725 0.09975899725
Coefs (min/max) 2.48667323e-211 2.48667323e-211
Depth 0   Iteration 72
Cut 6118364.614 21.70901665%
Imbalance 0.0009497896608 0.0009536595056
Integral (min/max) 0.09446085826 0.09446085826
Coefs (min/max) 3.926097232e-219 3.926097232e-219
Depth 0   Iteration 75
Cut 6110965.492 21.68276328%
Imbalance 0.0009498188659 0.0009532890606
Integral (min/max) 0.08927639706 0.08927639706
Coefs (min/max) 6.604650688e-227 6.604650688e-227
Depth 0   Iteration 78
Cut 6101456.517 21.64902379%
Imbalance 0.00094987015 0.0009526406904
Integral (min/max) 0.08418830732 0.08418830732
Coefs (min/max) 1.171292131e-234 1.171292131e-234
Depth 0   Iteration 81
Cut 6092256.569 21.61638078%
Imbalance 0.0009499180937 0.0009520649433
Integral (min/max) 0.07919827309 0.07919827309
Coefs (min/max) 2.1168874e-242 2.1168874e-242
Depth 0   Iteration 84
Cut 6086067.333 21.5944203%
Imbalance 0.0009499434014 0.0009517974705
Integral (min/max) 0.07433048524 0.07433048524
Coefs (min/max) 3.986975563e-250 3.986975563e-250
Depth 0   Iteration 87
Cut 6079860.806 21.57239847%
Imbalance 0.000949991497 0.000951448456
Integral (min/max) 0.06997590742 0.06997590742
Coefs (min/max) 8.664822071e-258 8.664822071e-258
Depth 0   Iteration 90
Cut 6073911.411 21.55128899%
Imbalance 0.0009500253427 0.0009511513074
Integral (min/max) 0.06581921425 0.06581921425
Coefs (min/max) 1.978496561e-265 1.978496561e-265
Depth 0   Iteration 93
Cut 6067718.643 21.52931598%
Imbalance 0.0009500844911 0.0009507692479
Integral (min/max) 0.06195108924 0.06195108924
Coefs (min/max) 4.932868245e-273 4.932868245e-273
Depth 0   Iteration 96
Cut 6064050.219 21.51629977%
Imbalance 0.0009501958979 0.0007787139582
Integral (min/max) 0.05878256864 0.05878256864
Coefs (min/max) 1.539588197e-280 1.539588197e-280
Depth 0   Iteration 99
Cut 6062092.948 21.50935504%
Imbalance 0.0009502476584 0.0005240947549
Integral (min/max) 0.05628669621 0.05628669621
Coefs (min/max) 6.152425402e-288 6.152425402e-288
Allowed imbalance: 0.001
Depth 0   After fixing imbalance
Cut 6060725.944 21.50450467%
Imbalance 0.0009500000289 0.0003639604458
Integral (min/max) 0.05482372173 0.05482372173
Coefs (min/max) 7.884064932e-293 7.884064932e-293
Depth 0   Final
Cut 6060191 21.50260659%
Imbalance 0.001291710113 0.0003646457505
Integral (min/max) 0 0
Coefs (min/max) 7.884064932e-293 7.884064932e-293


0-th res = 6060191 (0.001291710111 -0.001291710111 | 0.0003646457479 -0.0003646457479 )
0-th iteration time: 509.4395705
result = 6060191 (0.001291710111 -0.001291710111 | 0.0003646457479 -0.0003646457479 )
SO/so DykstraMD (constraints=2, step=0.02, eps=0.001, depth=1, adaptive=0, fixVertices=0) time: 509.5096754

AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091758.92 49.99999973%
Imbalance 5.451425733e-08 7.926548307e-12
Integral (min/max) 0.994998347 0.994998347
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11851300.51 42.05046548%
Imbalance 0.001494643971 0.01286968151
Integral (min/max) 0.8465375451 0.8465375451
Coefs (min/max) 3.753181095 3.753181095
Depth 0   Iteration 6
Cut 10885948.85 38.6252307%
Imbalance 0.0002865255069 0.002831149307
Integral (min/max) 0.8240341313 0.8240341313
Coefs (min/max) 1.445287972 1.445287972
Depth 0   Iteration 9
Cut 10314856.67 36.59889681%
Imbalance 0.000271135561 0.0003536225426
Integral (min/max) 0.8009887153 0.8009887153
Coefs (min/max) 1.123165952 1.123165952
Depth 0   Iteration 12
Cut 9865192.193 35.00340941%
Imbalance 1.507375037e-05 4.513888354e-05
Integral (min/max) 0.7765150085 0.7765150085
Coefs (min/max) 1.120145946 1.120145946
Depth 0   Iteration 15
Cut 9474212.479 33.61614572%
Imbalance 0.0003655632219 7.212586454e-05
Integral (min/max) 0.7487440295 0.7487440295
Coefs (min/max) 1.105782631 1.105782631
Depth 0   Iteration 18
Cut 9136077.3 32.41638358%
Imbalance 8.953833351e-05 6.136159955e-06
Integral (min/max) 0.7186126409 0.7186126409
Coefs (min/max) 1.10929997 1.10929997
Depth 0   Iteration 21
Cut 8843458.113 31.37812005%
Imbalance 0.0001254086773 1.39272652e-06
Integral (min/max) 0.6864246641 0.6864246641
Coefs (min/max) 1.143326987 1.143326987
Depth 0   Iteration 24
Cut 8588832.066 30.47466276%
Imbalance 8.670977818e-05 2.181293461e-07
Integral (min/max) 0.6526516827 0.6526516827
Coefs (min/max) 1.208540202 1.208540202
Depth 0   Iteration 27
Cut 8362952.201 29.67320191%
Imbalance 0.0002277760802 9.517200474e-06
Integral (min/max) 0.6170590559 0.6170590559
Coefs (min/max) 1.254451272 1.254451272
Depth 0   Iteration 30
Cut 8153897.937 28.9314412%
Imbalance 0.0003492323135 4.316098922e-06
Integral (min/max) 0.578311749 0.578311749
Coefs (min/max) 1.119269677 1.119269677
Depth 0   Iteration 33
Cut 7979419.035 28.31235985%
Imbalance 0.0003001840261 6.220415641e-06
Integral (min/max) 0.5407146342 0.5407146342
Coefs (min/max) 1.174955264 1.174955264
Depth 0   Iteration 36
Cut 7825220.256 27.76523589%
Imbalance 0.000224993306 1.017521542e-06
Integral (min/max) 0.5026120504 0.5026120504
Coefs (min/max) 1.244707202 1.244707202
Depth 0   Iteration 39
Cut 7685298.382 27.26876887%
Imbalance 3.447201516e-05 2.243940754e-05
Integral (min/max) 0.4632094373 0.4632094373
Coefs (min/max) 1.225684146 1.225684146
Depth 0   Iteration 42
Cut 7559583.666 26.8227113%
Imbalance 0.0004240662091 2.732751082e-06
Integral (min/max) 0.4229582475 0.4229582475
Coefs (min/max) 1.14979487 1.14979487
Depth 0   Iteration 45
Cut 7453626.212 26.44675591%
Imbalance 0.0003352137015 3.351732415e-06
Integral (min/max) 0.3846374963 0.3846374963
Coefs (min/max) 1.227067507 1.227067507
Depth 0   Iteration 48
Cut 7359937.711 26.11433289%
Imbalance 0.0002135864243 1.333110099e-06
Integral (min/max) 0.3465284327 0.3465284327
Coefs (min/max) 1.295871866 1.295871866
Depth 0   Iteration 51
Cut 7275293.96 25.81400221%
Imbalance 0.0002435706413 2.354423172e-07
Integral (min/max) 0.3083307412 0.3083307412
Coefs (min/max) 1.311300785 1.311300785
Depth 0   Iteration 54
Cut 7202807.346 25.55680716%
Imbalance 0.0001532938687 2.047346498e-06
Integral (min/max) 0.2709138127 0.2709138127
Coefs (min/max) 1.291723849 1.291723849
Depth 0   Iteration 57
Cut 7140614.522 25.33613625%
Imbalance 0.0001068872867 1.493902948e-06
Integral (min/max) 0.2351834759 0.2351834759
Coefs (min/max) 1.367897214 1.367897214
Depth 0   Iteration 60
Cut 7085297.379 25.13986146%
Imbalance 8.937232633e-05 2.792481645e-06
Integral (min/max) 0.2006380865 0.2006380865
Coefs (min/max) 1.468115743 1.468115743
Depth 0   Iteration 63
Cut 7034983.879 24.96134045%
Imbalance 6.79563073e-05 1.805938685e-05
Integral (min/max) 0.1658235351 0.1658235351
Coefs (min/max) 1.336207605 1.336207605
Depth 0   Iteration 66
Cut 6995603.3 24.82161134%
Imbalance 0.0002555985817 7.478478923e-06
Integral (min/max) 0.1357388126 0.1357388126
Coefs (min/max) 1.53530541 1.53530541
Depth 0   Iteration 69
Cut 6968700.9 24.72615697%
Imbalance 6.715653728e-05 2.055383392e-07
Integral (min/max) 0.1100252106 0.1100252106
Coefs (min/max) 1.676003986 1.676003986
Depth 0   Iteration 72
Cut 6946096.28 24.64595187%
Imbalance 0.0003053530439 1.000600559e-07
Integral (min/max) 0.0845599754 0.0845599754
Coefs (min/max) 1.6685355 1.6685355
Depth 0   Iteration 75
Cut 6926594.302 24.57675547%
Imbalance 1.1328009e-05 2.417885416e-06
Integral (min/max) 0.06060733126 0.06060733126
Coefs (min/max) 1.915968915 1.915968915
Depth 0   Iteration 78
Cut 6909896.422 24.5175085%
Imbalance 0.0002869147719 2.351772933e-06
Integral (min/max) 0.03722430625 0.03722430625
Coefs (min/max) 1.939682338 1.939682338
Depth 0   Iteration 81
Cut 6897198.096 24.47245264%
Imbalance 0.0002833912325 1.350454953e-05
Integral (min/max) 0.01901710155 0.01901710155
Coefs (min/max) 2.172650403 2.172650403
Depth 0   Iteration 84
Cut 6890751.75 24.44957989%
Imbalance 0.0004018250232 9.238099381e-06
Integral (min/max) 0.01051334747 0.01051334747
Coefs (min/max) 3.691214337 3.691214337
Depth 0   Iteration 87
Cut 6888727.311 24.44239683%
Imbalance 0.0001641637001 9.835099957e-07
Integral (min/max) 0.007416517725 0.007416517725
Coefs (min/max) 6.399187254 6.399187254
Depth 0   Iteration 90
Cut 6887705.526 24.43877136%
Imbalance 0.0002550711608 5.917993784e-07
Integral (min/max) 0.005910869932 0.005910869932
Coefs (min/max) 18.78467185 18.78467185
Depth 0   Iteration 93
Cut 6886925.196 24.43600262%
Imbalance 0.0002028033245 2.360132901e-06
Integral (min/max) 0.005057336295 0.005057336295
Coefs (min/max) 425.744177 425.744177
Depth 0   Iteration 96
Cut 6892122.525 24.45444364%
Imbalance 0.003788961786 1.771080138e-06
Integral (min/max) 0.009926957986 0.009926957986
Coefs (min/max) 104.0373585 104.0373585
Depth 0   Iteration 99
Cut 6895327.98 24.46581715%
Imbalance 0.006251049553 5.226465863e-06
Integral (min/max) 0.00890878443 0.00890878443
Coefs (min/max) 369.2226294 369.2226294
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 6983142.388 24.77739787%
Imbalance 8.47397837e-06 4.481404439e-05
Integral (min/max) 0.01419848493 0.01419848493
Coefs (min/max) 2512.301136 2512.301136
Depth 0   Final
Cut 7003826 24.8507869%
Imbalance 6.533495297e-06 0.0009494911189
Integral (min/max) 0 0
Coefs (min/max) 2512.301136 2512.301136


0-th res = 7003826 (-6.53349357e-06 6.53349357e-06 | 0.0009494911175 -0.0009494911175 )
0-th iteration time: 81.10434397
result = 7003826 (-6.53349357e-06 6.53349357e-06 | 0.0009494911175 -0.0009494911175 )
SO/so AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 81.17461234




==> experiments/proj/err_proj_so.txt <==
so:
Graph is read. 2601977 vertices, 28183518 edges.
Finished calculating vertex data
DykstraMD (constraints=2, step=0.02, eps=0.1, depth=1, adaptive=0, fixVertices=0):
Depth 0   Iteration 0
Cut 14090357.69 49.99502791%
Imbalance 0.01000650331 0.009972196814
Integral (min/max) 0.9899934967 0.9899934967
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 12671835.3 44.96186495%
Imbalance 0.005057172456 0.06466865754
Integral (min/max) 0.9585733394 0.9585733394
Coefs (min/max) 2.010699164e-11 2.010699164e-11
Depth 0   Iteration 6
Cut 8855760.029 31.42176938%
Imbalance 0.06764336011 0.0344626048
Integral (min/max) 0.7767183643 0.7767183643
Coefs (min/max) 2.218912641e-23 2.218912641e-23
Depth 0   Iteration 9
Cut 7789197.838 27.63742212%
Imbalance 0.09499825464 0.05360928189
Integral (min/max) 0.6431048638 0.6431048638
Coefs (min/max) 1.268700021e-34 1.268700021e-34
Depth 0   Iteration 12
Cut 7309772.648 25.93633857%
Imbalance 0.09499913968 0.05860720993
Integral (min/max) 0.547060634 0.547060634
Coefs (min/max) 2.176786108e-45 2.176786108e-45
Depth 0   Iteration 15
Cut 7026248.246 24.93034491%
Imbalance 0.09499902426 0.06132055384
Integral (min/max) 0.4718008583 0.4718008583
Coefs (min/max) 8.00169601e-56 8.00169601e-56
Depth 0   Iteration 18
Cut 6837577.76 24.26090937%
Imbalance 0.09499808764 0.06291398669
Integral (min/max) 0.4107656249 0.4107656249
Coefs (min/max) 5.33850189e-66 5.33850189e-66
Depth 0   Iteration 21
Cut 6707305.978 23.79868254%
Imbalance 0.0949969658 0.06452999822
Integral (min/max) 0.3609819248 0.3609819248
Coefs (min/max) 6.12323907e-76 6.12323907e-76
Depth 0   Iteration 24
Cut 6605506.298 23.43747966%
Imbalance 0.09499100581 0.06545916875
Integral (min/max) 0.3177520901 0.3177520901
Coefs (min/max) 1.025751627e-85 1.025751627e-85
Depth 0   Iteration 27
Cut 6537860.032 23.197459%
Imbalance 0.09498231664 0.06610634498
Integral (min/max) 0.2842199997 0.2842199997
Coefs (min/max) 3.144523412e-95 3.144523412e-95
Depth 0   Iteration 30
Cut 6482308.797 23.0003536%
Imbalance 0.09497749172 0.06665610003
Integral (min/max) 0.2540611385 0.2540611385
Coefs (min/max) 1.270362547e-104 1.270362547e-104
Depth 0   Iteration 33
Cut 6432016.777 22.82190881%
Imbalance 0.09497314014 0.06710740602
Integral (min/max) 0.2254523818 0.2254523818
Coefs (min/max) 5.926356109e-114 5.926356109e-114
Depth 0   Iteration 36
Cut 6385955.979 22.65847713%
Imbalance 0.09495178943 0.06751577883
Integral (min/max) 0.1984505792 0.1984505792
Coefs (min/max) 3.177461287e-123 3.177461287e-123
Depth 0   Iteration 39
Cut 6358949.681 22.56265411%
Imbalance 0.09483230973 0.06759572808
Integral (min/max) 0.1812690939 0.1812690939
Coefs (min/max) 4.12138653e-132 4.12138653e-132
Depth 0   Iteration 42
Cut 6343541.129 22.5079819%
Imbalance 0.09476934281 0.06762110582
Integral (min/max) 0.1699370597 0.1699370597
Coefs (min/max) 1.166429241e-140 1.166429241e-140
Depth 0   Iteration 45
Cut 6331927.207 22.46677369%
Imbalance 0.09473691084 0.06763272358
Integral (min/max) 0.1604826421 0.1604826421
Coefs (min/max) 4.981804379e-149 4.981804379e-149
Depth 0   Iteration 48
Cut 6322327.776 22.43271325%
Imbalance 0.09471615112 0.06752995749
Integral (min/max) 0.1520384725 0.1520384725
Coefs (min/max) 2.822377783e-157 2.822377783e-157
Depth 0   Iteration 51
Cut 6314005.917 22.40318585%
Imbalance 0.09470200206 0.06737849772
Integral (min/max) 0.1442502573 0.1442502573
Coefs (min/max) 1.968818037e-165 1.968818037e-165
Depth 0   Iteration 54
Cut 6306342.784 22.37599573%
Imbalance 0.09469202509 0.06716664591
Integral (min/max) 0.1368146513 0.1368146513
Coefs (min/max) 1.552560654e-173 1.552560654e-173
Depth 0   Iteration 57
Cut 6299388.017 22.35131901%
Imbalance 0.09468002292 0.06696737082
Integral (min/max) 0.1297942221 0.1297942221
Coefs (min/max) 1.432919432e-181 1.432919432e-181
Depth 0   Iteration 60
Cut 6293685.641 22.331086%
Imbalance 0.09468022414 0.06673035686
Integral (min/max) 0.1235313946 0.1235313946
Coefs (min/max) 1.759987555e-189 1.759987555e-189
Depth 0   Iteration 63
Cut 6288408.45 22.31236161%
Imbalance 0.09467488623 0.0664656179
Integral (min/max) 0.1174910688 0.1174910688
Coefs (min/max) 2.417888666e-197 2.417888666e-197
Depth 0   Iteration 66
Cut 6283439.097 22.29472948%
Imbalance 0.09467016416 0.0661623072
Integral (min/max) 0.1116100767 0.1116100767
Coefs (min/max) 3.632886279e-205 3.632886279e-205
Depth 0   Iteration 69
Cut 6278681.658 22.27784927%
Imbalance 0.09466692557 0.06581566147
Integral (min/max) 0.1058516306 0.1058516306
Coefs (min/max) 5.817918899e-213 5.817918899e-213
Depth 0   Iteration 72
Cut 6274078.894 22.26151786%
Imbalance 0.094664576 0.06549349995
Integral (min/max) 0.1002004765 0.1002004765
Coefs (min/max) 9.799846513e-221 9.799846513e-221
Depth 0   Iteration 75
Cut 6269636.158 22.24575427%
Imbalance 0.09466224436 0.06510559737
Integral (min/max) 0.09466338396 0.09466338396
Coefs (min/max) 1.737218377e-228 1.737218377e-228
Depth 0   Iteration 78
Cut 6265247.468 22.23018244%
Imbalance 0.09466063082 0.06450764414
Integral (min/max) 0.08924805274 0.08924805274
Coefs (min/max) 3.158363447e-236 3.158363447e-236
Depth 0   Iteration 81
Cut 6260979.019 22.21503724%
Imbalance 0.09465635006 0.06419772275
Integral (min/max) 0.0840293902 0.0840293902
Coefs (min/max) 5.959249696e-244 5.959249696e-244
Depth 0   Iteration 84
Cut 6257080.106 22.20120322%
Imbalance 0.09463969514 0.06392620546
Integral (min/max) 0.07924156279 0.07924156279
Coefs (min/max) 1.287220468e-251 1.287220468e-251
Depth 0   Iteration 87
Cut 6254110.623 22.19066698%
Imbalance 0.09463409234 0.06365982268
Integral (min/max) 0.07582950517 0.07582950517
Coefs (min/max) 4.315366355e-259 4.315366355e-259
Depth 0   Iteration 90
Cut 6251812.148 22.1825116%
Imbalance 0.09464272174 0.06338687359
Integral (min/max) 0.07341305731 0.07341305731
Coefs (min/max) 2.106524293e-266 2.106524293e-266
Depth 0   Iteration 93
Cut 6249817.818 22.17543537%
Imbalance 0.09464909055 0.06310848118
Integral (min/max) 0.0714025734 0.0714025734
Coefs (min/max) 1.266456016e-273 1.266456016e-273
Depth 0   Iteration 96
Cut 6247996.477 22.16897293%
Imbalance 0.09465445584 0.06281944503
Integral (min/max) 0.06960106878 0.06960106878
Coefs (min/max) 8.71717586e-281 8.71717586e-281
Depth 0   Iteration 99
Cut 6246315.777 22.16300952%
Imbalance 0.09465967826 0.06254228046
Integral (min/max) 0.0679417582 0.0679417582
Coefs (min/max) 6.769917945e-288 6.769917945e-288
Allowed imbalance: 0.1
Depth 0   After fixing imbalance
Cut 6245270.009 22.15929895%
Imbalance 0.09466342234 0.06236224173
Integral (min/max) 0.06691228608 0.06691228608
Coefs (min/max) 1.323564747e-292 1.323564747e-292
Depth 0   Final
Cut 6245167 22.15893346%
Imbalance 0.0946945342 0.0624761962
Integral (min/max) 0 0
Coefs (min/max) 1.323564747e-292 1.323564747e-292


0-th res = 6245167 (-0.09469453419 0.09469453419 | -0.06247619619 0.06247619619 )
0-th iteration time: 361.322942
result = 6245167 (-0.09469453419 0.09469453419 | -0.06247619619 0.06247619619 )
Memory usage: 1.630188 GB
SO/so DykstraMD (constraints=2, step=0.02, eps=0.1, depth=1, adaptive=0, fixVertices=0) time: 361.3865929

DykstraMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=0, fixVertices=0):
Depth 0   Iteration 0
Cut 14090487.28 49.9954877%
Imbalance 0.009500000017 0.009500000008
Integral (min/max) 0.9904877934 0.9904877934
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 14086643.18 49.98184818%
Imbalance 0.009500000017 0.009500000008
Integral (min/max) 0.9901220347 0.9901220347
Coefs (min/max) 1.187103025e-06 1.187103025e-06
Depth 0   Iteration 6
Cut 10442145.85 37.05054085%
Imbalance 0.00950022311 0.009507202946
Integral (min/max) 0.893789706 0.893789706
Coefs (min/max) 6.910854928e-18 6.910854928e-18
Depth 0   Iteration 9
Cut 7730864.559 27.43044555%
Imbalance 0.009500071138 0.009502199488
Integral (min/max) 0.7072136196 0.7072136196
Coefs (min/max) 1.193603299e-29 1.193603299e-29
Depth 0   Iteration 12
Cut 6870761.752 24.37865192%
Imbalance 0.009500067499 0.009502013271
Integral (min/max) 0.5800353074 0.5800353074
Coefs (min/max) 9.120394137e-41 9.120394137e-41
Depth 0   Iteration 15
Cut 6438572.877 22.84517098%
Imbalance 0.009500064525 0.009501802498
Integral (min/max) 0.486859982 0.486859982
Coefs (min/max) 1.88980117e-51 1.88980117e-51
Depth 0   Iteration 18
Cut 6180832.561 21.93066373%
Imbalance 0.00950006456 0.009501653698
Integral (min/max) 0.4148366389 0.4148366389
Coefs (min/max) 8.316781147e-62 8.316781147e-62
Depth 0   Iteration 21
Cut 6011785.207 21.33085446%
Imbalance 0.009500064769 0.009501541531
Integral (min/max) 0.3575369224 0.3575369224
Coefs (min/max) 6.813472106e-72 6.813472106e-72
Depth 0   Iteration 24
Cut 5893649.949 20.91169012%
Imbalance 0.009500069612 0.009501452125
Integral (min/max) 0.3111360942 0.3111360942
Coefs (min/max) 9.77751266e-82 9.77751266e-82
Depth 0   Iteration 27
Cut 5808905.497 20.61100214%
Imbalance 0.009500069571 0.009501384542
Integral (min/max) 0.2727539057 0.2727539057
Coefs (min/max) 2.235659134e-91 2.235659134e-91
Depth 0   Iteration 30
Cut 5737097.244 20.35621402%
Imbalance 0.009500078601 0.009501340767
Integral (min/max) 0.2376110104 0.2376110104
Coefs (min/max) 6.452279941e-101 6.452279941e-101
Depth 0   Iteration 33
Cut 5689180.566 20.18619736%
Imbalance 0.009500091624 0.009501318154
Integral (min/max) 0.2107208936 0.2107208936
Coefs (min/max) 3.482310311e-110 3.482310311e-110
Depth 0   Iteration 36
Cut 5656158.802 20.06903043%
Imbalance 0.009500094834 0.009501291116
Integral (min/max) 0.1897990882 0.1897990882
Coefs (min/max) 3.276565995e-119 3.276565995e-119
Depth 0   Iteration 39
Cut 5627243.529 19.96643403%
Imbalance 0.00950009546 0.009501258586
Integral (min/max) 0.1706184424 0.1706184424
Coefs (min/max) 3.826811101e-128 3.826811101e-128
Depth 0   Iteration 42
Cut 5600714.431 19.8723042%
Imbalance 0.009500095224 0.009501230498
Integral (min/max) 0.1522872636 0.1522872636
Coefs (min/max) 5.03366435e-137 5.03366435e-137
Depth 0   Iteration 45
Cut 5575605.764 19.7832143%
Imbalance 0.00950009467 0.009501206276
Integral (min/max) 0.1344696067 0.1344696067
Coefs (min/max) 7.126615764e-146 7.126615764e-146
Depth 0   Iteration 48
Cut 5551787.281 19.6987022%
Imbalance 0.009500095335 0.009501189126
Integral (min/max) 0.1170805588 0.1170805588
Coefs (min/max) 1.06885994e-154 1.06885994e-154
Depth 0   Iteration 51
Cut 5529228.104 19.61865834%
Imbalance 0.00950011353 0.009501170935
Integral (min/max) 0.1002339851 0.1002339851
Coefs (min/max) 1.718292475e-163 1.718292475e-163
Depth 0   Iteration 54
Cut 5517463.731 19.57691631%
Imbalance 0.009500233332 0.009501159945
Integral (min/max) 0.08841895887 0.08841895887
Coefs (min/max) 5.322188018e-172 5.322188018e-172
Depth 0   Iteration 57
Cut 5512264.79 19.55846956%
Imbalance 0.009500327976 0.009501182696
Integral (min/max) 0.08012265949 0.08012265949
Coefs (min/max) 3.085649345e-180 3.085649345e-180
Depth 0   Iteration 60
Cut 5509243.692 19.54775019%
Imbalance 0.009500400324 0.009501219022
Integral (min/max) 0.07334175287 0.07334175287
Coefs (min/max) 2.702950612e-188 2.702950612e-188
Depth 0   Iteration 63
Cut 5507192.89 19.54047358%
Imbalance 0.009500455829 0.009501261792
Integral (min/max) 0.06733850299 0.06733850299
Coefs (min/max) 3.147805649e-196 3.147805649e-196
Depth 0   Iteration 66
Cut 5505717.91 19.5352401%
Imbalance 0.009500516294 0.009501294165
Integral (min/max) 0.06178830947 0.06178830947
Coefs (min/max) 4.472068685e-204 4.472068685e-204
Depth 0   Iteration 69
Cut 5504935.262 19.53246313%
Imbalance 0.009500582711 0.009501304649
Integral (min/max) 0.05705760603 0.05705760603
Coefs (min/max) 8.860991285e-212 8.860991285e-212
Depth 0   Iteration 72
Cut 5503038.235 19.52573215%
Imbalance 0.009500595569 0.00950133314
Integral (min/max) 0.05340146894 0.05340146894
Coefs (min/max) 2.727050489e-219 2.727050489e-219
Depth 0   Iteration 75
Cut 5500560.167 19.51693954%
Imbalance 0.009500579014 0.009501364519
Integral (min/max) 0.0506364292 0.0506364292
Coefs (min/max) 1.281693133e-226 1.281693133e-226
Depth 0   Iteration 78
Cut 5498180.338 19.50849549%
Imbalance 0.009500561166 0.009501383527
Integral (min/max) 0.04844659918 0.04844659918
Coefs (min/max) 8.335670908e-234 8.335670908e-234
Depth 0   Iteration 81
Cut 5495944.783 19.50056335%
Imbalance 0.009500543923 0.00950139482
Integral (min/max) 0.04664749123 0.04664749123
Coefs (min/max) 7.009075195e-241 7.009075195e-241
Depth 0   Iteration 84
Cut 5493817.932 19.49301692%
Imbalance 0.009500528512 0.00950139961
Integral (min/max) 0.04513482575 0.04513482575
Coefs (min/max) 7.327873517e-248 7.327873517e-248
Depth 0   Iteration 87
Cut 5491801.931 19.4858638%
Imbalance 0.009500514726 0.00950140059
Integral (min/max) 0.0438267738 0.0438267738
Coefs (min/max) 9.098802572e-255 9.098802572e-255
Depth 0   Iteration 90
Cut 5489883.569 19.47905712%
Imbalance 0.009500499533 0.009501400629
Integral (min/max) 0.04270335858 0.04270335858
Coefs (min/max) 1.34458124e-261 1.34458124e-261
Depth 0   Iteration 93
Cut 5488055.493 19.47257079%
Imbalance 0.009500489115 0.009501395121
Integral (min/max) 0.04171104326 0.04171104326
Coefs (min/max) 2.213251705e-268 2.213251705e-268
Depth 0   Iteration 96
Cut 5486284.899 19.46628841%
Imbalance 0.009500480342 0.009501387385
Integral (min/max) 0.04081078454 0.04081078454
Coefs (min/max) 3.951864527e-275 3.951864527e-275
Depth 0   Iteration 99
Cut 5484570.246 19.46020453%
Imbalance 0.009500477993 0.009501375814
Integral (min/max) 0.03998964016 0.03998964016
Coefs (min/max) 7.614376894e-282 7.614376894e-282
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 5483851.551 19.45765447%
Imbalance 0.009500000022 0.009500000015
Integral (min/max) 0.03954623397 0.03954623397
Coefs (min/max) 3.22131019e-286 3.22131019e-286
Depth 0   Final
Cut 5482718 19.45363244%
Imbalance 0.009487785635 0.009387756349
Integral (min/max) 0 0
Coefs (min/max) 3.22131019e-286 3.22131019e-286


0-th res = 5482718 (0.009487785634 -0.009487785634 | -0.009387756348 0.009387756348 )
0-th iteration time: 518.648435
result = 5482718 (0.009487785634 -0.009487785634 | -0.009387756348 0.009387756348 )
Memory usage: 1.586992 GB
SO/so DykstraMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=0, fixVertices=0) time: 518.7181495

DykstraMD (constraints=2, step=0.02, eps=0.001, depth=1, adaptive=0, fixVertices=0):
Depth 0   Iteration 0
Cut 14091746.23 49.99995468%
Imbalance 0.0009500000169 0.0009500000079
Integral (min/max) 0.9949569297 0.9949569297
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 14074228.73 49.93779956%
Imbalance 0.0009500000169 0.0009500000078
Integral (min/max) 0.9937797056 0.9937797056
Coefs (min/max) 1.854563007e-07 1.854563007e-07
Depth 0   Iteration 6
Cut 10169472.77 36.08304955%
Imbalance 0.0004848667078 0.0009623953313
Integral (min/max) 0.8670916915 0.8670916915
Coefs (min/max) 4.793925359e-19 4.793925359e-19
Depth 0   Iteration 9
Cut 8259936.581 29.30768466%
Imbalance 0.0006716653562 0.0009640055115
Integral (min/max) 0.7052619795 0.7052619795
Coefs (min/max) 1.292404836e-30 1.292404836e-30
Depth 0   Iteration 12
Cut 7501365.149 26.61614192%
Imbalance 0.0007564531049 0.0009611568303
Integral (min/max) 0.5903532825 0.5903532825
Coefs (min/max) 1.216661907e-41 1.216661907e-41
Depth 0   Iteration 15
Cut 7101783.923 25.19835857%
Imbalance 0.0007784822856 0.0009612004218
Integral (min/max) 0.5026014991 0.5026014991
Coefs (min/max) 2.765919044e-52 2.765919044e-52
Depth 0   Iteration 18
Cut 6850014.555 24.30503727%
Imbalance 0.0007976493241 0.00096042734
Integral (min/max) 0.4329948204 0.4329948204
Coefs (min/max) 1.256731162e-62 1.256731162e-62
Depth 0   Iteration 21
Cut 6685071.581 23.71979105%
Imbalance 0.0008029674497 0.0009604986898
Integral (min/max) 0.3766259955 0.3766259955
Coefs (min/max) 1.030677865e-72 1.030677865e-72
Depth 0   Iteration 24
Cut 6564021.722 23.2902852%
Imbalance 0.0008076627923 0.0009604344155
Integral (min/max) 0.3290213345 0.3290213345
Coefs (min/max) 1.316600155e-82 1.316600155e-82
Depth 0   Iteration 27
Cut 6475009.35 22.9744539%
Imbalance 0.0008205320772 0.0009601427145
Integral (min/max) 0.2904588725 0.2904588725
Coefs (min/max) 2.861724114e-92 2.861724114e-92
Depth 0   Iteration 30
Cut 6410874.386 22.74689195%
Imbalance 0.0008301411861 0.0009599029399
Integral (min/max) 0.2589642152 0.2589642152
Coefs (min/max) 9.925982616e-102 9.925982616e-102
Depth 0   Iteration 33
Cut 6356314.482 22.55330396%
Imbalance 0.0008357216948 0.000959790417
Integral (min/max) 0.2297865997 0.2297865997
Coefs (min/max) 4.204650596e-111 4.204650596e-111
Depth 0   Iteration 36
Cut 6308305.107 22.38295839%
Imbalance 0.0008388284786 0.0009599124909
Integral (min/max) 0.20211424 0.20211424
Coefs (min/max) 2.040637439e-120 2.040637439e-120
Depth 0   Iteration 39
Cut 6266103.801 22.23322085%
Imbalance 0.0008942120384 0.0009596535234
Integral (min/max) 0.1785484169 0.1785484169
Coefs (min/max) 1.428385962e-129 1.428385962e-129
Depth 0   Iteration 42
Cut 6237694.537 22.13241987%
Imbalance 0.0009494934815 0.0009590555574
Integral (min/max) 0.1645451595 0.1645451595
Coefs (min/max) 2.559531431e-138 2.559531431e-138
Depth 0   Iteration 45
Cut 6217098.833 22.05934275%
Imbalance 0.0009495106105 0.0009581379181
Integral (min/max) 0.1540387609 0.1540387609
Coefs (min/max) 7.987079241e-147 7.987079241e-147
Depth 0   Iteration 48
Cut 6201486.729 22.0039483%
Imbalance 0.0009495322621 0.0009574953673
Integral (min/max) 0.1451137981 0.1451137981
Coefs (min/max) 3.542120243e-155 3.542120243e-155
Depth 0   Iteration 51
Cut 6188156.961 21.95665197%
Imbalance 0.0009495577407 0.0009569585236
Integral (min/max) 0.137229159 0.137229159
Coefs (min/max) 2.074470584e-163 2.074470584e-163
Depth 0   Iteration 54
Cut 6175942.608 21.91331333%
Imbalance 0.0009495871415 0.0009564643924
Integral (min/max) 0.1299006531 0.1299006531
Coefs (min/max) 1.433954226e-171 1.433954226e-171
Depth 0   Iteration 57
Cut 6161867.802 21.86337349%
Imbalance 0.0009496411485 0.0009556477137
Integral (min/max) 0.1229240974 0.1229240974
Coefs (min/max) 1.112293094e-179 1.112293094e-179
Depth 0   Iteration 60
Cut 6151393.443 21.82620865%
Imbalance 0.0009496711804 0.0009552184835
Integral (min/max) 0.1166329999 0.1166329999
Coefs (min/max) 1.096836041e-187 1.096836041e-187
Depth 0   Iteration 63
Cut 6142967.188 21.79631084%
Imbalance 0.0009496963723 0.0009548739949
Integral (min/max) 0.1107963289 0.1107963289
Coefs (min/max) 1.28989341e-195 1.28989341e-195
Depth 0   Iteration 66
Cut 6134229.084 21.76530653%
Imbalance 0.000949729115 0.0009544381084
Integral (min/max) 0.1051918847 0.1051918847
Coefs (min/max) 1.704473103e-203 1.704473103e-203
Depth 0   Iteration 69
Cut 6126128.27 21.73656344%
Imbalance 0.0009497596587 0.0009540406999
Integral (min/max) 0.09975899725 0.09975899725
Coefs (min/max) 2.48667323e-211 2.48667323e-211
Depth 0   Iteration 72
Cut 6118364.614 21.70901665%
Imbalance 0.0009497896608 0.0009536595056
Integral (min/max) 0.09446085826 0.09446085826
Coefs (min/max) 3.926097232e-219 3.926097232e-219
Depth 0   Iteration 75
Cut 6110965.492 21.68276328%
Imbalance 0.0009498188659 0.0009532890606
Integral (min/max) 0.08927639706 0.08927639706
Coefs (min/max) 6.604650688e-227 6.604650688e-227
Depth 0   Iteration 78
Cut 6101456.517 21.64902379%
Imbalance 0.00094987015 0.0009526406904
Integral (min/max) 0.08418830732 0.08418830732
Coefs (min/max) 1.171292131e-234 1.171292131e-234
Depth 0   Iteration 81
Cut 6092256.569 21.61638078%
Imbalance 0.0009499180937 0.0009520649433
Integral (min/max) 0.07919827309 0.07919827309
Coefs (min/max) 2.1168874e-242 2.1168874e-242
Depth 0   Iteration 84
Cut 6086067.333 21.5944203%
Imbalance 0.0009499434014 0.0009517974705
Integral (min/max) 0.07433048524 0.07433048524
Coefs (min/max) 3.986975563e-250 3.986975563e-250
Depth 0   Iteration 87
Cut 6079860.806 21.57239847%
Imbalance 0.000949991497 0.000951448456
Integral (min/max) 0.06997590742 0.06997590742
Coefs (min/max) 8.664822071e-258 8.664822071e-258
Depth 0   Iteration 90
Cut 6073911.411 21.55128899%
Imbalance 0.0009500253427 0.0009511513074
Integral (min/max) 0.06581921425 0.06581921425
Coefs (min/max) 1.978496561e-265 1.978496561e-265
Depth 0   Iteration 93
Cut 6067718.643 21.52931598%
Imbalance 0.0009500844911 0.0009507692479
Integral (min/max) 0.06195108924 0.06195108924
Coefs (min/max) 4.932868245e-273 4.932868245e-273
Depth 0   Iteration 96
Cut 6064050.219 21.51629977%
Imbalance 0.0009501958979 0.0007787139582
Integral (min/max) 0.05878256864 0.05878256864
Coefs (min/max) 1.539588197e-280 1.539588197e-280
Depth 0   Iteration 99
Cut 6062092.948 21.50935504%
Imbalance 0.0009502476584 0.0005240947549
Integral (min/max) 0.05628669621 0.05628669621
Coefs (min/max) 6.152425402e-288 6.152425402e-288
Allowed imbalance: 0.001
Depth 0   After fixing imbalance
Cut 6060725.944 21.50450467%
Imbalance 0.0009500000289 0.0003639604458
Integral (min/max) 0.05482372173 0.05482372173
Coefs (min/max) 7.884064932e-293 7.884064932e-293
Depth 0   Final
Cut 6060191 21.50260659%
Imbalance 0.001291710113 0.0003646457505
Integral (min/max) 0 0
Coefs (min/max) 7.884064932e-293 7.884064932e-293


0-th res = 6060191 (0.001291710111 -0.001291710111 | 0.0003646457479 -0.0003646457479 )
0-th iteration time: 509.4395705
result = 6060191 (0.001291710111 -0.001291710111 | 0.0003646457479 -0.0003646457479 )
Memory usage: 1.586992 GB
SO/so DykstraMD (constraints=2, step=0.02, eps=0.001, depth=1, adaptive=0, fixVertices=0) time: 509.5096754

AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091758.92 49.99999973%
Imbalance 5.451425733e-08 7.926548307e-12
Integral (min/max) 0.994998347 0.994998347
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11851300.51 42.05046548%
Imbalance 0.001494643971 0.01286968151
Integral (min/max) 0.8465375451 0.8465375451
Coefs (min/max) 3.753181095 3.753181095
Depth 0   Iteration 6
Cut 10885948.85 38.6252307%
Imbalance 0.0002865255069 0.002831149307
Integral (min/max) 0.8240341313 0.8240341313
Coefs (min/max) 1.445287972 1.445287972
Depth 0   Iteration 9
Cut 10314856.67 36.59889681%
Imbalance 0.000271135561 0.0003536225426
Integral (min/max) 0.8009887153 0.8009887153
Coefs (min/max) 1.123165952 1.123165952
Depth 0   Iteration 12
Cut 9865192.193 35.00340941%
Imbalance 1.507375037e-05 4.513888354e-05
Integral (min/max) 0.7765150085 0.7765150085
Coefs (min/max) 1.120145946 1.120145946
Depth 0   Iteration 15
Cut 9474212.479 33.61614572%
Imbalance 0.0003655632219 7.212586454e-05
Integral (min/max) 0.7487440295 0.7487440295
Coefs (min/max) 1.105782631 1.105782631
Depth 0   Iteration 18
Cut 9136077.3 32.41638358%
Imbalance 8.953833351e-05 6.136159955e-06
Integral (min/max) 0.7186126409 0.7186126409
Coefs (min/max) 1.10929997 1.10929997
Depth 0   Iteration 21
Cut 8843458.113 31.37812005%
Imbalance 0.0001254086773 1.39272652e-06
Integral (min/max) 0.6864246641 0.6864246641
Coefs (min/max) 1.143326987 1.143326987
Depth 0   Iteration 24
Cut 8588832.066 30.47466276%
Imbalance 8.670977818e-05 2.181293461e-07
Integral (min/max) 0.6526516827 0.6526516827
Coefs (min/max) 1.208540202 1.208540202
Depth 0   Iteration 27
Cut 8362952.201 29.67320191%
Imbalance 0.0002277760802 9.517200474e-06
Integral (min/max) 0.6170590559 0.6170590559
Coefs (min/max) 1.254451272 1.254451272
Depth 0   Iteration 30
Cut 8153897.937 28.9314412%
Imbalance 0.0003492323135 4.316098922e-06
Integral (min/max) 0.578311749 0.578311749
Coefs (min/max) 1.119269677 1.119269677
Depth 0   Iteration 33
Cut 7979419.035 28.31235985%
Imbalance 0.0003001840261 6.220415641e-06
Integral (min/max) 0.5407146342 0.5407146342
Coefs (min/max) 1.174955264 1.174955264
Depth 0   Iteration 36
Cut 7825220.256 27.76523589%
Imbalance 0.000224993306 1.017521542e-06
Integral (min/max) 0.5026120504 0.5026120504
Coefs (min/max) 1.244707202 1.244707202
Depth 0   Iteration 39
Cut 7685298.382 27.26876887%
Imbalance 3.447201516e-05 2.243940754e-05
Integral (min/max) 0.4632094373 0.4632094373
Coefs (min/max) 1.225684146 1.225684146
Depth 0   Iteration 42
Cut 7559583.666 26.8227113%
Imbalance 0.0004240662091 2.732751082e-06
Integral (min/max) 0.4229582475 0.4229582475
Coefs (min/max) 1.14979487 1.14979487
Depth 0   Iteration 45
Cut 7453626.212 26.44675591%
Imbalance 0.0003352137015 3.351732415e-06
Integral (min/max) 0.3846374963 0.3846374963
Coefs (min/max) 1.227067507 1.227067507
Depth 0   Iteration 48
Cut 7359937.711 26.11433289%
Imbalance 0.0002135864243 1.333110099e-06
Integral (min/max) 0.3465284327 0.3465284327
Coefs (min/max) 1.295871866 1.295871866
Depth 0   Iteration 51
Cut 7275293.96 25.81400221%
Imbalance 0.0002435706413 2.354423172e-07
Integral (min/max) 0.3083307412 0.3083307412
Coefs (min/max) 1.311300785 1.311300785
Depth 0   Iteration 54
Cut 7202807.346 25.55680716%
Imbalance 0.0001532938687 2.047346498e-06
Integral (min/max) 0.2709138127 0.2709138127
Coefs (min/max) 1.291723849 1.291723849
Depth 0   Iteration 57
Cut 7140614.522 25.33613625%
Imbalance 0.0001068872867 1.493902948e-06
Integral (min/max) 0.2351834759 0.2351834759
Coefs (min/max) 1.367897214 1.367897214
Depth 0   Iteration 60
Cut 7085297.379 25.13986146%
Imbalance 8.937232633e-05 2.792481645e-06
Integral (min/max) 0.2006380865 0.2006380865
Coefs (min/max) 1.468115743 1.468115743
Depth 0   Iteration 63
Cut 7034983.879 24.96134045%
Imbalance 6.79563073e-05 1.805938685e-05
Integral (min/max) 0.1658235351 0.1658235351
Coefs (min/max) 1.336207605 1.336207605
Depth 0   Iteration 66
Cut 6995603.3 24.82161134%
Imbalance 0.0002555985817 7.478478923e-06
Integral (min/max) 0.1357388126 0.1357388126
Coefs (min/max) 1.53530541 1.53530541
Depth 0   Iteration 69
Cut 6968700.9 24.72615697%
Imbalance 6.715653728e-05 2.055383392e-07
Integral (min/max) 0.1100252106 0.1100252106
Coefs (min/max) 1.676003986 1.676003986
Depth 0   Iteration 72
Cut 6946096.28 24.64595187%
Imbalance 0.0003053530439 1.000600559e-07
Integral (min/max) 0.0845599754 0.0845599754
Coefs (min/max) 1.6685355 1.6685355
Depth 0   Iteration 75
Cut 6926594.302 24.57675547%
Imbalance 1.1328009e-05 2.417885416e-06
Integral (min/max) 0.06060733126 0.06060733126
Coefs (min/max) 1.915968915 1.915968915
Depth 0   Iteration 78
Cut 6909896.422 24.5175085%
Imbalance 0.0002869147719 2.351772933e-06
Integral (min/max) 0.03722430625 0.03722430625
Coefs (min/max) 1.939682338 1.939682338
Depth 0   Iteration 81
Cut 6897198.096 24.47245264%
Imbalance 0.0002833912325 1.350454953e-05
Integral (min/max) 0.01901710155 0.01901710155
Coefs (min/max) 2.172650403 2.172650403
Depth 0   Iteration 84
Cut 6890751.75 24.44957989%
Imbalance 0.0004018250232 9.238099381e-06
Integral (min/max) 0.01051334747 0.01051334747
Coefs (min/max) 3.691214337 3.691214337
Depth 0   Iteration 87
Cut 6888727.311 24.44239683%
Imbalance 0.0001641637001 9.835099957e-07
Integral (min/max) 0.007416517725 0.007416517725
Coefs (min/max) 6.399187254 6.399187254
Depth 0   Iteration 90
Cut 6887705.526 24.43877136%
Imbalance 0.0002550711608 5.917993784e-07
Integral (min/max) 0.005910869932 0.005910869932
Coefs (min/max) 18.78467185 18.78467185
Depth 0   Iteration 93
Cut 6886925.196 24.43600262%
Imbalance 0.0002028033245 2.360132901e-06
Integral (min/max) 0.005057336295 0.005057336295
Coefs (min/max) 425.744177 425.744177
Depth 0   Iteration 96
Cut 6892122.525 24.45444364%
Imbalance 0.003788961786 1.771080138e-06
Integral (min/max) 0.009926957986 0.009926957986
Coefs (min/max) 104.0373585 104.0373585
Depth 0   Iteration 99
Cut 6895327.98 24.46581715%
Imbalance 0.006251049553 5.226465863e-06
Integral (min/max) 0.00890878443 0.00890878443
Coefs (min/max) 369.2226294 369.2226294
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 6983142.388 24.77739787%
Imbalance 8.47397837e-06 4.481404439e-05
Integral (min/max) 0.01419848493 0.01419848493
Coefs (min/max) 2512.301136 2512.301136
Depth 0   Final
Cut 7003826 24.8507869%
Imbalance 6.533495297e-06 0.0009494911189
Integral (min/max) 0 0
Coefs (min/max) 2512.301136 2512.301136


0-th res = 7003826 (-6.53349357e-06 6.53349357e-06 | 0.0009494911175 -0.0009494911175 )
0-th iteration time: 81.10434397
result = 7003826 (-6.53349357e-06 6.53349357e-06 | 0.0009494911175 -0.0009494911175 )
Memory usage: 1.586992 GB
SO/so AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 81.17461234

Projection time: 1470.949953



==> experiments/steps/err_steps.txt <==
gplus:
Graph is read. 107614 vertices, 12238285 edges.
alter2D (step=1, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.54 50.00000033%
Imbalance 9.92762798e-07 3.739231147e-13
Integral (min/max) 0.9949994782 0.9949994782
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 3965754.121 32.40449231%
Imbalance 0.1898099306 0.0983932107
Integral (min/max) 0.2915193339 0.2915193339
Coefs (min/max) 9.038118438 9.038118438
Depth 0   Iteration 6
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 9
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 12
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 15
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 18
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 21
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 24
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 27
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 30
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 33
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 36
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 39
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 42
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 45
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 48
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 51
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 54
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 57
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 60
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 63
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 66
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 69
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 72
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 75
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 78
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 81
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 84
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 87
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 90
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 93
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 96
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Iteration 99
Cut 3875747 31.66903696%
Imbalance 0.3243258312 0.08858299999
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 5814752.691 47.51280667%
Imbalance 0.003292420172 0.007030166878
Integral (min/max) 0.3432168922 0.3432168922
Coefs (min/max) 8964.842046 8964.842046
Depth 0   Final
Cut 5750354 46.98659984%
Imbalance 0.001115096551 0.01990254353
Integral (min/max) 0 0
Coefs (min/max) 8964.842046 8964.842046


0-th res = 5750354 (0.001115096549 -0.001115096549 | -0.01990254353 0.01990254353 )
0-th iteration time: 5.380677495
result = 5750354 (0.001115096549 -0.001115096549 | -0.01990254353 0.01990254353 )
steps_all/gplus alter2D (step=1, eps=0.01, depth=1) time: 5.384360307

alter2D (step=0.1, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.567 50.00000055%
Imbalance 7.630709484e-07 3.723688025e-13
Integral (min/max) 0.9950052837 0.9950052837
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 5429266.909 44.36297168%
Imbalance 0.05966406648 0.01122976568
Integral (min/max) 0.8502938705 0.8502938705
Coefs (min/max) 1.394303373 1.394303373
Depth 0   Iteration 6
Cut 3436758.937 28.08203059%
Imbalance 0.03066866544 0.01174375683
Integral (min/max) 0.7574199574 0.7574199574
Coefs (min/max) 1.553202108 1.553202108
Depth 0   Iteration 9
Cut 2346264.616 19.17151476%
Imbalance 0.00864160552 0.006420196364
Integral (min/max) 0.5632573819 0.5632573819
Coefs (min/max) 1.403578467 1.403578467
Depth 0   Iteration 12
Cut 2003017.869 16.3668183%
Imbalance 0.03378768421 0.002070969123
Integral (min/max) 0.3880564165 0.3880564165
Coefs (min/max) 1.628238375 1.628238375
Depth 0   Iteration 15
Cut 1845908.366 15.08306406%
Imbalance 0.05623515734 0.000671873013
Integral (min/max) 0.2448304553 0.2448304553
Coefs (min/max) 1.952292943 1.952292943
Depth 0   Iteration 18
Cut 1783984.721 14.57708103%
Imbalance 0.0742665729 0.0004033985863
Integral (min/max) 0.1304047917 0.1304047917
Coefs (min/max) 3.072787324 3.072787324
Depth 0   Iteration 21
Cut 1769977.993 14.46263094%
Imbalance 0.09036941101 2.883270623e-05
Integral (min/max) 0.04752329772 0.04752329772
Coefs (min/max) 6.723710855 6.723710855
Depth 0   Iteration 24
Cut 1771422.529 14.47443436%
Imbalance 0.1042799155 8.613606712e-06
Integral (min/max) 0.008419791172 0.008419791172
Coefs (min/max) 22.53122375 22.53122375
Depth 0   Iteration 27
Cut 1775918.435 14.51117077%
Imbalance 0.1135638652 0.0002661015291
Integral (min/max) 0.0004943283963 0.0004943283963
Coefs (min/max) 111.2665321 111.2665321
Depth 0   Iteration 30
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 33
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 36
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 39
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 42
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 45
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 48
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 51
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 54
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 57
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 60
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 63
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 66
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 69
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 72
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 75
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 78
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 81
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 84
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 87
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 90
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 93
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 96
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Iteration 99
Cut 1774652 14.50082262%
Imbalance 0.1116025796 0.000145363505
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 2204029.848 18.00930317%
Imbalance 0.006740380116 0.003596399366
Integral (min/max) 0.1076502784 0.1076502784
Coefs (min/max) 196.7514318 196.7514318
Depth 0   Final
Cut 2198770 17.96632453%
Imbalance 0.004218781945 0.008019015736
Integral (min/max) 0 0
Coefs (min/max) 196.7514318 196.7514318


0-th res = 2198770 (-0.004218781943 0.004218781943 | -0.008019015736 0.008019015736 )
0-th iteration time: 5.261468132
result = 2198770 (-0.004218781943 0.004218781943 | -0.008019015736 0.008019015736 )
steps_all/gplus alter2D (step=0.1, eps=0.01, depth=1) time: 5.264836341

alter2D (step=0.05, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.56 50.00000049%
Imbalance 1.609303677e-06 3.754774269e-13
Integral (min/max) 0.9949990737 0.9949990737
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 5874529.669 48.00124911%
Imbalance 0.02799201676 0.003092774978
Integral (min/max) 0.9359478758 0.9359478758
Coefs (min/max) 1.367371737 1.367371737
Depth 0   Iteration 6
Cut 4795216.797 39.1820978%
Imbalance 0.01581070966 0.0005837221859
Integral (min/max) 0.8851654092 0.8851654092
Coefs (min/max) 1.332862937 1.332862937
Depth 0   Iteration 9
Cut 3683275.877 30.09634011%
Imbalance 0.01511684795 0.00246655613
Integral (min/max) 0.8029081803 0.8029081803
Coefs (min/max) 1.377060629 1.377060629
Depth 0   Iteration 12
Cut 2914748.024 23.8166379%
Imbalance 0.01247048765 0.001314494297
Integral (min/max) 0.709976009 0.709976009
Coefs (min/max) 1.292687645 1.292687645
Depth 0   Iteration 15
Cut 2408954.382 19.68375783%
Imbalance 0.00720034937 0.001444675129
Integral (min/max) 0.6154970308 0.6154970308
Coefs (min/max) 1.226051757 1.226051757
Depth 0   Iteration 18
Cut 2106471.233 17.21214397%
Imbalance 0.0004905874534 0.001225809508
Integral (min/max) 0.5255603649 0.5255603649
Coefs (min/max) 1.250163793 1.250163793
Depth 0   Iteration 21
Cut 1933625.125 15.79980467%
Imbalance 0.01107623249 0.0004762767819
Integral (min/max) 0.4422282689 0.4422282689
Coefs (min/max) 1.398750052 1.398750052
Depth 0   Iteration 24
Cut 1814218.879 14.82412674%
Imbalance 0.01684566905 0.0001450153601
Integral (min/max) 0.3646692494 0.3646692494
Coefs (min/max) 1.493059084 1.493059084
Depth 0   Iteration 27
Cut 1721499.426 14.06650871%
Imbalance 0.01827535745 0.0002905883337
Integral (min/max) 0.2935867333 0.2935867333
Coefs (min/max) 1.550059999 1.550059999
Depth 0   Iteration 30
Cut 1664053.817 13.59711607%
Imbalance 0.02311141028 8.917069711e-05
Integral (min/max) 0.228778391 0.228778391
Coefs (min/max) 1.768610974 1.768610974
Depth 0   Iteration 33
Cut 1629728.613 13.3166421%
Imbalance 0.02676152669 0.0001080593275
Integral (min/max) 0.1700357965 0.1700357965
Coefs (min/max) 2.211642035 2.211642035
Depth 0   Iteration 36
Cut 1611354.412 13.16650505%
Imbalance 0.03196105821 7.005093922e-05
Integral (min/max) 0.116326535 0.116326535
Coefs (min/max) 2.93141293 2.93141293
Depth 0   Iteration 39
Cut 1602076.892 13.09069769%
Imbalance 0.0373676224 4.18236198e-05
Integral (min/max) 0.06940951739 0.06940951739
Coefs (min/max) 4.087482385 4.087482385
Depth 0   Iteration 42
Cut 1598926.165 13.06495285%
Imbalance 0.04118520596 1.698019009e-06
Integral (min/max) 0.03559699978 0.03559699978
Coefs (min/max) 7.391445197 7.391445197
Depth 0   Iteration 45
Cut 1599372.269 13.068598%
Imbalance 0.04823463924 2.87254402e-05
Integral (min/max) 0.01443589445 0.01443589445
Coefs (min/max) 16.22357732 16.22357732
Depth 0   Iteration 48
Cut 1600482.851 13.07767266%
Imbalance 0.05394878054 2.141702236e-05
Integral (min/max) 0.0009888275344 0.0009888275344
Coefs (min/max) 39.80029994 39.80029994
Depth 0   Iteration 51
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 54
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 57
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 60
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 63
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 66
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 69
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 72
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 75
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 78
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 81
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 84
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 87
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 90
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 93
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 96
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Iteration 99
Cut 1600505 13.07785364%
Imbalance 0.0543795417 1.797637874e-06
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 1833055.72 14.97804406%
Imbalance 0.008111914713 0.002203987411
Integral (min/max) 0.04763910748 0.04763910748
Coefs (min/max) 443.0328156 443.0328156
Depth 0   Final
Cut 1812538 14.81039214%
Imbalance 0.007638411361 0.001988268781
Integral (min/max) 0 0
Coefs (min/max) 443.0328156 443.0328156


0-th res = 1812538 (-0.007638411359 0.007638411359 | 0.001988268781 -0.001988268781 )
0-th iteration time: 5.616565966
result = 1812538 (-0.007638411359 0.007638411359 | 0.001988268781 -0.001988268781 )
steps_all/gplus alter2D (step=0.05, eps=0.01, depth=1) time: 5.619789379

alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.469 49.99999975%
Imbalance 5.165639745e-07 3.810285421e-13
Integral (min/max) 0.9949870174 0.9949870174
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 6064635.02 49.55461504%
Imbalance 0.01787920156 0.0006715888685
Integral (min/max) 0.968433378 0.968433378
Coefs (min/max) 1.545591868 1.545591868
Depth 0   Iteration 6
Cut 5800781.064 47.39864339%
Imbalance 0.004005910549 0.001059708702
Integral (min/max) 0.9508342826 0.9508342826
Coefs (min/max) 1.123262939 1.123262939
Depth 0   Iteration 9
Cut 5398120.029 44.10846805%
Imbalance 0.004745440429 0.001014393584
Integral (min/max) 0.9240197469 0.9240197469
Coefs (min/max) 1.176994374 1.176994374
Depth 0   Iteration 12
Cut 4919064.172 40.19406454%
Imbalance 0.005560360026 0.000222521203
Integral (min/max) 0.8952396931 0.8952396931
Coefs (min/max) 1.23512953 1.23512953
Depth 0   Iteration 15
Cut 4435937.354 36.24639689%
Imbalance 0.006030401261 0.0001521557626
Integral (min/max) 0.8645893484 0.8645893484
Coefs (min/max) 1.281062682 1.281062682
Depth 0   Iteration 18
Cut 3998871.199 32.67509459%
Imbalance 0.005941298706 0.0002341974194
Integral (min/max) 0.831852961 0.831852961
Coefs (min/max) 1.277893229 1.277893229
Depth 0   Iteration 21
Cut 3626117.041 29.62929072%
Imbalance 0.005749596039 0.0002375902773
Integral (min/max) 0.7977100075 0.7977100075
Coefs (min/max) 1.26331702 1.26331702
Depth 0   Iteration 24
Cut 3309870.717 27.04521685%
Imbalance 0.005479205541 0.0001922186869
Integral (min/max) 0.7625479641 0.7625479641
Coefs (min/max) 1.248669048 1.248669048
Depth 0   Iteration 27
Cut 3036966.983 24.81529874%
Imbalance 0.005169212656 0.0002605090348
Integral (min/max) 0.7267375749 0.7267375749
Coefs (min/max) 1.236978658 1.236978658
Depth 0   Iteration 30
Cut 2797659.981 22.85990219%
Imbalance 0.004607319201 0.0002730371081
Integral (min/max) 0.6903657776 0.6903657776
Coefs (min/max) 1.191099496 1.191099496
Depth 0   Iteration 33
Cut 2594993.941 21.20390186%
Imbalance 0.003511045422 0.0002774042457
Integral (min/max) 0.6540508782 0.6540508782
Coefs (min/max) 1.154345071 1.154345071
Depth 0   Iteration 36
Cut 2427663.017 19.83662757%
Imbalance 0.002231472229 0.000279927244
Integral (min/max) 0.6184008857 0.6184008857
Coefs (min/max) 1.127517522 1.127517522
Depth 0   Iteration 39
Cut 2291453.255 18.72364678%
Imbalance 0.0005445728434 0.000137819919
Integral (min/max) 0.5837961932 0.5837961932
Coefs (min/max) 1.126261396 1.126261396
Depth 0   Iteration 42
Cut 2180806.388 17.81954243%
Imbalance 0.001020568704 0.0001167359673
Integral (min/max) 0.5503177795 0.5503177795
Coefs (min/max) 1.164288782 1.164288782
Depth 0   Iteration 45
Cut 2089548.491 17.0738669%
Imbalance 0.002448262645 0.0001981725329
Integral (min/max) 0.5176594861 0.5176594861
Coefs (min/max) 1.226574179 1.226574179
Depth 0   Iteration 48
Cut 2015202.702 16.46638154%
Imbalance 0.004273931556 4.439917405e-05
Integral (min/max) 0.4858656588 0.4858656588
Coefs (min/max) 1.293453764 1.293453764
Depth 0   Iteration 51
Cut 1951908.036 15.94919579%
Imbalance 0.005496766252 2.686487578e-05
Integral (min/max) 0.4548041644 0.4548041644
Coefs (min/max) 1.351203326 1.351203326
Depth 0   Iteration 54
Cut 1896219.042 15.49415659%
Imbalance 0.005894497683 3.624681921e-05
Integral (min/max) 0.4240564629 0.4240564629
Coefs (min/max) 1.365951034 1.365951034
Depth 0   Iteration 57
Cut 1846336.26 15.08656041%
Imbalance 0.006143768337 5.668926832e-05
Integral (min/max) 0.394102154 0.394102154
Coefs (min/max) 1.370459601 1.370459601
Depth 0   Iteration 60
Cut 1803055.916 14.73291328%
Imbalance 0.007005578126 4.50942865e-05
Integral (min/max) 0.3651906683 0.3651906683
Coefs (min/max) 1.414275532 1.414275532
Depth 0   Iteration 63
Cut 1766402.126 14.43341225%
Imbalance 0.007948507041 3.738118477e-05
Integral (min/max) 0.3372531552 0.3372531552
Coefs (min/max) 1.483516851 1.483516851
Depth 0   Iteration 66
Cut 1735054.939 14.17727189%
Imbalance 0.008670038298 3.181207977e-05
Integral (min/max) 0.3101705938 0.3101705938
Coefs (min/max) 1.544044624 1.544044624
Depth 0   Iteration 69
Cut 1708555.999 13.96074694%
Imbalance 0.009214459899 6.21078479e-06
Integral (min/max) 0.2838661769 0.2838661769
Coefs (min/max) 1.605140385 1.605140385
Depth 0   Iteration 72
Cut 1686283.257 13.7787546%
Imbalance 0.00942509353 1.321435963e-05
Integral (min/max) 0.2582529091 0.2582529091
Coefs (min/max) 1.689234693 1.689234693
Depth 0   Iteration 75
Cut 1667808.372 13.62779484%
Imbalance 0.009548515369 1.09498719e-05
Integral (min/max) 0.2333459803 0.2333459803
Coefs (min/max) 1.763679912 1.763679912
Depth 0   Iteration 78
Cut 1652119.959 13.49960357%
Imbalance 0.009329783992 2.693239289e-05
Integral (min/max) 0.2094131873 0.2094131873
Coefs (min/max) 1.831737041 1.831737041
Depth 0   Iteration 81
Cut 1638756.838 13.39041244%
Imbalance 0.009152616935 2.574815246e-05
Integral (min/max) 0.1866023209 0.1866023209
Coefs (min/max) 1.884602044 1.884602044
Depth 0   Iteration 84
Cut 1628504.616 13.30664073%
Imbalance 0.00258654607 1.409410497e-05
Integral (min/max) 0.1711327831 0.1711327831
Coefs (min/max) 2.234390537 2.234390537
Depth 0   Iteration 87
Cut 1620987.304 13.24521617%
Imbalance 0.002966835824 4.373172413e-06
Integral (min/max) 0.1498273801 0.1498273801
Coefs (min/max) 2.596864062 2.596864062
Depth 0   Iteration 90
Cut 1615138.812 13.19742768%
Imbalance 0.003143581835 1.113411381e-05
Integral (min/max) 0.1296441985 0.1296441985
Coefs (min/max) 3.101186074 3.101186074
Depth 0   Iteration 93
Cut 1610843.078 13.16232689%
Imbalance 0.003266250705 3.738061272e-06
Integral (min/max) 0.1104677739 0.1104677739
Coefs (min/max) 3.747236148 3.747236148
Depth 0   Iteration 96
Cut 1607614.902 13.13594921%
Imbalance 0.003413603486 4.733040547e-06
Integral (min/max) 0.09251416215 0.09251416215
Coefs (min/max) 4.650435213 4.650435213
Depth 0   Iteration 99
Cut 1605285.163 13.11691273%
Imbalance 0.003628714049 2.709473572e-06
Integral (min/max) 0.07548388088 0.07548388088
Coefs (min/max) 5.804638321 5.804638321
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 1604042.744 13.10676082%
Imbalance 0.003632167189 2.105846411e-06
Integral (min/max) 0.06513446771 0.06513446771
Coefs (min/max) 6.736483162 6.736483162
Depth 0   Final
Cut 1603651 13.10355985%
Imbalance 0.001189436321 5.049727185e-05
Integral (min/max) 0 0
Coefs (min/max) 6.736483162 6.736483162


0-th res = 1603651 (-0.001189436319 0.001189436319 | 5.049727147e-05 -5.049727147e-05 )
0-th iteration time: 6.493639849
result = 1603651 (-0.001189436319 0.001189436319 | 5.049727147e-05 -5.049727147e-05 )
steps_all/gplus alter2D (step=0.02, eps=0.01, depth=1) time: 6.496795565

alter2D (step=0.01, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.575 50.00000061%
Imbalance 8.425294085e-06 3.86135568e-13
Integral (min/max) 0.9950080651 0.9950080651
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 6110315.615 49.92787482%
Imbalance 0.01246497743 3.836930773e-13
Integral (min/max) 0.9822062951 0.9822062951
Coefs (min/max) 2.415088941 2.415088941
Depth 0   Iteration 6
Cut 6032792.311 49.29442574%
Imbalance 0.001949669361 8.855919714e-05
Integral (min/max) 0.9743525001 0.9743525001
Coefs (min/max) 1.11046812 1.11046812
Depth 0   Iteration 9
Cut 5914544.713 48.32821521%
Imbalance 0.001810702569 0.0002638692957
Integral (min/max) 0.9620176701 0.9620176701
Coefs (min/max) 1.099292215 1.099292215
Depth 0   Iteration 12
Cut 5752909.783 47.00748334%
Imbalance 0.001885236173 0.0003563569517
Integral (min/max) 0.9490749885 0.9490749885
Coefs (min/max) 1.110036091 1.110036091
Depth 0   Iteration 15
Cut 5556362.128 45.40147682%
Imbalance 0.002145681867 0.0003745516348
Integral (min/max) 0.9357175082 0.9357175082
Coefs (min/max) 1.142088182 1.142088182
Depth 0   Iteration 18
Cut 5334820.553 43.591243%
Imbalance 0.002429117701 0.0002516033652
Integral (min/max) 0.9218226228 0.9218226228
Coefs (min/max) 1.174226105 1.174226105
Depth 0   Iteration 21
Cut 5096613.987 41.6448382%
Imbalance 0.002636495737 0.0001393668318
Integral (min/max) 0.9073960106 0.9073960106
Coefs (min/max) 1.19596208 1.19596208
Depth 0   Iteration 24
Cut 4851769.473 39.64419421%
Imbalance 0.002797823705 7.312460706e-05
Integral (min/max) 0.8925480301 0.8925480301
Coefs (min/max) 1.218490592 1.218490592
Depth 0   Iteration 27
Cut 4610279.113 37.67095727%
Imbalance 0.00294685389 6.053489136e-05
Integral (min/max) 0.877320335 0.877320335
Coefs (min/max) 1.244247547 1.244247547
Depth 0   Iteration 30
Cut 4379124.033 35.78217073%
Imbalance 0.003006142836 1.833185266e-05
Integral (min/max) 0.8616022167 0.8616022167
Coefs (min/max) 1.251517734 1.251517734
Depth 0   Iteration 33
Cut 4162053.191 34.00846761%
Imbalance 0.003015890035 9.833280011e-05
Integral (min/max) 0.8454844817 0.8454844817
Coefs (min/max) 1.252094146 1.252094146
Depth 0   Iteration 36
Cut 3960024.109 32.35767192%
Imbalance 0.002970614294 6.299550581e-05
Integral (min/max) 0.8290358971 0.8290358971
Coefs (min/max) 1.250929153 1.250929153
Depth 0   Iteration 39
Cut 3773478.24 30.83339079%
Imbalance 0.002911761193 4.44245607e-05
Integral (min/max) 0.8122514282 0.8122514282
Coefs (min/max) 1.239290883 1.239290883
Depth 0   Iteration 42
Cut 3602182.142 29.43371675%
Imbalance 0.002835674379 9.987649395e-05
Integral (min/max) 0.7952324644 0.7952324644
Coefs (min/max) 1.237197979 1.237197979
Depth 0   Iteration 45
Cut 3443406.754 28.13635043%
Imbalance 0.002813201341 5.811572687e-05
Integral (min/max) 0.7780016482 0.7780016482
Coefs (min/max) 1.23332222 1.23332222
Depth 0   Iteration 48
Cut 3295312.162 26.92625774%
Imbalance 0.002725290771 4.44869776e-05
Integral (min/max) 0.7604926393 0.7604926393
Coefs (min/max) 1.219275413 1.219275413
Depth 0   Iteration 51
Cut 3157414.685 25.79948649%
Imbalance 0.002630421014 5.427109648e-05
Integral (min/max) 0.7429019575 0.7429019575
Coefs (min/max) 1.218578873 1.218578873
Depth 0   Iteration 54
Cut 3028212.007 24.74376113%
Imbalance 0.002535172372 2.939093974e-05
Integral (min/max) 0.7251477231 0.7251477231
Coefs (min/max) 1.203597312 1.203597312
Depth 0   Iteration 57
Cut 2907807.285 23.75992457%
Imbalance 0.002402703876 3.008787334e-05
Integral (min/max) 0.7073136397 0.7073136397
Coefs (min/max) 1.190142159 1.190142159
Depth 0   Iteration 60
Cut 2795784.14 22.84457455%
Imbalance 0.002192932619 9.49866079e-05
Integral (min/max) 0.6893675139 0.6893675139
Coefs (min/max) 1.163025089 1.163025089
Depth 0   Iteration 63
Cut 2692375.316 21.99961282%
Imbalance 0.001967511995 0.000100794109
Integral (min/max) 0.6715750831 0.6715750831
Coefs (min/max) 1.146395072 1.146395072
Depth 0   Iteration 66
Cut 2597240.733 21.22226058%
Imbalance 0.001580542538 2.790638937e-05
Integral (min/max) 0.6537580165 0.6537580165
Coefs (min/max) 1.113564168 1.113564168
Depth 0   Iteration 69
Cut 2511254.296 20.51965856%
Imbalance 0.001209977737 2.766577372e-05
Integral (min/max) 0.6362527472 0.6362527472
Coefs (min/max) 1.095918866 1.095918866
Depth 0   Iteration 72
Cut 2433252.885 19.88230283%
Imbalance 0.0008852495624 9.038683166e-05
Integral (min/max) 0.619046643 0.619046643
Coefs (min/max) 1.093624237 1.093624237
Depth 0   Iteration 75
Cut 2362550.549 19.30458842%
Imbalance 0.0003837151186 9.986648661e-06
Integral (min/max) 0.6020638129 0.6020638129
Coefs (min/max) 1.088323289 1.088323289
Depth 0   Iteration 78
Cut 2298733.945 18.78313787%
Imbalance 5.009896496e-05 3.656506087e-05
Integral (min/max) 0.5854120891 0.5854120891
Coefs (min/max) 1.103708276 1.103708276
Depth 0   Iteration 81
Cut 2241544.176 18.31583573%
Imbalance 0.0005021786408 3.643413331e-05
Integral (min/max) 0.5689978093 0.5689978093
Coefs (min/max) 1.126003525 1.126003525
Depth 0   Iteration 84
Cut 2189122.896 17.88749727%
Imbalance 0.0002081690397 4.216073631e-06
Integral (min/max) 0.5533659186 0.5533659186
Coefs (min/max) 1.151767154 1.151767154
Depth 0   Iteration 87
Cut 2141771.295 17.50058358%
Imbalance 0.0003230681667 4.822382916e-06
Integral (min/max) 0.5376464566 0.5376464566
Coefs (min/max) 1.187536645 1.187536645
Depth 0   Iteration 90
Cut 2098869.869 17.15003262%
Imbalance 0.0003987446103 3.199874164e-06
Integral (min/max) 0.5221726331 0.5221726331
Coefs (min/max) 1.24039343 1.24039343
Depth 0   Iteration 93
Cut 2060109.918 16.83332198%
Imbalance 0.000467853539 3.870731058e-06
Integral (min/max) 0.5068393606 0.5068393606
Coefs (min/max) 1.290992748 1.290992748
Depth 0   Iteration 96
Cut 2024295.689 16.54068106%
Imbalance 0.0005590699018 8.473355857e-06
Integral (min/max) 0.4915801053 0.4915801053
Coefs (min/max) 1.345943495 1.345943495
Depth 0   Iteration 99
Cut 1991322.975 16.27125839%
Imbalance 0.0005888791861 4.660329098e-06
Integral (min/max) 0.476503577 0.476503577
Coefs (min/max) 1.403130236 1.403130236
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 1970706.814 16.1028021%
Imbalance 0.0006077738734 1.7968196e-06
Integral (min/max) 0.4664458336 0.4664458336
Coefs (min/max) 1.433640625 1.433640625
Depth 0   Final
Cut 1972541 16.11778938%
Imbalance 0.002601891949 0.000124200409
Integral (min/max) 0 0
Coefs (min/max) 1.433640625 1.433640625


0-th res = 1972541 (-0.002601891947 0.002601891947 | -0.0001242004088 0.0001242004088 )
0-th iteration time: 7.993935961
result = 1972541 (-0.002601891947 0.002601891947 | -0.0001242004088 0.0001242004088 )
steps_all/gplus alter2D (step=0.01, eps=0.01, depth=1) time: 7.997565535

alter2D (step=0.001, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 6119142.522 50.00000018%
Imbalance 1.392973556e-05 3.930189507e-13
Integral (min/max) 0.9949907802 0.9949907802
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 6119140.649 49.99998487%
Imbalance 0.001457265907 3.756994715e-13
Integral (min/max) 0.9948664836 0.9948664836
Coefs (min/max) 7.276150974 7.276150974
Depth 0   Iteration 6
Cut 6118872.783 49.99779612%
Imbalance 0.002492612613 3.803624082e-13
Integral (min/max) 0.9942407646 0.9942407646
Coefs (min/max) 4.427171058 4.427171058
Depth 0   Iteration 9
Cut 6117890.043 49.98976607%
Imbalance 0.0005077069356 3.868017018e-13
Integral (min/max) 0.9935447826 0.9935447826
Coefs (min/max) 1.573901158 1.573901158
Depth 0   Iteration 12
Cut 6116430.386 49.9778391%
Imbalance 0.0003979137952 3.952393968e-13
Integral (min/max) 0.992546336 0.992546336
Coefs (min/max) 1.400286057 1.400286057
Depth 0   Iteration 15
Cut 6114422.124 49.96142943%
Imbalance 0.0003101222646 3.785860514e-13
Integral (min/max) 0.9914939158 0.9914939158
Coefs (min/max) 1.271470804 1.271470804
Depth 0   Iteration 18
Cut 6111892.881 49.94076279%
Imbalance 0.0002630557733 3.907985047e-13
Integral (min/max) 0.9904195663 0.9904195663
Coefs (min/max) 1.205377151 1.205377151
Depth 0   Iteration 21
Cut 6108840.744 49.91582353%
Imbalance 0.0002333501855 3.841371665e-13
Integral (min/max) 0.9893307153 0.9893307153
Coefs (min/max) 1.1659346 1.1659346
Depth 0   Iteration 24
Cut 6105264.574 49.88660236%
Imbalance 0.0002127601145 3.750333377e-13
Integral (min/max) 0.9882297064 0.9882297064
Coefs (min/max) 1.140085461 1.140085461
Depth 0   Iteration 27
Cut 6101163.629 49.85309322%
Imbalance 0.0001975869248 3.907985047e-13
Integral (min/max) 0.9871181617 0.9871181617
Coefs (min/max) 1.121993717 1.121993717
Depth 0   Iteration 30
Cut 6096537.426 49.81529214%
Imbalance 0.0001859189437 3.772537838e-13
Integral (min/max) 0.9859984985 0.9859984985
Coefs (min/max) 1.108705197 1.108705197
Depth 0   Iteration 33
Cut 6091385.634 49.77319644%
Imbalance 0.0001766537069 3.79918319e-13
Integral (min/max) 0.9848717523 0.9848717523
Coefs (min/max) 1.09857726 1.09857726
Depth 0   Iteration 36
Cut 6085708.028 49.72680427%
Imbalance 0.0001691194962 3.874678356e-13
Integral (min/max) 0.9837389583 0.9837389583
Coefs (min/max) 1.090635407 1.090635407
Depth 0   Iteration 39
Cut 6079504.404 49.67611397%
Imbalance 0.0001628548458 3.916866831e-13
Integral (min/max) 0.9826002358 0.9826002358
Coefs (min/max) 1.084241274 1.084241274
Depth 0   Iteration 42
Cut 6072774.66 49.62112469%
Imbalance 0.0001575712811 3.845812557e-13
Integral (min/max) 0.9814565266 0.9814565266
Coefs (min/max) 1.079004221 1.079004221
Depth 0   Iteration 45
Cut 6065518.674 49.56183546%
Imbalance 0.0001530471061 3.888001032e-13
Integral (min/max) 0.9803083203 0.9803083203
Coefs (min/max) 1.074634705 1.074634705
Depth 0   Iteration 48
Cut 6057736.386 49.49824576%
Imbalance 0.0001491344395 3.783640068e-13
Integral (min/max) 0.9791559101 0.9791559101
Coefs (min/max) 1.070945088 1.070945088
Depth 0   Iteration 51
Cut 6049427.704 49.43035486%
Imbalance 0.0001457091325 3.688160888e-13
Integral (min/max) 0.9779993332 0.9779993332
Coefs (min/max) 1.067781633 1.067781633
Depth 0   Iteration 54
Cut 6040592.595 49.35816248%
Imbalance 0.0001426887866 3.965716644e-13
Integral (min/max) 0.976838841 0.976838841
Coefs (min/max) 1.065046844 1.065046844
Depth 0   Iteration 57
Cut 6031238.227 49.28172719%
Imbalance 0.0001415152362 5.859584182e-07
Integral (min/max) 0.9756747367 0.9756747367
Coefs (min/max) 1.063848855 1.063848855
Depth 0   Iteration 60
Cut 6021379.96 49.20117451%
Imbalance 0.000141435526 3.821387651e-13
Integral (min/max) 0.9745043558 0.9745043558
Coefs (min/max) 1.062940331 1.062940331
Depth 0   Iteration 63
Cut 6011003.783 49.11638994%
Imbalance 0.0001408159675 1.105206675e-06
Integral (min/max) 0.9733294382 0.9733294382
Coefs (min/max) 1.062341681 1.062341681
Depth 0   Iteration 66
Cut 6000141.288 49.02763163%
Imbalance 0.0001408127777 3.896882816e-13
Integral (min/max) 0.9721477765 0.9721477765
Coefs (min/max) 1.061875289 1.061875289
Depth 0   Iteration 69
Cut 5988775.362 48.93475975%
Imbalance 0.0001418210894 5.869969044e-06
Integral (min/max) 0.970962112 0.970962112
Coefs (min/max) 1.063031504 1.063031504
Depth 0   Iteration 72
Cut 5976923.975 48.83792112%
Imbalance 0.0001422662342 4.020131472e-06
Integral (min/max) 0.9697695265 0.9697695265
Coefs (min/max) 1.063041786 1.063041786
Depth 0   Iteration 75
Cut 5964612.29 48.73732137%
Imbalance 0.0001436895945 8.860931711e-06
Integral (min/max) 0.9685700519 0.9685700519
Coefs (min/max) 1.065216091 1.065216091
Depth 0   Iteration 78
Cut 5951835.702 48.63292285%
Imbalance 0.0001463778214 4.525960829e-06
Integral (min/max) 0.9673627062 0.9673627062
Coefs (min/max) 1.066153352 1.066153352
Depth 0   Iteration 81
Cut 5938593.737 48.5247217%
Imbalance 0.0001476317211 2.754989671e-06
Integral (min/max) 0.9661482287 0.9661482287
Coefs (min/max) 1.066614082 1.066614082
Depth 0   Iteration 84
Cut 5925021.043 48.41381813%
Imbalance 1.904599351e-05 4.698698077e-07
Integral (min/max) 0.9648958686 0.9648958686
Coefs (min/max) 1.069106518 1.069106518
Depth 0   Iteration 87
Cut 5910930.962 48.29868697%
Imbalance 1.96882124e-05 5.657915485e-07
Integral (min/max) 0.9636619037 0.9636619037
Coefs (min/max) 1.072363738 1.072363738
Depth 0   Iteration 90
Cut 5896427.931 48.18018154%
Imbalance 2.026466302e-05 4.01033071e-07
Integral (min/max) 0.9624173954 0.9624173954
Coefs (min/max) 1.074681624 1.074681624
Depth 0   Iteration 93
Cut 5881502.187 48.05822211%
Imbalance 2.009809273e-05 1.843304342e-07
Integral (min/max) 0.9611632574 0.9611632574
Coefs (min/max) 1.075405683 1.075405683
Depth 0   Iteration 96
Cut 5866147.188 47.93275518%
Imbalance 2.056329489e-05 3.069288128e-07
Integral (min/max) 0.9599025161 0.9599025161
Coefs (min/max) 1.076955423 1.076955423
Depth 0   Iteration 99
Cut 5850380.382 47.80392336%
Imbalance 2.064916817e-05 2.989839316e-07
Integral (min/max) 0.9586335621 0.9586335621
Coefs (min/max) 1.078456601 1.078456601
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 5839659.706 47.71632386%
Imbalance 2.10817148e-05 1.805515537e-07
Integral (min/max) 0.957783427 0.957783427
Coefs (min/max) 1.080404118 1.080404118
Depth 0   Final
Cut 5817010 47.53125132%
Imbalance 0.002899251029 1.331885989e-05
Integral (min/max) 0 0
Coefs (min/max) 1.080404118 1.080404118


0-th res = 5817010 (-0.002899251027 0.002899251027 | 1.331885963e-05 -1.331885963e-05 )
0-th iteration time: 12.86500947
result = 5817010 (-0.002899251027 0.002899251027 | 1.331885963e-05 -1.331885963e-05 )
steps_all/gplus alter2D (step=0.001, eps=0.01, depth=1) time: 12.868782

LiveJournal:
Graph is read. 4847571 vertices, 42851237 edges.
alter2D (step=1, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.56 50.00000014%
Imbalance 7.860688961e-07 9.525835676e-11
Integral (min/max) 0.9950026113 0.9950026113
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 7254824.467 16.9302568%
Imbalance 0.1349117531 0.4102380592
Integral (min/max) 0.05731708362 0.05731708362
Coefs (min/max) 8.631106617 8.631106617
Depth 0   Iteration 6
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 9
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 12
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 15
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 18
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 21
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 24
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 27
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 30
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 33
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 36
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 39
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 42
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 45
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 48
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 51
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 54
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 57
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 60
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 63
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 66
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 69
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 72
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 75
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 78
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 81
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 84
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 87
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 90
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 93
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 96
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Iteration 99
Cut 7619999 17.78244815%
Imbalance 0.1962882029 0.3881633569
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 13835827.5 32.2880469%
Imbalance 0.000952145754 0.008917339045
Integral (min/max) 0.3108851931 0.3108851931
Coefs (min/max) 130141.4232 130141.4232
Depth 0   Final
Cut 13830927 32.27661082%
Imbalance 0.001153773721 0.008300110454
Integral (min/max) 0 0
Coefs (min/max) 130141.4232 130141.4232


0-th res = 13830927 (-0.001153773715 0.001153773715 | 0.00830011045 -0.00830011045 )
0-th iteration time: 108.2770635
result = 13830927 (-0.001153773715 0.001153773715 | 0.00830011045 -0.00830011045 )
steps_all/LiveJournal alter2D (step=1, eps=0.01, depth=1) time: 108.3847994

alter2D (step=0.1, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.5 50.00000001%
Imbalance 6.12669481e-07 9.525236155e-11
Integral (min/max) 0.9950010944 0.9950010944
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 16208598.27 37.82527508%
Imbalance 0.002674021489 0.1037715278
Integral (min/max) 0.8718204436 0.8718204436
Coefs (min/max) 1.546657225 1.546657225
Depth 0   Iteration 6
Cut 13068455.96 30.49726653%
Imbalance 0.0812091247 0.003254467924
Integral (min/max) 0.7826821017 0.7826821017
Coefs (min/max) 1.826324888 1.826324888
Depth 0   Iteration 9
Cut 9314524.567 21.73688607%
Imbalance 0.02876707113 0.0003753477062
Integral (min/max) 0.6371628686 0.6371628686
Coefs (min/max) 1.304327687 1.304327687
Depth 0   Iteration 12
Cut 7108031.018 16.58769155%
Imbalance 0.02420827672 0.0007074109993
Integral (min/max) 0.4587445395 0.4587445395
Coefs (min/max) 1.320659892 1.320659892
Depth 0   Iteration 15
Cut 5926273.304 13.82987685%
Imbalance 0.02297524692 8.858705333e-05
Integral (min/max) 0.2813752634 0.2813752634
Coefs (min/max) 1.318569052 1.318569052
Depth 0   Iteration 18
Cut 5320183.29 12.4154719%
Imbalance 0.02503433039 0.0003090508682
Integral (min/max) 0.1249958956 0.1249958956
Coefs (min/max) 1.410593529 1.410593529
Depth 0   Iteration 21
Cut 5093261.153 11.88591394%
Imbalance 0.03404846522 0.0002208210442
Integral (min/max) 0.03849529071 0.03849529071
Coefs (min/max) 2.599501477 2.599501477
Depth 0   Iteration 24
Cut 5029841.518 11.7379144%
Imbalance 0.04050953186 8.801748477e-05
Integral (min/max) 0.002647072249 0.002647072249
Coefs (min/max) 8.029689927 8.029689927
Depth 0   Iteration 27
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 30
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 33
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 36
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 39
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 42
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 45
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 48
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 51
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 54
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 57
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 60
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 63
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 66
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 69
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 72
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 75
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 78
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 81
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 84
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 87
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 90
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 93
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 96
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Iteration 99
Cut 5026034 11.72902897%
Imbalance 0.04512837461 0.0008019138732
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 5705490.501 13.31464597%
Imbalance 0.006944259991 0.005360507043
Integral (min/max) 0.03889822626 0.03889822626
Coefs (min/max) 30.89633868 30.89633868
Depth 0   Final
Cut 5682954 13.26205356%
Imbalance 0.007004951558 0.005301620613
Integral (min/max) 0 0
Coefs (min/max) 30.89633868 30.89633868


0-th res = 5682954 (-0.007004951552 0.007004951552 | 0.005301620581 -0.005301620581 )
0-th iteration time: 88.19580212
result = 5682954 (-0.007004951552 0.007004951552 | 0.005301620581 -0.005301620581 )
steps_all/LiveJournal alter2D (step=0.1, eps=0.01, depth=1) time: 88.30181159

alter2D (step=0.05, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.58 50.00000018%
Imbalance 4.335693161e-07 9.515077615e-11
Integral (min/max) 0.995000419 0.995000419
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 18928378.15 44.17230277%
Imbalance 0.01794341378 0.0422276523
Integral (min/max) 0.9451079429 0.9451079429
Coefs (min/max) 1.461880224 1.461880224
Depth 0   Iteration 6
Cut 15767585.55 36.79610357%
Imbalance 0.02066035673 0.004152024171
Integral (min/max) 0.903877072 0.903877072
Coefs (min/max) 1.500519225 1.500519225
Depth 0   Iteration 9
Cut 13642729.35 31.83742245%
Imbalance 0.03169395939 0.002664652997
Integral (min/max) 0.8580461934 0.8580461934
Coefs (min/max) 1.577007299 1.577007299
Depth 0   Iteration 12
Cut 11535880.84 26.92076507%
Imbalance 0.01773785104 0.002026201564
Integral (min/max) 0.7841649246 0.7841649246
Coefs (min/max) 1.18684685 1.18684685
Depth 0   Iteration 15
Cut 9593921.729 22.38890263%
Imbalance 0.009689677774 9.613055325e-05
Integral (min/max) 0.7021296545 0.7021296545
Coefs (min/max) 1.167512367 1.167512367
Depth 0   Iteration 18
Cut 8037186.507 18.75601983%
Imbalance 0.008477949932 0.0002008390962
Integral (min/max) 0.6170200031 0.6170200031
Coefs (min/max) 1.150324821 1.150324821
Depth 0   Iteration 21
Cut 6860256.997 16.00947248%
Imbalance 0.008182209667 0.0001005892184
Integral (min/max) 0.5301486237 0.5301486237
Coefs (min/max) 1.14546884 1.14546884
Depth 0   Iteration 24
Cut 5983235.68 13.96280737%
Imbalance 0.007863134127 4.984363542e-05
Integral (min/max) 0.442520639 0.442520639
Coefs (min/max) 1.145147812 1.145147812
Depth 0   Iteration 27
Cut 5334860.935 12.44972446%
Imbalance 0.007464453282 2.996969236e-05
Integral (min/max) 0.355290489 0.355290489
Coefs (min/max) 1.149560466 1.149560466
Depth 0   Iteration 30
Cut 4857597.193 11.33595558%
Imbalance 0.007039294826 8.756398043e-06
Integral (min/max) 0.2696414825 0.2696414825
Coefs (min/max) 1.147816058 1.147816058
Depth 0   Iteration 33
Cut 4511479.277 10.5282358%
Imbalance 0.006440514171 3.306127733e-06
Integral (min/max) 0.1883406175 0.1883406175
Coefs (min/max) 1.163384234 1.163384234
Depth 0   Iteration 36
Cut 4261705.791 9.945350682%
Imbalance 0.006562364995 6.016265242e-05
Integral (min/max) 0.1121480115 0.1121480115
Coefs (min/max) 1.155514847 1.155514847
Depth 0   Iteration 39
Cut 4106583.416 9.583348589%
Imbalance 0.01001424855 0.0001196034157
Integral (min/max) 0.05685944451 0.05685944451
Coefs (min/max) 1.455031504 1.455031504
Depth 0   Iteration 42
Cut 4033610.542 9.413055082%
Imbalance 0.01169257689 4.810174854e-05
Integral (min/max) 0.02374984794 0.02374984794
Coefs (min/max) 2.332734072 2.332734072
Depth 0   Iteration 45
Cut 4003991.764 9.343935075%
Imbalance 0.01255276265 6.039659193e-06
Integral (min/max) 0.00408378219 0.00408378219
Coefs (min/max) 3.185966036 3.185966036
Depth 0   Iteration 48
Cut 4000331.586 9.335393482%
Imbalance 0.01421766338 0.0002033438158
Integral (min/max) 0.0005896449357 0.0005896449357
Coefs (min/max) 10.20138214 10.20138214
Depth 0   Iteration 51
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 54
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 57
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 60
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 63
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 66
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 69
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 72
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 75
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 78
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 81
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 84
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 87
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 90
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 93
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 96
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Iteration 99
Cut 4000327 9.33538278%
Imbalance 0.01406044389 0.0001673230875
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 4139269.904 9.659627572%
Imbalance 0.007608678075 0.001126529924
Integral (min/max) 0.006546136638 0.006546136638
Coefs (min/max) 1358.714902 1358.714902
Depth 0   Final
Cut 4128092 9.633542201%
Imbalance 0.007588749093 0.001285167133
Integral (min/max) 0 0
Coefs (min/max) 1358.714902 1358.714902


0-th res = 4128092 (-0.007588749087 0.007588749087 | 0.0012851671 -0.0012851671 )
0-th iteration time: 96.70650719
result = 4128092 (-0.007588749087 0.007588749087 | 0.0012851671 -0.0012851671 )
steps_all/LiveJournal alter2D (step=0.05, eps=0.01, depth=1) time: 96.82017736

alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.59 50.00000022%
Imbalance 7.013055744e-07 9.511558208e-11
Integral (min/max) 0.9950007069 0.9950007069
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 20780329.45 48.49411802%
Imbalance 0.01154061525 0.009404743095
Integral (min/max) 0.9797129236 0.9797129236
Coefs (min/max) 1.509265222 1.509265222
Depth 0   Iteration 6
Cut 19251442.35 44.92622312%
Imbalance 0.0004251554241 0.003413667266
Integral (min/max) 0.9626362844 0.9626362844
Coefs (min/max) 1.144528951 1.144528951
Depth 0   Iteration 9
Cut 17724735.5 41.36341617%
Imbalance 0.003123959733 0.0004460309504
Integral (min/max) 0.9493782091 0.9493782091
Coefs (min/max) 1.175864163 1.175864163
Depth 0   Iteration 12
Cut 16393049.03 38.2557195%
Imbalance 0.004799676345 0.0001024495836
Integral (min/max) 0.9361199092 0.9361199092
Coefs (min/max) 1.218418395 1.218418395
Depth 0   Iteration 15
Cut 15285386.59 35.67081761%
Imbalance 0.006842612575 0.0002744897516
Integral (min/max) 0.9208356595 0.9208356595
Coefs (min/max) 1.25229445 1.25229445
Depth 0   Iteration 18
Cut 14380355.89 33.55878825%
Imbalance 0.00849881209 0.0001763620085
Integral (min/max) 0.9016168411 0.9016168411
Coefs (min/max) 1.300521424 1.300521424
Depth 0   Iteration 21
Cut 13550621.77 31.62247514%
Imbalance 0.008129796573 0.0004641097193
Integral (min/max) 0.8759340435 0.8759340435
Coefs (min/max) 1.238765113 1.238765113
Depth 0   Iteration 24
Cut 12709636.54 29.65990584%
Imbalance 0.005758326579 0.000416667075
Integral (min/max) 0.8457075074 0.8457075074
Coefs (min/max) 1.126811043 1.126811043
Depth 0   Iteration 27
Cut 11830888.79 27.60921182%
Imbalance 0.003412591209 6.540850525e-05
Integral (min/max) 0.8157646782 0.8157646782
Coefs (min/max) 1.085492787 1.085492787
Depth 0   Iteration 30
Cut 10973162.69 25.60757508%
Imbalance 0.002855110238 3.485717664e-06
Integral (min/max) 0.7857522681 0.7857522681
Coefs (min/max) 1.072290369 1.072290369
Depth 0   Iteration 33
Cut 10164554.31 23.72056217%
Imbalance 0.002512920234 2.700680689e-05
Integral (min/max) 0.754888293 0.754888293
Coefs (min/max) 1.065593515 1.065593515
Depth 0   Iteration 36
Cut 9411305.496 21.96273936%
Imbalance 0.002314781849 2.207304384e-05
Integral (min/max) 0.7232132778 0.7232132778
Coefs (min/max) 1.060650293 1.060650293
Depth 0   Iteration 39
Cut 8716738.987 20.34186081%
Imbalance 0.002180747452 2.785078218e-05
Integral (min/max) 0.6908543907 0.6908543907
Coefs (min/max) 1.05832825 1.05832825
Depth 0   Iteration 42
Cut 8083477.838 18.86404782%
Imbalance 0.002135480817 2.263020754e-05
Integral (min/max) 0.6578767239 0.6578767239
Coefs (min/max) 1.057171571 1.057171571
Depth 0   Iteration 45
Cut 7509620.792 17.5248635%
Imbalance 0.002117538251 2.844568384e-05
Integral (min/max) 0.6243811266 0.6243811266
Coefs (min/max) 1.05687547 1.05687547
Depth 0   Iteration 48
Cut 6992960.811 16.31915739%
Imbalance 0.002134209446 1.90406384e-05
Integral (min/max) 0.5904541886 0.5904541886
Coefs (min/max) 1.057674861 1.057674861
Depth 0   Iteration 51
Cut 6529225.255 15.23695863%
Imbalance 0.002114519295 2.235438257e-05
Integral (min/max) 0.5561579527 0.5561579527
Coefs (min/max) 1.056755447 1.056755447
Depth 0   Iteration 54
Cut 6114218.361 14.26847575%
Imbalance 0.002131296328 1.620237901e-05
Integral (min/max) 0.5216420108 0.5216420108
Coefs (min/max) 1.058245227 1.058245227
Depth 0   Iteration 57
Cut 5743817.396 13.40408772%
Imbalance 0.002108951846 1.039521309e-05
Integral (min/max) 0.4869308302 0.4869308302
Coefs (min/max) 1.058433488 1.058433488
Depth 0   Iteration 60
Cut 5413806.356 12.63395583%
Imbalance 0.002087027549 8.257368533e-06
Integral (min/max) 0.4521218585 0.4521218585
Coefs (min/max) 1.059507257 1.059507257
Depth 0   Iteration 63
Cut 5120542.711 11.94957969%
Imbalance 0.002078315964 3.337510636e-06
Integral (min/max) 0.4173439516 0.4173439516
Coefs (min/max) 1.060614252 1.060614252
Depth 0   Iteration 66
Cut 4859875.952 11.34127342%
Imbalance 0.002027287033 1.697458666e-06
Integral (min/max) 0.3825953208 0.3825953208
Coefs (min/max) 1.060546053 1.060546053
Depth 0   Iteration 69
Cut 4629197.821 10.80295027%
Imbalance 0.001965528702 1.409115498e-06
Integral (min/max) 0.3480577427 0.3480577427
Coefs (min/max) 1.062952027 1.062952027
Depth 0   Iteration 72
Cut 4425336.179 10.32720754%
Imbalance 0.001911347709 3.238218082e-06
Integral (min/max) 0.3138353613 0.3138353613
Coefs (min/max) 1.0624068 1.0624068
Depth 0   Iteration 75
Cut 4245228.392 9.906898119%
Imbalance 0.001837934509 1.201877638e-06
Integral (min/max) 0.2799957897 0.2799957897
Coefs (min/max) 1.063059518 1.063059518
Depth 0   Iteration 78
Cut 4085323.073 9.533734285%
Imbalance 0.001786988692 4.448560193e-06
Integral (min/max) 0.2464802465 0.2464802465
Coefs (min/max) 1.0640339 1.0640339
Depth 0   Iteration 81
Cut 3944934.767 9.206116424%
Imbalance 0.001730107285 2.959900621e-06
Integral (min/max) 0.2138512271 0.2138512271
Coefs (min/max) 1.067998499 1.067998499
Depth 0   Iteration 84
Cut 3826744.918 8.930302101%
Imbalance 0.000262704105 1.160820119e-06
Integral (min/max) 0.1830503458 0.1830503458
Coefs (min/max) 1.144831797 1.144831797
Depth 0   Iteration 87
Cut 3722166.581 8.686252351%
Imbalance 0.0002161328022 2.96712497e-06
Integral (min/max) 0.1527197939 0.1527197939
Coefs (min/max) 1.170198238 1.170198238
Depth 0   Iteration 90
Cut 3627784.885 8.46599804%
Imbalance 0.0001731692328 4.982121848e-08
Integral (min/max) 0.1223514158 0.1223514158
Coefs (min/max) 1.132698824 1.132698824
Depth 0   Iteration 93
Cut 3544082.088 8.270664596%
Imbalance 7.135270152e-05 2.98810769e-07
Integral (min/max) 0.09312178676 0.09312178676
Coefs (min/max) 1.189613527 1.189613527
Depth 0   Iteration 96
Cut 3465492.653 8.087263976%
Imbalance 0.0004444514236 1.345158645e-06
Integral (min/max) 0.06425403395 0.06425403395
Coefs (min/max) 1.116851492 1.116851492
Depth 0   Iteration 99
Cut 3410980.446 7.960051295%
Imbalance 7.440890776e-05 1.446767131e-06
Integral (min/max) 0.04407421205 0.04407421205
Coefs (min/max) 1.36149588 1.36149588
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 3382529.607 7.893656855%
Imbalance 0.0002349648856 2.312014418e-06
Integral (min/max) 0.03359082633 0.03359082633
Coefs (min/max) 1.319692418 1.319692418
Depth 0   Final
Cut 3382397 7.893347396%
Imbalance 0.0002097957985 2.48767956e-05
Integral (min/max) 0 0
Coefs (min/max) 1.319692418 1.319692418


0-th res = 3382397 (-0.0002097957926 0.0002097957926 | 2.487676143e-05 -2.487676143e-05 )
0-th iteration time: 123.4956494
result = 3382397 (-0.0002097957926 0.0002097957926 | 2.487676143e-05 -2.487676143e-05 )
steps_all/LiveJournal alter2D (step=0.02, eps=0.01, depth=1) time: 123.6017913

alter2D (step=0.01, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.48 49.99999995%
Imbalance 4.258992872e-07 9.498979381e-11
Integral (min/max) 0.9949997751 0.9949997751
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 21184115.95 49.43641639%
Imbalance 0.007296954292 0.001674387562
Integral (min/max) 0.9882496655 0.9882496655
Coefs (min/max) 1.483842744 1.483842744
Depth 0   Iteration 6
Cut 20590021.18 48.0500042%
Imbalance 0.001331231659 0.001961646816
Integral (min/max) 0.9817319353 0.9817319353
Coefs (min/max) 1.194653592 1.194653592
Depth 0   Iteration 9
Cut 19890264.14 46.41701275%
Imbalance 0.0002738533528 0.0009817061484
Integral (min/max) 0.97401611 0.97401611
Coefs (min/max) 1.099480724 1.099480724
Depth 0   Iteration 12
Cut 19094050.42 44.55892469%
Imbalance 0.0003992098011 0.000417537475
Integral (min/max) 0.9673831641 0.9673831641
Coefs (min/max) 1.07523423 1.07523423
Depth 0   Iteration 15
Cut 18302772.19 42.71235434%
Imbalance 0.0006434029595 0.0002685068044
Integral (min/max) 0.9607557251 0.9607557251
Coefs (min/max) 1.086473576 1.086473576
Depth 0   Iteration 18
Cut 17594059 41.05846232%
Imbalance 0.001045991763 0.0001803746903
Integral (min/max) 0.9535684257 0.9535684257
Coefs (min/max) 1.074637773 1.074637773
Depth 0   Iteration 21
Cut 16936006.16 39.52279409%
Imbalance 0.001514306786 0.0001975796666
Integral (min/max) 0.9462661198 0.9462661198
Coefs (min/max) 1.08438508 1.08438508
Depth 0   Iteration 24
Cut 16321041.45 38.08767866%
Imbalance 0.00207159156 0.0001609748567
Integral (min/max) 0.9389600605 0.9389600605
Coefs (min/max) 1.111662215 1.111662215
Depth 0   Iteration 27
Cut 15753071.11 36.76223187%
Imbalance 0.002660240248 7.647470899e-05
Integral (min/max) 0.9313666241 0.9313666241
Coefs (min/max) 1.146613898 1.146613898
Depth 0   Iteration 30
Cut 15233477.68 35.54968011%
Imbalance 0.003158671943 6.399420198e-05
Integral (min/max) 0.9229981549 0.9229981549
Coefs (min/max) 1.178641709 1.178641709
Depth 0   Iteration 33
Cut 14759358.16 34.44324876%
Imbalance 0.003573584711 1.071426244e-05
Integral (min/max) 0.913345487 0.913345487
Coefs (min/max) 1.204080283 1.204080283
Depth 0   Iteration 36
Cut 14317886.06 33.41300522%
Imbalance 0.003723254087 5.011119937e-05
Integral (min/max) 0.9020594103 0.9020594103
Coefs (min/max) 1.206219809 1.206219809
Depth 0   Iteration 39
Cut 13893306.33 32.42218266%
Imbalance 0.003594204981 8.446653794e-05
Integral (min/max) 0.8892200526 0.8892200526
Coefs (min/max) 1.184908324 1.184908324
Depth 0   Iteration 42
Cut 13473107.07 31.44158259%
Imbalance 0.003192235256 0.0001098028326
Integral (min/max) 0.8752240585 0.8752240585
Coefs (min/max) 1.14710938 1.14710938
Depth 0   Iteration 45
Cut 13047580.87 30.44855126%
Imbalance 0.002604963139 0.0001079524613
Integral (min/max) 0.860656653 0.860656653
Coefs (min/max) 1.102277938 1.102277938
Depth 0   Iteration 48
Cut 12610195.69 29.42784521%
Imbalance 0.001991720621 7.70503542e-05
Integral (min/max) 0.8461318883 0.8461318883
Coefs (min/max) 1.066624711 1.066624711
Depth 0   Iteration 51
Cut 12162428.93 28.38291211%
Imbalance 0.001530741501 8.397632332e-06
Integral (min/max) 0.831875773 0.831875773
Coefs (min/max) 1.055257047 1.055257047
Depth 0   Iteration 54
Cut 11720669.9 27.35199896%
Imbalance 0.001396501559 8.442174507e-07
Integral (min/max) 0.8174825812 0.8174825812
Coefs (min/max) 1.049920232 1.049920232
Depth 0   Iteration 57
Cut 11288175.08 26.3427053%
Imbalance 0.001259023824 3.529589519e-06
Integral (min/max) 0.8028260164 0.8028260164
Coefs (min/max) 1.043478899 1.043478899
Depth 0   Iteration 60
Cut 10865068.09 25.35531959%
Imbalance 0.001143909189 5.774842775e-07
Integral (min/max) 0.7879609638 0.7879609638
Coefs (min/max) 1.039130744 1.039130744
Depth 0   Iteration 63
Cut 10453052.3 24.39381692%
Imbalance 0.001060782928 5.179314898e-06
Integral (min/max) 0.7728855167 0.7728855167
Coefs (min/max) 1.036902374 1.036902374
Depth 0   Iteration 66
Cut 10053823.94 23.46215569%
Imbalance 0.0009937959704 8.653419811e-06
Integral (min/max) 0.7575854999 0.7575854999
Coefs (min/max) 1.035297156 1.035297156
Depth 0   Iteration 69
Cut 9668861.516 22.56378624%
Imbalance 0.0009648055763 7.854530644e-06
Integral (min/max) 0.7420598446 0.7420598446
Coefs (min/max) 1.033494102 1.033494102
Depth 0   Iteration 72
Cut 9298510.507 21.69951478%
Imbalance 0.0009455507742 7.825897683e-06
Integral (min/max) 0.7263242988 0.7263242988
Coefs (min/max) 1.033290979 1.033290979
Depth 0   Iteration 75
Cut 8943116.414 20.87014761%
Imbalance 0.0009349155435 9.636001717e-06
Integral (min/max) 0.7103780337 0.7103780337
Coefs (min/max) 1.032589332 1.032589332
Depth 0   Iteration 78
Cut 8602876.062 20.07614404%
Imbalance 0.0009330577533 7.544766601e-06
Integral (min/max) 0.6942371361 0.6942371361
Coefs (min/max) 1.031986092 1.031986092
Depth 0   Iteration 81
Cut 8277770.716 19.31746035%
Imbalance 0.0009293286394 8.988528642e-06
Integral (min/max) 0.6779194159 0.6779194159
Coefs (min/max) 1.032179564 1.032179564
Depth 0   Iteration 84
Cut 7969101.164 18.59713213%
Imbalance 0.0002028984538 1.247929117e-06
Integral (min/max) 0.6612981441 0.6612981441
Coefs (min/max) 1.039575987 1.039575987
Depth 0   Iteration 87
Cut 7673818.863 17.90804514%
Imbalance 0.0001736104779 2.051314582e-07
Integral (min/max) 0.6447013276 0.6447013276
Coefs (min/max) 1.04455199 1.04455199
Depth 0   Iteration 90
Cut 7392641.711 17.25187469%
Imbalance 0.000153648632 7.389653296e-07
Integral (min/max) 0.6279730187 0.6279730187
Coefs (min/max) 1.048084632 1.048084632
Depth 0   Iteration 93
Cut 7125383.625 16.62818654%
Imbalance 0.0001399541325 1.42654286e-06
Integral (min/max) 0.6111237392 0.6111237392
Coefs (min/max) 1.050583058 1.050583058
Depth 0   Iteration 96
Cut 6871847.446 16.03652059%
Imbalance 0.0001258296567 1.777957385e-06
Integral (min/max) 0.5941730788 0.5941730788
Coefs (min/max) 1.053511927 1.053511927
Depth 0   Iteration 99
Cut 6631291.519 15.47514607%
Imbalance 0.0001212084232 2.014251021e-06
Integral (min/max) 0.5771247583 0.5771247583
Coefs (min/max) 1.054784779 1.054784779
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 6478196.728 15.11787566%
Imbalance 0.0001068861735 2.023248648e-06
Integral (min/max) 0.5657345159 0.5657345159
Coefs (min/max) 1.059278266 1.059278266
Depth 0   Final
Cut 6481551 15.12570337%
Imbalance 0.0008810598193 4.980023048e-05
Integral (min/max) 0 0
Coefs (min/max) 1.059278266 1.059278266


0-th res = 6481551 (-0.0008810598133 0.0008810598133 | 4.980019597e-05 -4.980019597e-05 )
0-th iteration time: 150.8792567
result = 6481551 (-0.0008810598133 0.0008810598133 | 4.980019597e-05 -4.980019597e-05 )
steps_all/LiveJournal alter2D (step=0.01, eps=0.01, depth=1) time: 150.9831421

alter2D (step=0.001, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 21425618.63 50.0000003%
Imbalance 2.913837037e-07 9.515754851e-11
Integral (min/max) 0.995000115 0.995000115
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 21425346.52 49.9993653%
Imbalance 0.001387045763 9.58031432e-11
Integral (min/max) 0.9948747969 0.9948747969
Coefs (min/max) 6.194530273 6.194530273
Depth 0   Iteration 6
Cut 21412793.01 49.97006974%
Imbalance 0.000330104607 3.88194727e-05
Integral (min/max) 0.9944985159 0.9944985159
Coefs (min/max) 1.123018092 1.123018092
Depth 0   Iteration 9
Cut 21394515.7 49.92741681%
Imbalance 0.0002063083543 9.520939592e-11
Integral (min/max) 0.99417745 0.99417745
Coefs (min/max) 1.151798898 1.151798898
Depth 0   Iteration 12
Cut 21366482.05 49.86199592%
Imbalance 0.0001654096839 3.959476238e-06
Integral (min/max) 0.9938546854 0.9938546854
Coefs (min/max) 1.103716995 1.103716995
Depth 0   Iteration 15
Cut 21329435.86 49.7755429%
Imbalance 0.0001473975851 1.271533822e-05
Integral (min/max) 0.993539981 0.993539981
Coefs (min/max) 1.097402815 1.097402815
Depth 0   Iteration 18
Cut 21288822.44 49.68076519%
Imbalance 0.0001393339123 3.499130864e-05
Integral (min/max) 0.9932161415 0.9932161415
Coefs (min/max) 1.143342698 1.143342698
Depth 0   Iteration 21
Cut 21250567.87 49.59149224%
Imbalance 0.0001400463814 1.258353238e-05
Integral (min/max) 0.9928413997 0.9928413997
Coefs (min/max) 1.087156046 1.087156046
Depth 0   Iteration 24
Cut 21211644.55 49.50065863%
Imbalance 0.0001315712764 7.971750382e-06
Integral (min/max) 0.9924489069 0.9924489069
Coefs (min/max) 1.078689678 1.078689678
Depth 0   Iteration 27
Cut 21170075.46 49.40365072%
Imbalance 0.0001241477967 1.382414319e-05
Integral (min/max) 0.99204004 0.99204004
Coefs (min/max) 1.070509978 1.070509978
Depth 0   Iteration 30
Cut 21127100.36 49.30336168%
Imbalance 0.0001192514617 1.112419783e-05
Integral (min/max) 0.9916137558 0.9916137558
Coefs (min/max) 1.069082469 1.069082469
Depth 0   Iteration 33
Cut 21082714.07 49.19977938%
Imbalance 0.0001126439605 1.667807758e-05
Integral (min/max) 0.9911719085 0.9911719085
Coefs (min/max) 1.065954538 1.065954538
Depth 0   Iteration 36
Cut 21036995.03 49.09308694%
Imbalance 0.0001062759209 1.230165409e-05
Integral (min/max) 0.9907145712 0.9907145712
Coefs (min/max) 1.054614782 1.054614782
Depth 0   Iteration 39
Cut 20990550.06 48.98470039%
Imbalance 0.0001020664524 5.422503835e-05
Integral (min/max) 0.9902469747 0.9902469747
Coefs (min/max) 1.099170456 1.099170456
Depth 0   Iteration 42
Cut 20944250.86 48.87665404%
Imbalance 8.864857474e-05 1.895282909e-05
Integral (min/max) 0.9897492612 0.9897492612
Coefs (min/max) 1.040982886 1.040982886
Depth 0   Iteration 45
Cut 20897348.53 48.76720018%
Imbalance 7.385558534e-05 1.438402953e-05
Integral (min/max) 0.9892502438 0.9892502438
Coefs (min/max) 1.03082531 1.03082531
Depth 0   Iteration 48
Cut 20848582.44 48.65339697%
Imbalance 6.599354724e-05 1.655114421e-05
Integral (min/max) 0.9887503382 0.9887503382
Coefs (min/max) 1.023642728 1.023642728
Depth 0   Iteration 51
Cut 20797391.75 48.53393555%
Imbalance 5.574662994e-05 1.024471193e-05
Integral (min/max) 0.98825316 0.98825316
Coefs (min/max) 1.018117096 1.018117096
Depth 0   Iteration 54
Cut 20743420.32 48.40798486%
Imbalance 4.609942285e-05 8.156143391e-06
Integral (min/max) 0.9877602389 0.9877602389
Coefs (min/max) 1.012150719 1.012150719
Depth 0   Iteration 57
Cut 20686442.2 48.27501758%
Imbalance 3.385773199e-05 9.044391614e-06
Integral (min/max) 0.9872787341 0.9872787341
Coefs (min/max) 1.009051511 1.009051511
Depth 0   Iteration 60
Cut 20626273.71 48.13460509%
Imbalance 2.285644339e-05 6.880622477e-06
Integral (min/max) 0.9868130048 0.9868130048
Coefs (min/max) 1.006638674 1.006638674
Depth 0   Iteration 63
Cut 20562838.34 47.98656884%
Imbalance 1.555598829e-05 4.132611451e-06
Integral (min/max) 0.9863598312 0.9863598312
Coefs (min/max) 1.006430408 1.006430408
Depth 0   Iteration 66
Cut 20496304.8 47.83130251%
Imbalance 9.770714468e-06 6.140521377e-06
Integral (min/max) 0.9859146026 0.9859146026
Coefs (min/max) 1.004997585 1.004997585
Depth 0   Iteration 69
Cut 20427048.05 47.66968115%
Imbalance 4.781189622e-06 1.511787553e-06
Integral (min/max) 0.9854765881 0.9854765881
Coefs (min/max) 1.00769701 1.00769701
Depth 0   Iteration 72
Cut 20355916.35 47.50368431%
Imbalance 6.175143321e-06 3.111784683e-06
Integral (min/max) 0.9850341013 0.9850341013
Coefs (min/max) 1.009726718 1.009726718
Depth 0   Iteration 75
Cut 20283910.3 47.33564704%
Imbalance 1.088947128e-05 4.954208754e-08
Integral (min/max) 0.9845773662 0.9845773662
Coefs (min/max) 1.010066162 1.010066162
Depth 0   Iteration 78
Cut 20211825.15 47.16742518%
Imbalance 1.124024941e-05 9.250186544e-06
Integral (min/max) 0.9841087583 0.9841087583
Coefs (min/max) 1.018394314 1.018394314
Depth 0   Iteration 81
Cut 20141277.81 47.00279203%
Imbalance 2.136501536e-05 3.762455944e-06
Integral (min/max) 0.9836083104 0.9836083104
Coefs (min/max) 1.013168629 1.013168629
Depth 0   Iteration 84
Cut 20073040.86 46.84355055%
Imbalance 4.370649025e-06 1.497573272e-07
Integral (min/max) 0.9830650534 0.9830650534
Coefs (min/max) 1.014291005 1.014291005
Depth 0   Iteration 87
Cut 20005471.03 46.68586587%
Imbalance 3.682637736e-06 1.114445701e-07
Integral (min/max) 0.9825098217 0.9825098217
Coefs (min/max) 1.010681193 1.010681193
Depth 0   Iteration 90
Cut 19938036.8 46.52849766%
Imbalance 3.559341015e-06 8.607531499e-08
Integral (min/max) 0.9819447643 0.9819447643
Coefs (min/max) 1.009494789 1.009494789
Depth 0   Iteration 93
Cut 19870474.86 46.3708314%
Imbalance 3.562464825e-06 9.60427442e-08
Integral (min/max) 0.9813696191 0.9813696191
Coefs (min/max) 1.009939601 1.009939601
Depth 0   Iteration 96
Cut 19802594.13 46.2124212%
Imbalance 3.770531076e-06 8.175484323e-08
Integral (min/max) 0.9807850154 0.9807850154
Coefs (min/max) 1.008464278 1.008464278
Depth 0   Iteration 99
Cut 19734359.15 46.05318431%
Imbalance 3.332731572e-06 5.802872427e-08
Integral (min/max) 0.9801916988 0.9801916988
Coefs (min/max) 1.008632672 1.008632672
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 19688587.5 45.94636907%
Imbalance 3.036971744e-06 5.372186829e-08
Integral (min/max) 0.9797925208 0.9797925208
Coefs (min/max) 1.007792296 1.007792296
Depth 0   Final
Cut 19682712 45.93265767%
Imbalance 0.0004325877907 0.0004983987148
Integral (min/max) 0 0
Coefs (min/max) 1.007792296 1.007792296


0-th res = 19682712 (0.0004325877847 -0.0004325877847 | -0.000498398681 0.000498398681 )
0-th iteration time: 186.5214074
result = 19682712 (0.0004325877847 -0.0004325877847 | -0.000498398681 0.000498398681 )
steps_all/LiveJournal alter2D (step=0.001, eps=0.01, depth=1) time: 186.6247415

orkut:
Graph is read. 3072441 vertices, 117185083 edges.
alter2D (step=1, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592541.79 50.00000024%
Imbalance 2.07897806e-06 3.937294935e-12
Integral (min/max) 0.9950032166 0.9950032166
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 27741672.1 23.67338179%
Imbalance 0.1160872442 0.26304629
Integral (min/max) 0.07321830516 0.07321830516
Coefs (min/max) 6.531403232 6.531403232
Depth 0   Iteration 6
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 9
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 12
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 15
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 18
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 21
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 24
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 27
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 30
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 33
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 36
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 39
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 42
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 45
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 48
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 51
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 54
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 57
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 60
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 63
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 66
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 69
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 72
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 75
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 78
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 81
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 84
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 87
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 90
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 93
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 96
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Iteration 99
Cut 27494405 23.46237618%
Imbalance 0.1413003537 0.2385131732
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 38521887.98 32.87268907%
Imbalance 0.002106095637 0.008818168903
Integral (min/max) 0.2862035904 0.2862035904
Coefs (min/max) 6142.157374 6142.157374
Depth 0   Final
Cut 38500593 32.85451699%
Imbalance 0.002550740607 0.008667075829
Integral (min/max) 0 0
Coefs (min/max) 6142.157374 6142.157374


0-th res = 38500593 (-0.0025507406 0.0025507406 | 0.008667075826 -0.008667075826 )
0-th iteration time: 105.3313991
result = 38500593 (-0.0025507406 0.0025507406 | 0.008667075826 -0.008667075826 )
steps_all/orkut alter2D (step=1, eps=0.01, depth=1) time: 105.4015838

alter2D (step=0.1, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592541.77 50.00000023%
Imbalance 7.549641312e-08 3.845812557e-12
Integral (min/max) 0.9949975458 0.9949975458
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 49581284.3 42.31023525%
Imbalance 0.03859330293 0.0479971097
Integral (min/max) 0.8583922649 0.8583922649
Coefs (min/max) 1.439163369 1.439163369
Depth 0   Iteration 6
Cut 39044813.93 33.31892842%
Imbalance 0.04059704996 0.00343577862
Integral (min/max) 0.709679609 0.709679609
Coefs (min/max) 1.419865055 1.419865055
Depth 0   Iteration 9
Cut 28924250.16 24.68253588%
Imbalance 0.02573374255 0.0001016411231
Integral (min/max) 0.5467236538 0.5467236538
Coefs (min/max) 1.199745057 1.199745057
Depth 0   Iteration 12
Cut 20698699.23 17.66325431%
Imbalance 0.005586740636 0.001246694023
Integral (min/max) 0.3834059443 0.3834059443
Coefs (min/max) 1.2308204 1.2308204
Depth 0   Iteration 15
Cut 15410883.73 13.15089202%
Imbalance 0.0005994909699 0.000979612674
Integral (min/max) 0.2330593992 0.2330593992
Coefs (min/max) 1.359654627 1.359654627
Depth 0   Iteration 18
Cut 12879641.38 10.990854%
Imbalance 0.001647440173 0.0004800576783
Integral (min/max) 0.1161824454 0.1161824454
Coefs (min/max) 1.671400113 1.671400113
Depth 0   Iteration 21
Cut 12031652.44 10.26722184%
Imbalance 0.004186708114 0.0003308683201
Integral (min/max) 0.04065857082 0.04065857082
Coefs (min/max) 2.860665181 2.860665181
Depth 0   Iteration 24
Cut 11914410.54 10.16717336%
Imbalance 0.006612929531 3.830100149e-05
Integral (min/max) 0.008925223752 0.008925223752
Coefs (min/max) 10.66214708 10.66214708
Depth 0   Iteration 27
Cut 11925902.01 10.17697962%
Imbalance 0.008287283971 0.0001580118712
Integral (min/max) 0.002582719279 0.002582719279
Coefs (min/max) 238.0423999 238.0423999
Depth 0   Iteration 30
Cut 11918526.31 10.17068556%
Imbalance 0.007687967843 9.477984492e-05
Integral (min/max) 5.040895777e-05 5.040895777e-05
Coefs (min/max) 14919.46737 14919.46737
Depth 0   Iteration 33
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 36
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 39
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 42
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 45
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 48
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 51
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 54
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 57
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 60
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 63
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 66
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 69
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 72
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 75
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 78
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 81
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 84
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 87
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 90
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 93
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 96
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Iteration 99
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736
Depth 0   Final
Cut 11918095 10.1703175%
Imbalance 0.007652872756 9.059173833e-05
Integral (min/max) 0 0
Coefs (min/max) 5781160.736 5781160.736


0-th res = 11918095 (-0.007652872748 0.007652872748 | -9.059173513e-05 9.059173513e-05 )
0-th iteration time: 115.8042537
result = 11918095 (-0.007652872748 0.007652872748 | -9.059173513e-05 9.059173513e-05 )
steps_all/orkut alter2D (step=0.1, eps=0.01, depth=1) time: 115.870609

alter2D (step=0.05, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592541.45 49.99999996%
Imbalance 7.225143062e-08 3.888667166e-12
Integral (min/max) 0.9949969553 0.9949969553
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 55456028.93 47.32345407%
Imbalance 0.03215005999 0.01436223798
Integral (min/max) 0.9335594588 0.9335594588
Coefs (min/max) 1.506434073 1.506434073
Depth 0   Iteration 6
Cut 48731161.18 41.5847819%
Imbalance 0.001604438086 0.005354164088
Integral (min/max) 0.8641030704 0.8641030704
Coefs (min/max) 1.209944962 1.209944962
Depth 0   Iteration 9
Cut 43177087.12 36.84520761%
Imbalance 0.01500828857 0.00145889906
Integral (min/max) 0.7971604218 0.7971604218
Coefs (min/max) 1.250429626 1.250429626
Depth 0   Iteration 12
Cut 38204542.92 32.60188237%
Imbalance 0.01789924883 0.000136744107
Integral (min/max) 0.7241747062 0.7241747062
Coefs (min/max) 1.216404665 1.216404665
Depth 0   Iteration 15
Cut 33393488.88 28.49636492%
Imbalance 0.01299881437 0.0002871225412
Integral (min/max) 0.6436260628 0.6436260628
Coefs (min/max) 1.133458422 1.133458422
Depth 0   Iteration 18
Cut 28653725.32 24.45168325%
Imbalance 0.005827490927 5.691742673e-05
Integral (min/max) 0.5591379955 0.5591379955
Coefs (min/max) 1.0967555 1.0967555
Depth 0   Iteration 21
Cut 24237955.92 20.68348232%
Imbalance 0.001424366887 0.0001580045489
Integral (min/max) 0.4728106243 0.4728106243
Coefs (min/max) 1.104574649 1.104574649
Depth 0   Iteration 24
Cut 20424204.02 17.42901357%
Imbalance 0.0005638543202 0.0002521287628
Integral (min/max) 0.387932335 0.387932335
Coefs (min/max) 1.12313118 1.12313118
Depth 0   Iteration 27
Cut 17347180.11 14.80323234%
Imbalance 0.001207053444 0.0002067784848
Integral (min/max) 0.3080022372 0.3080022372
Coefs (min/max) 1.158424848 1.158424848
Depth 0   Iteration 30
Cut 15028914.47 12.82493819%
Imbalance 0.001361601546 0.0001735037481
Integral (min/max) 0.2354488105 0.2354488105
Coefs (min/max) 1.221442275 1.221442275
Depth 0   Iteration 33
Cut 13419134.45 11.45123091%
Imbalance 0.001077764285 0.0001318145385
Integral (min/max) 0.171871625 0.171871625
Coefs (min/max) 1.334153903 1.334153903
Depth 0   Iteration 36
Cut 12395071.26 10.57734563%
Imbalance 5.992220014e-06 0.0001066277593
Integral (min/max) 0.117250017 0.117250017
Coefs (min/max) 1.51144894 1.51144894
Depth 0   Iteration 39
Cut 11804104.91 10.07304395%
Imbalance 0.002168510159 8.212930161e-05
Integral (min/max) 0.07113997263 0.07113997263
Coefs (min/max) 1.801354184 1.801354184
Depth 0   Iteration 42
Cut 11518152.55 9.82902623%
Imbalance 0.001900170743 4.710255838e-05
Integral (min/max) 0.0392111809 0.0392111809
Coefs (min/max) 2.87225672 2.87225672
Depth 0   Iteration 45
Cut 11416901.22 9.742623321%
Imbalance 0.002281392071 1.090671538e-05
Integral (min/max) 0.01798316189 0.01798316189
Coefs (min/max) 5.617428588 5.617428588
Depth 0   Iteration 48
Cut 11396269.23 9.725016991%
Imbalance 0.002967872534 4.286881783e-05
Integral (min/max) 0.005669743703 0.005669743703
Coefs (min/max) 14.38942851 14.38942851
Depth 0   Iteration 51
Cut 11389424.12 9.719175712%
Imbalance 0.002597605488 3.127137158e-05
Integral (min/max) 0.003349120977 0.003349120977
Coefs (min/max) 206.0421673 206.0421673
Depth 0   Iteration 54
Cut 11386344.49 9.716547701%
Imbalance 0.002348335479 2.983741826e-05
Integral (min/max) 0.0005531002647 0.0005531002647
Coefs (min/max) 2161.666121 2161.666121
Depth 0   Iteration 57
Cut 11385365.67 9.715712423%
Imbalance 0.002268690231 1.73799239e-05
Integral (min/max) 1.516455425e-06 1.516455425e-06
Coefs (min/max) 247722.7117 247722.7117
Depth 0   Iteration 60
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 63
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 66
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 69
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 72
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 75
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 78
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 81
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 84
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 87
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 90
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 93
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 96
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Iteration 99
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5
Depth 0   Final
Cut 11385312 9.715666626%
Imbalance 0.00226432339 1.692195226e-05
Integral (min/max) 0 0
Coefs (min/max) 432123047.5 432123047.5


0-th res = 11385312 (-0.002264323383 0.002264323383 | -1.692194902e-05 1.692194902e-05 )
0-th iteration time: 135.3156456
result = 11385312 (-0.002264323383 0.002264323383 | -1.692194902e-05 1.692194902e-05 )
steps_all/orkut alter2D (step=0.05, eps=0.01, depth=1) time: 135.3816465

alter2D (step=0.02, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592540.96 49.99999954%
Imbalance 3.589539322e-06 3.895550549e-12
Integral (min/max) 0.9950012195 0.9950012195
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 58042133.17 49.53030854%
Imbalance 0.01458455468 0.001867325701
Integral (min/max) 0.9756978083 0.9756978083
Coefs (min/max) 1.682760857 1.682760857
Depth 0   Iteration 6
Cut 55929676.84 47.72764196%
Imbalance 0.007784650998 0.002035321047
Integral (min/max) 0.9504518829 0.9504518829
Coefs (min/max) 1.202857925 1.202857925
Depth 0   Iteration 9
Cut 53484126.85 45.64072959%
Imbalance 0.003126760722 0.001421678693
Integral (min/max) 0.9232963941 0.9232963941
Coefs (min/max) 1.098512002 1.098512002
Depth 0   Iteration 12
Cut 50948262.42 43.47674731%
Imbalance 8.717085767e-05 0.001068028133
Integral (min/max) 0.8989422786 0.8989422786
Coefs (min/max) 1.09878707 1.09878707
Depth 0   Iteration 15
Cut 48605902.63 41.4778924%
Imbalance 0.003718916205 0.0006879812839
Integral (min/max) 0.8764466972 0.8764466972
Coefs (min/max) 1.140487412 1.140487412
Depth 0   Iteration 18
Cut 46580850.97 39.74981267%
Imbalance 0.006807219562 0.000316610693
Integral (min/max) 0.8546143374 0.8546143374
Coefs (min/max) 1.19552547 1.19552547
Depth 0   Iteration 21
Cut 44764688.17 38.19998845%
Imbalance 0.008450332869 4.995691361e-05
Integral (min/max) 0.8314458384 0.8314458384
Coefs (min/max) 1.208359211 1.208359211
Depth 0   Iteration 24
Cut 42989952.49 36.6855161%
Imbalance 0.008084363751 1.943230965e-05
Integral (min/max) 0.8061327008 0.8061327008
Coefs (min/max) 1.176992428 1.176992428
Depth 0   Iteration 27
Cut 41213609.79 35.16967239%
Imbalance 0.006997388723 3.266840477e-05
Integral (min/max) 0.7783649191 0.7783649191
Coefs (min/max) 1.141740003 1.141740003
Depth 0   Iteration 30
Cut 39427260.37 33.64528945%
Imbalance 0.005817281546 4.574995364e-05
Integral (min/max) 0.7484667826 0.7484667826
Coefs (min/max) 1.111825026 1.111825026
Depth 0   Iteration 33
Cut 37629306.76 32.11100406%
Imbalance 0.004682021979 4.551343026e-05
Integral (min/max) 0.716948835 0.716948835
Coefs (min/max) 1.087173148 1.087173148
Depth 0   Iteration 36
Cut 35818317.76 30.5655949%
Imbalance 0.003625227161 4.760459349e-05
Integral (min/max) 0.6842979499 0.6842979499
Coefs (min/max) 1.068002788 1.068002788
Depth 0   Iteration 39
Cut 33995465.94 29.0100626%
Imbalance 0.002642624301 3.738887951e-05
Integral (min/max) 0.650926107 0.650926107
Coefs (min/max) 1.054354615 1.054354615
Depth 0   Iteration 42
Cut 32171674.33 27.45372833%
Imbalance 0.00179760751 1.650030706e-05
Integral (min/max) 0.6171103122 0.6171103122
Coefs (min/max) 1.047248258 1.047248258
Depth 0   Iteration 45
Cut 30367708.21 25.91431215%
Imbalance 0.001175518902 6.86288985e-07
Integral (min/max) 0.5829921097 0.5829921097
Coefs (min/max) 1.043329406 1.043329406
Depth 0   Iteration 48
Cut 28603623.89 24.40892916%
Imbalance 0.0007335308918 1.710001863e-05
Integral (min/max) 0.5487979851 0.5487979851
Coefs (min/max) 1.043611467 1.043611467
Depth 0   Iteration 51
Cut 26898799.06 22.95411529%
Imbalance 0.0004369465541 2.607188217e-05
Integral (min/max) 0.5146988451 0.5146988451
Coefs (min/max) 1.044688368 1.044688368
Depth 0   Iteration 54
Cut 25270044.92 21.56421643%
Imbalance 0.000257340663 2.828628817e-05
Integral (min/max) 0.480872031 0.480872031
Coefs (min/max) 1.047268206 1.047268206
Depth 0   Iteration 57
Cut 23729094.74 20.24924515%
Imbalance 0.0001400817249 2.936644014e-05
Integral (min/max) 0.4474722272 0.4474722272
Coefs (min/max) 1.050394776 1.050394776
Depth 0   Iteration 60
Cut 22284189.78 19.01623416%
Imbalance 7.594433189e-05 2.789206555e-05
Integral (min/max) 0.4146697207 0.4146697207
Coefs (min/max) 1.055723935 1.055723935
Depth 0   Iteration 63
Cut 20940662.11 17.86973356%
Imbalance 3.397555358e-05 3.027632616e-05
Integral (min/max) 0.3826089685 0.3826089685
Coefs (min/max) 1.063375726 1.063375726
Depth 0   Iteration 66
Cut 19703454.9 16.81396163%
Imbalance 4.607803592e-05 3.358768158e-05
Integral (min/max) 0.3513982579 0.3513982579
Coefs (min/max) 1.072293846 1.072293846
Depth 0   Iteration 69
Cut 18574903.5 15.85091125%
Imbalance 0.0001153553174 2.717507751e-05
Integral (min/max) 0.3211742375 0.3211742375
Coefs (min/max) 1.084667799 1.084667799
Depth 0   Iteration 72
Cut 17554568.02 14.98020701%
Imbalance 0.0001689410066 3.079406595e-05
Integral (min/max) 0.2920367639 0.2920367639
Coefs (min/max) 1.099900686 1.099900686
Depth 0   Iteration 75
Cut 16643971.18 14.20314835%
Imbalance 0.000290290571 3.247576483e-05
Integral (min/max) 0.2640781159 0.2640781159
Coefs (min/max) 1.121006057 1.121006057
Depth 0   Iteration 78
Cut 15842371.77 13.51910274%
Imbalance 0.0004616393419 2.58538152e-05
Integral (min/max) 0.2373910726 0.2373910726
Coefs (min/max) 1.147923328 1.147923328
Depth 0   Iteration 81
Cut 15146898.87 12.92562029%
Imbalance 0.0006860578072 2.896671994e-05
Integral (min/max) 0.2120645826 0.2120645826
Coefs (min/max) 1.183944179 1.183944179
Depth 0   Iteration 84
Cut 14549654.66 12.41596139%
Imbalance 0.0002725381046 2.554245384e-06
Integral (min/max) 0.1885617156 0.1885617156
Coefs (min/max) 1.253504367 1.253504367
Depth 0   Iteration 87
Cut 14046275.51 11.98640232%
Imbalance 0.000289231391 1.236712105e-06
Integral (min/max) 0.1661957083 0.1661957083
Coefs (min/max) 1.328125885 1.328125885
Depth 0   Iteration 90
Cut 13628873.06 11.63021155%
Imbalance 0.0003047713907 1.972919805e-06
Integral (min/max) 0.1452222981 0.1452222981
Coefs (min/max) 1.43035206 1.43035206
Depth 0   Iteration 93
Cut 13289284.47 11.34042331%
Imbalance 0.0002670976625 1.327841963e-06
Integral (min/max) 0.1257734066 0.1257734066
Coefs (min/max) 1.597356472 1.597356472
Depth 0   Iteration 96
Cut 13016494.4 11.10763765%
Imbalance 0.0002418294933 4.994613851e-07
Integral (min/max) 0.107681317 0.107681317
Coefs (min/max) 1.828212691 1.828212691
Depth 0   Iteration 99
Cut 12800353.21 10.92319337%
Imbalance 0.0002285124029 2.80776961e-07
Integral (min/max) 0.09084287759 0.09084287759
Coefs (min/max) 2.139339047 2.139339047
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 12680195.15 10.82065637%
Imbalance 0.0002680305501 2.190384405e-05
Integral (min/max) 0.07991897623 0.07991897623
Coefs (min/max) 2.279816621 2.279816621
Depth 0   Final
Cut 12679453 10.82002306%
Imbalance 0.0001031753001 5.563848462e-05
Integral (min/max) 0 0
Coefs (min/max) 2.279816621 2.279816621


0-th res = 12679453 (-0.0001031752929 0.0001031752929 | 5.563848088e-05 -5.563848088e-05 )
0-th iteration time: 199.4302742
result = 12679453 (-0.0001031752929 0.0001031752929 | 5.563848088e-05 -5.563848088e-05 )
steps_all/orkut alter2D (step=0.02, eps=0.01, depth=1) time: 199.4963855

alter2D (step=0.01, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592541.5 50%
Imbalance 5.233774349e-07 3.883116051e-12
Integral (min/max) 0.9950009941 0.9950009941
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 58437386.68 49.86759849%
Imbalance 0.009263638292 0.0001864243087
Integral (min/max) 0.9863386303 0.9863386303
Coefs (min/max) 1.80866794 1.80866794
Depth 0   Iteration 6
Cut 57788290.85 49.31369196%
Imbalance 0.0048255798 0.0005332231203
Integral (min/max) 0.9760832897 0.9760832897
Coefs (min/max) 1.278935062 1.278935062
Depth 0   Iteration 9
Cut 56824462.95 48.49120852%
Imbalance 0.003447374681 0.0005492939143
Integral (min/max) 0.9630926 0.9630926
Coefs (min/max) 1.159035031 1.159035031
Depth 0   Iteration 12
Cut 55715044.48 47.54448523%
Imbalance 0.002270834541 0.0005255688765
Integral (min/max) 0.9506540587 0.9506540587
Coefs (min/max) 1.098779085 1.098779085
Depth 0   Iteration 15
Cut 54590681.42 46.58500897%
Imbalance 0.001071345878 0.0003944015323
Integral (min/max) 0.9389120323 0.9389120323
Coefs (min/max) 1.059869708 1.059869708
Depth 0   Iteration 18
Cut 53492169.65 45.64759292%
Imbalance 4.737836696e-05 0.0003096448893
Integral (min/max) 0.9279149928 0.9279149928
Coefs (min/max) 1.049375312 1.049375312
Depth 0   Iteration 21
Cut 52394711.61 44.71107607%
Imbalance 0.000597202412 0.0001906318467
Integral (min/max) 0.9174120638 0.9174120638
Coefs (min/max) 1.051559062 1.051559062
Depth 0   Iteration 24
Cut 51263212.97 43.74551065%
Imbalance 0.0009205502528 0.0001654945106
Integral (min/max) 0.9070255212 0.9070255212
Coefs (min/max) 1.05623921 1.05623921
Depth 0   Iteration 27
Cut 50098775.98 42.75183726%
Imbalance 0.001268865889 0.0001788057753
Integral (min/max) 0.896672517 0.896672517
Coefs (min/max) 1.067775243 1.067775243
Depth 0   Iteration 30
Cut 48945784.7 41.76793108%
Imbalance 0.001858805171 0.0001996053071
Integral (min/max) 0.8864775049 0.8864775049
Coefs (min/max) 1.094263657 1.094263657
Depth 0   Iteration 33
Cut 47882641.43 40.86069677%
Imbalance 0.002862980741 0.000164659543
Integral (min/max) 0.8764220554 0.8764220554
Coefs (min/max) 1.134707417 1.134707417
Depth 0   Iteration 36
Cut 46923475.53 40.04219166%
Imbalance 0.003889144347 9.638932285e-05
Integral (min/max) 0.8663980128 0.8663980128
Coefs (min/max) 1.178663711 1.178663711
Depth 0   Iteration 39
Cut 46048072.2 39.29516541%
Imbalance 0.004681784206 5.037990542e-05
Integral (min/max) 0.8560570964 0.8560570964
Coefs (min/max) 1.217307676 1.217307676
Depth 0   Iteration 42
Cut 45234853.84 38.60120477%
Imbalance 0.00522936483 4.986959567e-06
Integral (min/max) 0.8449716544 0.8449716544
Coefs (min/max) 1.238580097 1.238580097
Depth 0   Iteration 45
Cut 44451719.51 37.93291635%
Imbalance 0.005341735565 2.173857667e-05
Integral (min/max) 0.8330234255 0.8330234255
Coefs (min/max) 1.229520079 1.229520079
Depth 0   Iteration 48
Cut 43680537.04 37.27482707%
Imbalance 0.005156289841 2.743144065e-05
Integral (min/max) 0.8201915646 0.8201915646
Coefs (min/max) 1.210862906 1.210862906
Depth 0   Iteration 51
Cut 42912779.11 36.61966013%
Imbalance 0.004838675421 4.09511976e-05
Integral (min/max) 0.8065005528 0.8065005528
Coefs (min/max) 1.184654763 1.184654763
Depth 0   Iteration 54
Cut 42142653.07 35.96247234%
Imbalance 0.004415133613 3.734399508e-05
Integral (min/max) 0.7920821819 0.7920821819
Coefs (min/max) 1.157753004 1.157753004
Depth 0   Iteration 57
Cut 41367081.7 35.3006378%
Imbalance 0.003963348679 3.341481126e-05
Integral (min/max) 0.7770420667 0.7770420667
Coefs (min/max) 1.13213811 1.13213811
Depth 0   Iteration 60
Cut 40582970.08 34.63151541%
Imbalance 0.003497840297 3.678150318e-05
Integral (min/max) 0.7615076061 0.7615076061
Coefs (min/max) 1.106599264 1.106599264
Depth 0   Iteration 63
Cut 39788023.58 33.95314707%
Imbalance 0.003026394952 3.513978745e-05
Integral (min/max) 0.7456074964 0.7456074964
Coefs (min/max) 1.085360738 1.085360738
Depth 0   Iteration 66
Cut 38980213.21 33.26380134%
Imbalance 0.002565500081 3.208395831e-05
Integral (min/max) 0.7294359294 0.7294359294
Coefs (min/max) 1.066534425 1.066534425
Depth 0   Iteration 69
Cut 38159822.41 32.56372008%
Imbalance 0.002149037488 2.899870511e-05
Integral (min/max) 0.7130737775 0.7130737775
Coefs (min/max) 1.053285309 1.053285309
Depth 0   Iteration 72
Cut 37328361.74 31.85419235%
Imbalance 0.001776602203 2.225075636e-05
Integral (min/max) 0.69657364 0.69657364
Coefs (min/max) 1.042686738 1.042686738
Depth 0   Iteration 75
Cut 36488830.71 31.13777776%
Imbalance 0.001454711254 1.681301621e-05
Integral (min/max) 0.6799774058 0.6799774058
Coefs (min/max) 1.035152412 1.035152412
Depth 0   Iteration 78
Cut 35645119.26 30.4177958%
Imbalance 0.001189147261 1.489418425e-05
Integral (min/max) 0.6633086115 0.6633086115
Coefs (min/max) 1.030348799 1.030348799
Depth 0   Iteration 81
Cut 34800378.01 29.69693507%
Imbalance 0.0009641175972 6.929564526e-06
Integral (min/max) 0.6465873255 0.6465873255
Coefs (min/max) 1.026744946 1.026744946
Depth 0   Iteration 84
Cut 33958567.65 28.97857542%
Imbalance 0.000261178202 1.707445282e-06
Integral (min/max) 0.6300687927 0.6300687927
Coefs (min/max) 1.026257605 1.026257605
Depth 0   Iteration 87
Cut 33121527.94 28.2642868%
Imbalance 0.0002012185395 1.312235805e-06
Integral (min/max) 0.6132527712 0.6132527712
Coefs (min/max) 1.024958875 1.024958875
Depth 0   Iteration 90
Cut 32292655.02 27.55696732%
Imbalance 0.0001590018766 1.003121008e-06
Integral (min/max) 0.5964305139 0.5964305139
Coefs (min/max) 1.023830688 1.023830688
Depth 0   Iteration 93
Cut 31474267.53 26.85859559%
Imbalance 0.0001286699342 7.316054553e-07
Integral (min/max) 0.5796203395 0.5796203395
Coefs (min/max) 1.022917152 1.022917152
Depth 0   Iteration 96
Cut 30668392.82 26.17090165%
Imbalance 0.0001046963044 5.231070364e-07
Integral (min/max) 0.5628312371 0.5628312371
Coefs (min/max) 1.022111314 1.022111314
Depth 0   Iteration 99
Cut 29876314.94 25.49498125%
Imbalance 8.278617815e-05 4.036241381e-07
Integral (min/max) 0.5460853496 0.5460853496
Coefs (min/max) 1.022097129 1.022097129
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 29356462.67 25.05136483%
Imbalance 7.155375153e-05 3.32856896e-07
Integral (min/max) 0.5349530952 0.5349530952
Coefs (min/max) 1.022041958 1.022041958
Depth 0   Final
Cut 29370315 25.06318573%
Imbalance 0.0005972449991 0.000420224137
Integral (min/max) 0 0
Coefs (min/max) 1.022041958 1.022041958


0-th res = 29370315 (-0.0005972449918 0.0005972449918 | -0.0004202241338 0.0004202241338 )
0-th iteration time: 259.4341199
result = 29370315 (-0.0005972449918 0.0005972449918 | -0.0004202241338 0.0004202241338 )
steps_all/orkut alter2D (step=0.01, eps=0.01, depth=1) time: 259.5001613

alter2D (step=0.001, eps=0.01, depth=1):
Depth 0   Iteration 0
Cut 58592541.54 50.00000004%
Imbalance 1.295508268e-06 3.896216683e-12
Integral (min/max) 0.9949972181 0.9949972181
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 58592218.07 49.999724%
Imbalance 0.001494407543 3.99880129e-12
Integral (min/max) 0.9948527355 0.9948527355
Coefs (min/max) 5.103360417 5.103360417
Depth 0   Iteration 6
Cut 58586088.24 49.9944931%
Imbalance 0.001340843768 3.953726235e-12
Integral (min/max) 0.9944095663 0.9944095663
Coefs (min/max) 2.046077433 2.046077433
Depth 0   Iteration 9
Cut 58575144.41 49.98515418%
Imbalance 0.0007111716533 4.658117981e-06
Integral (min/max) 0.9938329225 0.9938329225
Coefs (min/max) 1.698346725 1.698346725
Depth 0   Iteration 12
Cut 58556807.81 49.96950662%
Imbalance 0.0005629069647 1.478367063e-05
Integral (min/max) 0.9930780302 0.9930780302
Coefs (min/max) 1.48634115 1.48634115
Depth 0   Iteration 15
Cut 58532116.66 49.94843641%
Imbalance 0.0004894295787 3.730364444e-06
Integral (min/max) 0.9922630334 0.9922630334
Coefs (min/max) 1.378735849 1.378735849
Depth 0   Iteration 18
Cut 58501064.7 49.92193819%
Imbalance 0.0004420660153 1.101982007e-06
Integral (min/max) 0.9914126496 0.9914126496
Coefs (min/max) 1.310313962 1.310313962
Depth 0   Iteration 21
Cut 58464035.04 49.89033889%
Imbalance 0.0004071381541 8.52791368e-07
Integral (min/max) 0.9905378977 0.9905378977
Coefs (min/max) 1.270317849 1.270317849
Depth 0   Iteration 24
Cut 58421331.85 49.85389809%
Imbalance 0.000386200141 4.963510501e-06
Integral (min/max) 0.9896362872 0.9896362872
Coefs (min/max) 1.237110727 1.237110727
Depth 0   Iteration 27
Cut 58373262.61 49.81287815%
Imbalance 0.0003627724408 2.997535932e-06
Integral (min/max) 0.9887121466 0.9887121466
Coefs (min/max) 1.201854037 1.201854037
Depth 0   Iteration 30
Cut 58320432.64 49.76779565%
Imbalance 0.0003461349174 6.530995567e-06
Integral (min/max) 0.9877741572 0.9877741572
Coefs (min/max) 1.181807571 1.181807571
Depth 0   Iteration 33
Cut 58262771.67 49.71859061%
Imbalance 0.0003294496317 6.780678839e-06
Integral (min/max) 0.9868211414 0.9868211414
Coefs (min/max) 1.159565108 1.159565108
Depth 0   Iteration 36
Cut 58200764.79 49.66567698%
Imbalance 0.0003134033166 3.969513953e-06
Integral (min/max) 0.9858578567 0.9858578567
Coefs (min/max) 1.142270422 1.142270422
Depth 0   Iteration 39
Cut 58134691.86 49.60929358%
Imbalance 0.0003048469945 3.785192924e-06
Integral (min/max) 0.9848855223 0.9848855223
Coefs (min/max) 1.132070491 1.132070491
Depth 0   Iteration 42
Cut 58064756.97 49.54961458%
Imbalance 0.0002925169474 5.146841028e-06
Integral (min/max) 0.9839053889 0.9839053889
Coefs (min/max) 1.121072788 1.121072788
Depth 0   Iteration 45
Cut 57991227.96 49.48686853%
Imbalance 0.0002808756216 2.469154406e-06
Integral (min/max) 0.9829216835 0.9829216835
Coefs (min/max) 1.109304579 1.109304579
Depth 0   Iteration 48
Cut 57914250.97 49.42118014%
Imbalance 0.0002709938235 3.111905255e-06
Integral (min/max) 0.9819368881 0.9819368881
Coefs (min/max) 1.101021863 1.101021863
Depth 0   Iteration 51
Cut 57833918.13 49.35262803%
Imbalance 0.0002611879513 4.036161365e-06
Integral (min/max) 0.9809524276 0.9809524276
Coefs (min/max) 1.09367739 1.09367739
Depth 0   Iteration 54
Cut 57750597.68 49.28152646%
Imbalance 0.000252038275 4.493366528e-06
Integral (min/max) 0.9799680532 0.9799680532
Coefs (min/max) 1.087081208 1.087081208
Depth 0   Iteration 57
Cut 57664574.25 49.20811828%
Imbalance 0.0002409900861 4.213031016e-06
Integral (min/max) 0.9789845667 0.9789845667
Coefs (min/max) 1.078293734 1.078293734
Depth 0   Iteration 60
Cut 57576211.32 49.13271369%
Imbalance 0.000230359658 5.564542849e-06
Integral (min/max) 0.9780037744 0.9780037744
Coefs (min/max) 1.071095215 1.071095215
Depth 0   Iteration 63
Cut 57485530.22 49.05533089%
Imbalance 0.0002192700978 3.73255737e-06
Integral (min/max) 0.9770273994 0.9770273994
Coefs (min/max) 1.061918658 1.061918658
Depth 0   Iteration 66
Cut 57392842.74 48.97623594%
Imbalance 0.0002035999594 1.176196219e-05
Integral (min/max) 0.9760597825 0.9760597825
Coefs (min/max) 1.053807386 1.053807386
Depth 0   Iteration 69
Cut 57298022.38 48.8953209%
Imbalance 0.0001902296937 4.067829838e-06
Integral (min/max) 0.9751080646 0.9751080646
Coefs (min/max) 1.045675746 1.045675746
Depth 0   Iteration 72
Cut 57201297.26 48.81278043%
Imbalance 0.0001773718583 3.982922029e-06
Integral (min/max) 0.9741646276 0.9741646276
Coefs (min/max) 1.039564957 1.039564957
Depth 0   Iteration 75
Cut 57102692.88 48.72863629%
Imbalance 0.0001679862934 3.087863495e-06
Integral (min/max) 0.9732303587 0.9732303587
Coefs (min/max) 1.035198636 1.035198636
Depth 0   Iteration 78
Cut 57002226.71 48.64290339%
Imbalance 0.0001593185016 3.361681717e-06
Integral (min/max) 0.9723019114 0.9723019114
Coefs (min/max) 1.032509717 1.032509717
Depth 0   Iteration 81
Cut 56900158.09 48.55580304%
Imbalance 0.0001478557684 1.187076482e-05
Integral (min/max) 0.9713799163 0.9713799163
Coefs (min/max) 1.028739972 1.028739972
Depth 0   Iteration 84
Cut 56797200.82 48.46794435%
Imbalance 3.092237748e-05 2.019258354e-07
Integral (min/max) 0.9704334791 0.9704334791
Coefs (min/max) 1.022987923 1.022987923
Depth 0   Iteration 87
Cut 56691952.28 48.37813042%
Imbalance 2.838088309e-05 1.119431856e-07
Integral (min/max) 0.9695429075 0.9695429075
Coefs (min/max) 1.019738335 1.019738335
Depth 0   Iteration 90
Cut 56585236.02 48.28706399%
Imbalance 2.543500131e-05 1.71645278e-07
Integral (min/max) 0.968662329 0.968662329
Coefs (min/max) 1.019142006 1.019142006
Depth 0   Iteration 93
Cut 56477100.03 48.19478605%
Imbalance 2.26171403e-05 1.403108043e-07
Integral (min/max) 0.9677907939 0.9677907939
Coefs (min/max) 1.016152756 1.016152756
Depth 0   Iteration 96
Cut 56367738.68 48.10146244%
Imbalance 1.796268033e-05 1.567690227e-07
Integral (min/max) 0.9669330443 0.9669330443
Coefs (min/max) 1.015613287 1.015613287
Depth 0   Iteration 99
Cut 56257089.51 48.00703987%
Imbalance 1.557366973e-05 1.392604958e-07
Integral (min/max) 0.9660860167 0.9660860167
Coefs (min/max) 1.01374912 1.01374912
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 56182841.59 47.94368033%
Imbalance 1.001840089e-05 9.218127217e-08
Integral (min/max) 0.9655305616 0.9655305616
Coefs (min/max) 1.013758401 1.013758401
Depth 0   Final
Cut 56213815 47.97011152%
Imbalance 0.0008094541188 0.001768160205
Integral (min/max) 0 0
Coefs (min/max) 1.013758401 1.013758401


0-th res = 56213815 (-0.0008094541116 0.0008094541116 | -0.001768160202 0.001768160202 )
0-th iteration time: 319.2245446
result = 56213815 (-0.0008094541116 0.0008094541116 | -0.001768160202 0.001768160202 )
steps_all/orkut alter2D (step=0.001, eps=0.01, depth=1) time: 319.2895029

so:
Graph is read. 2601977 vertices, 28183518 edges.
AlternatingMD (constraints=2, step=1, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091758.93 49.99999974%
Imbalance 1.189876937e-07 7.83895171e-12
Integral (min/max) 0.9950020946 0.9950020946
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11151120.52 39.56610569%
Imbalance 0.06694348025 0.01287402144
Integral (min/max) 0.1732486025 0.1732486025
Coefs (min/max) 177.2033801 177.2033801
Depth 0   Iteration 6
Cut 9669718.959 34.30983655%
Imbalance 0.03548951754 0.006039684168
Integral (min/max) 0.1607827649 0.1607827649
Coefs (min/max) 1941.233165 1941.233165
Depth 0   Iteration 9
Cut 9483101.536 33.64768563%
Imbalance 0.02150928424 0.00112859726
Integral (min/max) 0.01439998408 0.01439998408
Coefs (min/max) 119166.8323 119166.8323
Depth 0   Iteration 12
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 15
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 18
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 21
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 24
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 27
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 30
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 33
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 36
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 39
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 42
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 45
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 48
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 51
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 54
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 57
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 60
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 63
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 66
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 69
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 72
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 75
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 78
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 81
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 84
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 87
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 90
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 93
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 96
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 99
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 9511202.412 33.7473924%
Imbalance 2.340418282e-06 1.789961367e-06
Integral (min/max) 0.02317208636 0.02317208636
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Final
Cut 9508576 33.73807344%
Imbalance 6.571926058e-05 5.662884428e-05
Integral (min/max) 0 0
Coefs (min/max) 164328220.1 164328220.1


0-th res = 9508576 (-6.571925886e-05 6.571925886e-05 | -5.662884243e-05 5.662884243e-05 )
0-th iteration time: 63.03556248
result = 9508576 (-6.571925886e-05 6.571925886e-05 | -5.662884243e-05 5.662884243e-05 )
SO/so AlternatingMD (constraints=2, step=1, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 63.11378666

AlternatingMD (constraints=2, step=0.1, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759.09 50.00000031%
Imbalance 4.724868732e-07 7.892797527e-12
Integral (min/max) 0.994999487 0.994999487
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11244282.85 39.89666176%
Imbalance 0.009033849584 0.0218778628
Integral (min/max) 0.730046768 0.730046768
Coefs (min/max) 9.627878878 9.627878878
Depth 0   Iteration 6
Cut 8779629.909 31.15164654%
Imbalance 0.009032257931 0.0184760107
Integral (min/max) 0.5284264105 0.5284264105
Coefs (min/max) 2.846523543 2.846523543
Depth 0   Iteration 9
Cut 8039996.57 28.52729943%
Imbalance 0.003476575527 0.001194861607
Integral (min/max) 0.3247810633 0.3247810633
Coefs (min/max) 1.92283706 1.92283706
Depth 0   Iteration 12
Cut 7698455.784 27.31545361%
Imbalance 0.005964740876 0.0002451139254
Integral (min/max) 0.1418837743 0.1418837743
Coefs (min/max) 1.579643106 1.579643106
Depth 0   Iteration 15
Cut 7598865.056 26.96208846%
Imbalance 0.004259159346 0.0002181202715
Integral (min/max) 0.05762322286 0.05762322286
Coefs (min/max) 3.799976633 3.799976633
Depth 0   Iteration 18
Cut 7580865.762 26.89822386%
Imbalance 0.005087920917 0.0008967853128
Integral (min/max) 0.03361741149 0.03361741149
Coefs (min/max) 12.16080725 12.16080725
Depth 0   Iteration 21
Cut 7580822.812 26.89807146%
Imbalance 0.006853929235 8.808654391e-07
Integral (min/max) 0.05583813057 0.05583813057
Coefs (min/max) 2757.008182 2757.008182
Depth 0   Iteration 24
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 27
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 30
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 33
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 36
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 39
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 42
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 45
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 48
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 51
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 54
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 57
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 60
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 63
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 66
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 69
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 72
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 75
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 78
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 81
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 84
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 87
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 90
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 93
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 96
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 99
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 7682100.411 27.25742191%
Imbalance 1.526195247e-05 0.0002755910112
Integral (min/max) 0.06118094595 0.06118094595
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Final
Cut 7681733 27.25611827%
Imbalance 0.00022175446 0.0004164490765
Integral (min/max) 0 0
Coefs (min/max) 4.24858256e+10 4.24858256e+10


0-th res = 7681733 (0.0002217544582 -0.0002217544582 | -0.000416449075 0.000416449075 )
0-th iteration time: 65.22561032
result = 7681733 (0.0002217544582 -0.0002217544582 | -0.000416449075 0.000416449075 )
SO/so AlternatingMD (constraints=2, step=0.1, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 65.296515

AlternatingMD (constraints=2, step=0.05, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759.04 50.00000013%
Imbalance 2.892095479e-07 7.839728866e-12
Integral (min/max) 0.9950014146 0.9950014146
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11322818.64 40.17532034%
Imbalance 0.00397059376 0.02852909125
Integral (min/max) 0.7987276629 0.7987276629
Coefs (min/max) 6.400164967 6.400164967
Depth 0   Iteration 6
Cut 9493452.273 33.68441183%
Imbalance 0.004018822133 0.01786478189
Integral (min/max) 0.7129483993 0.7129483993
Coefs (min/max) 1.834576157 1.834576157
Depth 0   Iteration 9
Cut 8771611.325 31.12319521%
Imbalance 0.001062112537 0.001066068477
Integral (min/max) 0.6258992478 0.6258992478
Coefs (min/max) 1.483568736 1.483568736
Depth 0   Iteration 12
Cut 8241387.189 29.2418682%
Imbalance 0.0002078196653 0.0001072832499
Integral (min/max) 0.5297230774 0.5297230774
Coefs (min/max) 1.247081543 1.247081543
Depth 0   Iteration 15
Cut 7887456.164 27.98605967%
Imbalance 7.410152372e-05 1.913267636e-06
Integral (min/max) 0.4389485391 0.4389485391
Coefs (min/max) 1.418747915 1.418747915
Depth 0   Iteration 18
Cut 7602394.946 26.97461313%
Imbalance 0.0005068594333 3.686757461e-05
Integral (min/max) 0.3385570799 0.3385570799
Coefs (min/max) 1.212671754 1.212671754
Depth 0   Iteration 21
Cut 7422297.577 26.33559649%
Imbalance 0.0001619719351 5.324471896e-05
Integral (min/max) 0.2528880248 0.2528880248
Coefs (min/max) 1.497351824 1.497351824
Depth 0   Iteration 24
Cut 7287434.481 25.85707888%
Imbalance 0.000733849121 2.568213258e-06
Integral (min/max) 0.1714314095 0.1714314095
Coefs (min/max) 1.713560825 1.713560825
Depth 0   Iteration 27
Cut 7223358.113 25.62972484%
Imbalance 0.001363899849 7.050026209e-06
Integral (min/max) 0.1099833017 0.1099833017
Coefs (min/max) 2.066355654 2.066355654
Depth 0   Iteration 30
Cut 7187333.632 25.50190374%
Imbalance 0.002430693011 7.616166403e-06
Integral (min/max) 0.05989375306 0.05989375306
Coefs (min/max) 3.204311083 3.204311083
Depth 0   Iteration 33
Cut 7173631.771 25.45328717%
Imbalance 0.00334838008 2.349788218e-05
Integral (min/max) 0.03750682433 0.03750682433
Coefs (min/max) 8.794091419 8.794091419
Depth 0   Iteration 36
Cut 7168414.406 25.43477505%
Imbalance 0.006114868979 4.347653726e-05
Integral (min/max) 0.02818392983 0.02818392983
Coefs (min/max) 39.62601689 39.62601689
Depth 0   Iteration 39
Cut 7165450.999 25.42426037%
Imbalance 0.007900622932 8.602900664e-07
Integral (min/max) 0.02427039785 0.02427039785
Coefs (min/max) 238.458277 238.458277
Depth 0   Iteration 42
Cut 7164998.111 25.42265345%
Imbalance 0.00814046093 1.618407819e-08
Integral (min/max) 0.02373703576 0.02373703576
Coefs (min/max) 32592.25376 32592.25376
Depth 0   Iteration 45
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 48
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 51
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 54
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 57
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 60
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 63
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 66
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 69
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 72
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 75
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 78
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 81
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 84
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 87
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 90
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 93
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 96
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 99
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 7308340.405 25.93125672%
Imbalance 1.170514781e-05 8.383067218e-05
Integral (min/max) 0.03183434726 0.03183434726
Coefs (min/max) 1786294492 1786294492
Depth 0   Final
Cut 7327356 25.99872734%
Imbalance 0.0005176832864 0.00117252928
Integral (min/max) 0 0
Coefs (min/max) 1786294492 1786294492


0-th res = 7327356 (0.0005176832847 -0.0005176832847 | 0.001172529278 -0.001172529278 )
0-th iteration time: 72.08610191
result = 7327356 (0.0005176832847 -0.0005176832847 | 0.001172529278 -0.001172529278 )
SO/so AlternatingMD (constraints=2, step=0.05, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 72.1559028

AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091758.99 49.99999996%
Imbalance 1.862993628e-07 7.875367025e-12
Integral (min/max) 0.9949989836 0.9949989836
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 12268799.72 43.53182495%
Imbalance 0.002879328367 0.07810692612
Integral (min/max) 0.8982347772 0.8982347772
Coefs (min/max) 4.478184374 4.478184374
Depth 0   Iteration 6
Cut 11396405.66 40.43641982%
Imbalance 0.0001771618716 0.001155204161
Integral (min/max) 0.8854233862 0.8854233862
Coefs (min/max) 1.598311674 1.598311674
Depth 0   Iteration 9
Cut 10721273.1 38.04093265%
Imbalance 0.0001865185815 0.0001231141055
Integral (min/max) 0.8612531917 0.8612531917
Coefs (min/max) 1.151528993 1.151528993
Depth 0   Iteration 12
Cut 10198706.77 36.18677685%
Imbalance 0.0001973487737 0.000205888989
Integral (min/max) 0.8348614029 0.8348614029
Coefs (min/max) 1.110203789 1.110203789
Depth 0   Iteration 15
Cut 9736984.075 34.54850482%
Imbalance 0.000181984024 6.489920641e-05
Integral (min/max) 0.8053860403 0.8053860403
Coefs (min/max) 1.080779096 1.080779096
Depth 0   Iteration 18
Cut 9328652.089 33.09967226%
Imbalance 0.0002178151328 0.0001023645117
Integral (min/max) 0.7737988681 0.7737988681
Coefs (min/max) 1.079259417 1.079259417
Depth 0   Iteration 21
Cut 8962693.588 31.80118815%
Imbalance 0.0001473909567 4.68297779e-05
Integral (min/max) 0.7403951699 0.7403951699
Coefs (min/max) 1.075416727 1.075416727
Depth 0   Iteration 24
Cut 8636735.279 30.64463166%
Imbalance 0.0002086817494 4.840827089e-05
Integral (min/max) 0.7053966948 0.7053966948
Coefs (min/max) 1.070546094 1.070546094
Depth 0   Iteration 27
Cut 8348792.213 29.62295982%
Imbalance 0.0001120426146 2.331826582e-05
Integral (min/max) 0.6689799908 0.6689799908
Coefs (min/max) 1.065957626 1.065957626
Depth 0   Iteration 30
Cut 8096092.949 28.72633909%
Imbalance 0.0001802235082 2.435367586e-05
Integral (min/max) 0.6312396533 0.6312396533
Coefs (min/max) 1.062469165 1.062469165
Depth 0   Iteration 33
Cut 7874007.954 27.93834309%
Imbalance 7.480023954e-05 1.220102071e-05
Integral (min/max) 0.5923460567 0.5923460567
Coefs (min/max) 1.052028992 1.052028992
Depth 0   Iteration 36
Cut 7678650.415 27.24518073%
Imbalance 8.599807031e-05 5.462632471e-06
Integral (min/max) 0.5525975283 0.5525975283
Coefs (min/max) 1.036997083 1.036997083
Depth 0   Iteration 39
Cut 7507422.582 26.63763474%
Imbalance 1.68673086e-05 1.114344158e-06
Integral (min/max) 0.5125171524 0.5125171524
Coefs (min/max) 1.034036021 1.034036021
Depth 0   Iteration 42
Cut 7356776.754 26.10311727%
Imbalance 2.100604314e-05 7.635814268e-07
Integral (min/max) 0.4722341146 0.4722341146
Coefs (min/max) 1.033208096 1.033208096
Depth 0   Iteration 45
Cut 7224201.005 25.63271557%
Imbalance 2.472867225e-05 6.268483375e-07
Integral (min/max) 0.4319978242 0.4319978242
Coefs (min/max) 1.034577612 1.034577612
Depth 0   Iteration 48
Cut 7107801.466 25.21970985%
Imbalance 2.032164823e-05 6.611197142e-07
Integral (min/max) 0.3919396554 0.3919396554
Coefs (min/max) 1.029901211 1.029901211
Depth 0   Iteration 51
Cut 7005549.124 24.85690085%
Imbalance 1.873596081e-05 6.103615472e-07
Integral (min/max) 0.3525748088 0.3525748088
Coefs (min/max) 1.043199166 1.043199166
Depth 0   Iteration 54
Cut 6917478.673 24.54441164%
Imbalance 3.694154704e-06 1.45231782e-06
Integral (min/max) 0.3137579486 0.3137579486
Coefs (min/max) 1.029109532 1.029109532
Depth 0   Iteration 57
Cut 6838618.464 24.26460197%
Imbalance 8.914363078e-06 6.397226918e-07
Integral (min/max) 0.2755989261 0.2755989261
Coefs (min/max) 1.022386715 1.022386715
Depth 0   Iteration 60
Cut 6770379.666 24.0224789%
Imbalance 2.226558511e-05 1.526752025e-08
Integral (min/max) 0.2394499847 0.2394499847
Coefs (min/max) 1.077255553 1.077255553
Depth 0   Iteration 63
Cut 6716149.587 23.8300612%
Imbalance 1.203435435e-05 1.103318018e-06
Integral (min/max) 0.2049288943 0.2049288943
Coefs (min/max) 1.036740248 1.036740248
Depth 0   Iteration 66
Cut 6668971.78 23.66266617%
Imbalance 9.279335253e-06 4.156208517e-07
Integral (min/max) 0.1714909315 0.1714909315
Coefs (min/max) 1.017750811 1.017750811
Depth 0   Iteration 69
Cut 6624444.091 23.50467423%
Imbalance 2.886719189e-05 3.815533656e-07
Integral (min/max) 0.1384686104 0.1384686104
Coefs (min/max) 1.009701574 1.009701574
Depth 0   Iteration 72
Cut 6581743.095 23.3531637%
Imbalance 1.710327498e-05 2.555596254e-07
Integral (min/max) 0.1061778042 0.1061778042
Coefs (min/max) 1.016630602 1.016630602
Depth 0   Iteration 75
Cut 6550396.524 23.24194064%
Imbalance 0.0001133270821 6.879987935e-07
Integral (min/max) 0.08123176301 0.08123176301
Coefs (min/max) 1.333229438 1.333229438
Depth 0   Iteration 78
Cut 6533677.686 23.18261931%
Imbalance 4.639211902e-06 9.714249705e-06
Integral (min/max) 0.06606029769 0.06606029769
Coefs (min/max) 1.363806687 1.363806687
Depth 0   Iteration 81
Cut 6526722.663 23.15794169%
Imbalance 7.645775789e-05 1.383636427e-05
Integral (min/max) 0.05931761447 0.05931761447
Coefs (min/max) 1.596068185 1.596068185
Depth 0   Iteration 84
Cut 6522185.442 23.14184284%
Imbalance 0.0001187872526 1.409421065e-06
Integral (min/max) 0.05651618346 0.05651618346
Coefs (min/max) 1.775013093 1.775013093
Depth 0   Iteration 87
Cut 6521027.479 23.13773418%
Imbalance 0.0008470041924 1.479724397e-06
Integral (min/max) 0.05503675416 0.05503675416
Coefs (min/max) 8.881494547 8.881494547
Depth 0   Iteration 90
Cut 6521184.699 23.13829203%
Imbalance 0.005263773532 3.519025455e-06
Integral (min/max) 0.05052103798 0.05052103798
Coefs (min/max) 53.54520233 53.54520233
Depth 0   Iteration 93
Cut 6521394.557 23.13903664%
Imbalance 0.01169183311 3.177780056e-06
Integral (min/max) 0.04000316542 0.04000316542
Coefs (min/max) 41.99247276 41.99247276
Depth 0   Iteration 96
Cut 6521359.289 23.13891151%
Imbalance 0.01334752827 1.428913631e-06
Integral (min/max) 0.03379610389 0.03379610389
Coefs (min/max) 77.86537529 77.86537529
Depth 0   Iteration 99
Cut 6521427.829 23.1391547%
Imbalance 0.01405868696 3.98956988e-06
Integral (min/max) 0.02970008009 0.02970008009
Coefs (min/max) 167.2769295 167.2769295
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 6713968.854 23.82232358%
Imbalance 8.260954335e-06 3.139948289e-06
Integral (min/max) 0.04823939699 0.04823939699
Coefs (min/max) 133.6687657 133.6687657
Depth 0   Final
Cut 6730880 23.88232725%
Imbalance 1.421995832e-05 0.0006869972746
Integral (min/max) 0 0
Coefs (min/max) 133.6687657 133.6687657


0-th res = 6730880 (1.421995659e-05 -1.421995659e-05 | -0.0006869972727 0.0006869972727 )
0-th iteration time: 85.18856496
result = 6730880 (1.421995659e-05 -1.421995659e-05 | -0.0006869972727 0.0006869972727 )
SO/so AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 85.25958367

AlternatingMD (constraints=2, step=0.01, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759 50.00000001%
Imbalance 6.281863918e-08 7.908784738e-12
Integral (min/max) 0.9950015227 0.9950015227
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 12638104.48 44.84218215%
Imbalance 3.568267283e-05 0.01487686931
Integral (min/max) 0.9332547914 0.9332547914
Coefs (min/max) 3.871861856 3.871861856
Depth 0   Iteration 6
Cut 12027785.5 42.67666479%
Imbalance 0.0002394593077 0.0009969021412
Integral (min/max) 0.9232510531 0.9232510531
Coefs (min/max) 1.229913734 1.229913734
Depth 0   Iteration 9
Cut 11645703.14 41.32097044%
Imbalance 4.597885065e-05 5.456128965e-05
Integral (min/max) 0.9140529328 0.9140529328
Coefs (min/max) 1.064961176 1.064961176
Depth 0   Iteration 12
Cut 11299472.83 40.09248535%
Imbalance 8.795365705e-05 5.152249577e-05
Integral (min/max) 0.9039441013 0.9039441013
Coefs (min/max) 1.054934291 1.054934291
Depth 0   Iteration 15
Cut 10972832.89 38.93351034%
Imbalance 1.382175719e-05 1.295330813e-05
Integral (min/max) 0.8929543241 0.8929543241
Coefs (min/max) 1.058005702 1.058005702
Depth 0   Iteration 18
Cut 10663998.64 37.83771295%
Imbalance 4.708447409e-05 1.206618509e-05
Integral (min/max) 0.8809158251 0.8809158251
Coefs (min/max) 1.041454393 1.041454393
Depth 0   Iteration 21
Cut 10376157.18 36.81640164%
Imbalance 2.346961722e-05 1.694705353e-06
Integral (min/max) 0.8681335224 0.8681335224
Coefs (min/max) 1.047932789 1.047932789
Depth 0   Iteration 24
Cut 10106574.33 35.859875%
Imbalance 2.287276747e-05 3.157026828e-07
Integral (min/max) 0.854539107 0.854539107
Coefs (min/max) 1.049960836 1.049960836
Depth 0   Iteration 27
Cut 9854064.965 34.96392808%
Imbalance 3.830197917e-05 1.91001424e-06
Integral (min/max) 0.840207725 0.840207725
Coefs (min/max) 1.049657129 1.049657129
Depth 0   Iteration 30
Cut 9618671.701 34.12871204%
Imbalance 2.670714072e-05 1.208434374e-06
Integral (min/max) 0.8252341828 0.8252341828
Coefs (min/max) 1.054603761 1.054603761
Depth 0   Iteration 33
Cut 9399325.585 33.35043405%
Imbalance 2.408607985e-05 2.201273043e-06
Integral (min/max) 0.8096468939 0.8096468939
Coefs (min/max) 1.059300646 1.059300646
Depth 0   Iteration 36
Cut 9194844.66 32.62490034%
Imbalance 1.541348737e-05 3.810714399e-06
Integral (min/max) 0.7934997575 0.7934997575
Coefs (min/max) 1.064292693 1.064292693
Depth 0   Iteration 39
Cut 9004069.564 31.94799728%
Imbalance 1.812930028e-05 3.695052097e-06
Integral (min/max) 0.7768163509 0.7768163509
Coefs (min/max) 1.067935774 1.067935774
Depth 0   Iteration 42
Cut 8825910.751 31.31585897%
Imbalance 1.024226269e-05 4.147415352e-06
Integral (min/max) 0.7596505218 0.7596505218
Coefs (min/max) 1.070686903 1.070686903
Depth 0   Iteration 45
Cut 8658952.779 30.72346319%
Imbalance 5.636665461e-05 5.309789334e-07
Integral (min/max) 0.7419882145 0.7419882145
Coefs (min/max) 1.064457455 1.064457455
Depth 0   Iteration 48
Cut 8503428.172 30.17163497%
Imbalance 4.637172179e-05 8.788549078e-07
Integral (min/max) 0.7239974173 0.7239974173
Coefs (min/max) 1.069706427 1.069706427
Depth 0   Iteration 51
Cut 8358003.383 29.65564264%
Imbalance 3.400817562e-05 2.982556924e-06
Integral (min/max) 0.7056431379 0.7056431379
Coefs (min/max) 1.074552545 1.074552545
Depth 0   Iteration 54
Cut 8221871.099 29.17262174%
Imbalance 2.541818922e-05 3.275489102e-06
Integral (min/max) 0.6869636249 0.6869636249
Coefs (min/max) 1.081351004 1.081351004
Depth 0   Iteration 57
Cut 8094421.461 28.72040836%
Imbalance 1.645266737e-05 3.025253731e-06
Integral (min/max) 0.6679913587 0.6679913587
Coefs (min/max) 1.090976478 1.090976478
Depth 0   Iteration 60
Cut 7974099.063 28.29348367%
Imbalance 9.845154593e-05 9.791936713e-07
Integral (min/max) 0.6485992601 0.6485992601
Coefs (min/max) 1.07861792 1.07861792
Depth 0   Iteration 63
Cut 7861490.678 27.89392963%
Imbalance 8.058720144e-05 1.880664607e-07
Integral (min/max) 0.629047487 0.629047487
Coefs (min/max) 1.075988176 1.075988176
Depth 0   Iteration 66
Cut 7756070.575 27.51988086%
Imbalance 7.047317478e-05 1.235856209e-06
Integral (min/max) 0.6093682049 0.6093682049
Coefs (min/max) 1.085180048 1.085180048
Depth 0   Iteration 69
Cut 7657000.525 27.16836317%
Imbalance 6.513177043e-05 1.348648082e-06
Integral (min/max) 0.5895220523 0.5895220523
Coefs (min/max) 1.096219982 1.096219982
Depth 0   Iteration 72
Cut 7563897.353 26.838017%
Imbalance 5.751293595e-05 1.839509349e-06
Integral (min/max) 0.5695583869 0.5695583869
Coefs (min/max) 1.11180529 1.11180529
Depth 0   Iteration 75
Cut 7476074.931 26.52640785%
Imbalance 4.602798083e-05 1.804953905e-06
Integral (min/max) 0.5494194947 0.5494194947
Coefs (min/max) 1.11687696 1.11687696
Depth 0   Iteration 78
Cut 7393754.867 26.23432201%
Imbalance 4.964558575e-05 4.761130343e-06
Integral (min/max) 0.5292576167 0.5292576167
Coefs (min/max) 1.135375058 1.135375058
Depth 0   Iteration 81
Cut 7315551.706 25.95684366%
Imbalance 3.784763283e-05 1.778150543e-06
Integral (min/max) 0.5088257161 0.5088257161
Coefs (min/max) 1.117912721 1.117912721
Depth 0   Iteration 84
Cut 7242890.369 25.69902866%
Imbalance 2.777946262e-05 2.093343335e-06
Integral (min/max) 0.4886389919 0.4886389919
Coefs (min/max) 1.146157102 1.146157102
Depth 0   Iteration 87
Cut 7174505.269 25.45638649%
Imbalance 3.126673007e-05 5.97652347e-06
Integral (min/max) 0.4684064597 0.4684064597
Coefs (min/max) 1.169975901 1.169975901
Depth 0   Iteration 90
Cut 7108014.155 25.22046451%
Imbalance 0.0002047866517 9.059748003e-07
Integral (min/max) 0.4474687537 0.4474687537
Coefs (min/max) 1.074471262 1.074471262
Depth 0   Iteration 93
Cut 7047292.503 25.00501358%
Imbalance 0.0001827748846 6.229520317e-07
Integral (min/max) 0.4272549584 0.4272549584
Coefs (min/max) 1.08785065 1.08785065
Depth 0   Iteration 96
Cut 6990422.162 24.80322777%
Imbalance 0.0001622901092 6.74156141e-07
Integral (min/max) 0.4071843729 0.4071843729
Coefs (min/max) 1.110389973 1.110389973
Depth 0   Iteration 99
Cut 6937191.037 24.61435452%
Imbalance 0.0001568476762 1.782196916e-07
Integral (min/max) 0.3870928112 0.3870928112
Coefs (min/max) 1.106145023 1.106145023
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 6905214.398 24.50089587%
Imbalance 9.084710761e-11 1.030552754e-09
Integral (min/max) 0.3738959465 0.3738959465
Coefs (min/max) 1.117272018 1.117272018
Depth 0   Final
Cut 6905077 24.50040836%
Imbalance 0.0002640300066 0.0001993718469
Integral (min/max) 0 0
Coefs (min/max) 1.117272018 1.117272018


0-th res = 6905077 (-0.0002640300049 0.0002640300049 | -0.0001993718456 0.0001993718456 )
0-th iteration time: 96.10381926
result = 6905077 (-0.0002640300049 0.0002640300049 | -0.0001993718456 0.0001993718456 )
SO/so AlternatingMD (constraints=2, step=0.01, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 96.17589837

AlternatingMD (constraints=2, step=0.001, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759.09 50.00000033%
Imbalance 5.346162104e-07 7.929545909e-12
Integral (min/max) 0.9949982838 0.9949982838
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 14090541.97 49.99568175%
Imbalance 0.0001462851565 8.20732371e-12
Integral (min/max) 0.9945837329 0.9945837329
Coefs (min/max) 21.16077453 21.16077453
Depth 0   Iteration 6
Cut 14049040.12 49.84842603%
Imbalance 3.062657083e-06 3.529808134e-06
Integral (min/max) 0.9927738669 0.9927738669
Coefs (min/max) 1.056289471 1.056289471
Depth 0   Iteration 9
Cut 14028977.8 49.77724142%
Imbalance 4.052279388e-07 4.749354232e-07
Integral (min/max) 0.9922927958 0.9922927958
Coefs (min/max) 1.037064895 1.037064895
Depth 0   Iteration 12
Cut 14005829.82 49.69510841%
Imbalance 2.003310866e-07 5.447334561e-08
Integral (min/max) 0.9917902809 0.9917902809
Coefs (min/max) 1.01492339 1.01492339
Depth 0   Iteration 15
Cut 13979764.05 49.60262255%
Imbalance 6.380622246e-07 3.976598769e-07
Integral (min/max) 0.9912774943 0.9912774943
Coefs (min/max) 1.010898072 1.010898072
Depth 0   Iteration 18
Cut 13951215.65 49.50132785%
Imbalance 1.384012347e-07 1.096423154e-07
Integral (min/max) 0.9907493132 0.9907493132
Coefs (min/max) 1.011130365 1.011130365
Depth 0   Iteration 21
Cut 13920655.07 49.39289364%
Imbalance 1.966269603e-07 9.504837162e-08
Integral (min/max) 0.9902018781 0.9902018781
Coefs (min/max) 1.00847145 1.00847145
Depth 0   Iteration 24
Cut 13888414.95 49.27850012%
Imbalance 1.715631026e-07 5.334214159e-08
Integral (min/max) 0.9896371505 0.9896371505
Coefs (min/max) 1.007593342 1.007593342
Depth 0   Iteration 27
Cut 13854563.85 49.15839057%
Imbalance 2.571411017e-08 2.922921305e-08
Integral (min/max) 0.9890582092 0.9890582092
Coefs (min/max) 1.008914649 1.008914649
Depth 0   Iteration 30
Cut 13819212.6 49.03295818%
Imbalance 2.851491214e-07 5.127068969e-08
Integral (min/max) 0.9884638089 0.9884638089
Coefs (min/max) 1.006304282 1.006304282
Depth 0   Iteration 33
Cut 13782535.29 48.90282077%
Imbalance 3.444730607e-07 8.668557072e-08
Integral (min/max) 0.9878565136 0.9878565136
Coefs (min/max) 1.007135079 1.007135079
Depth 0   Iteration 36
Cut 13744741.37 48.76872138%
Imbalance 7.673147473e-07 3.312131688e-07
Integral (min/max) 0.987233812 0.987233812
Coefs (min/max) 1.007108384 1.007108384
Depth 0   Iteration 39
Cut 13706059.26 48.63147058%
Imbalance 2.407832711e-08 2.880537087e-08
Integral (min/max) 0.9865957875 0.9865957875
Coefs (min/max) 1.005571921 1.005571921
Depth 0   Iteration 42
Cut 13666543.05 48.49126022%
Imbalance 4.541503946e-07 4.292229117e-08
Integral (min/max) 0.9859444067 0.9859444067
Coefs (min/max) 1.007221267 1.007221267
Depth 0   Iteration 45
Cut 13626344 48.34862701%
Imbalance 2.38701199e-07 8.654780259e-08
Integral (min/max) 0.9852776226 0.9852776226
Coefs (min/max) 1.006437734 1.006437734
Depth 0   Iteration 48
Cut 13585682.71 48.20435372%
Imbalance 3.72196562e-07 1.040621942e-07
Integral (min/max) 0.9845962579 0.9845962579
Coefs (min/max) 1.008141654 1.008141654
Depth 0   Iteration 51
Cut 13544591.17 48.05855382%
Imbalance 2.027419606e-07 6.051009471e-08
Integral (min/max) 0.9838986977 0.9838986977
Coefs (min/max) 1.006132291 1.006132291
Depth 0   Iteration 54
Cut 13503127.46 47.91143342%
Imbalance 2.579614522e-08 2.703763435e-09
Integral (min/max) 0.9831874197 0.9831874197
Coefs (min/max) 1.006371578 1.006371578
Depth 0   Iteration 57
Cut 13461275.05 47.76293383%
Imbalance 2.15735235e-07 5.649437251e-09
Integral (min/max) 0.9824623837 0.9824623837
Coefs (min/max) 1.005767575 1.005767575
Depth 0   Iteration 60
Cut 13419200.39 47.61364565%
Imbalance 1.96219345e-07 6.998730229e-08
Integral (min/max) 0.9817233411 0.9817233411
Coefs (min/max) 1.006902993 1.006902993
Depth 0   Iteration 63
Cut 13376885.3 47.46350437%
Imbalance 2.625992677e-07 9.725573169e-08
Integral (min/max) 0.9809697137 0.9809697137
Coefs (min/max) 1.005475089 1.005475089
Depth 0   Iteration 66
Cut 13334383.17 47.31269946%
Imbalance 2.563141159e-07 1.680083306e-08
Integral (min/max) 0.9802031358 0.9802031358
Coefs (min/max) 1.006059807 1.006059807
Depth 0   Iteration 69
Cut 13291719.53 47.1613215%
Imbalance 3.517029632e-07 5.841292883e-08
Integral (min/max) 0.9794228361 0.9794228361
Coefs (min/max) 1.005570803 1.005570803
Depth 0   Iteration 72
Cut 13248998.18 47.00973875%
Imbalance 9.985161518e-07 6.853841261e-07
Integral (min/max) 0.9786293501 0.9786293501
Coefs (min/max) 1.006653262 1.006653262
Depth 0   Iteration 75
Cut 13206304.23 46.85825323%
Imbalance 7.208836794e-07 1.498193459e-07
Integral (min/max) 0.9778217314 0.9778217314
Coefs (min/max) 1.006710409 1.006710409
Depth 0   Iteration 78
Cut 13163597.92 46.70672382%
Imbalance 4.318148803e-07 4.497852946e-08
Integral (min/max) 0.977000845 0.977000845
Coefs (min/max) 1.006535068 1.006535068
Depth 0   Iteration 81
Cut 13120945.3 46.55538496%
Imbalance 2.319786769e-07 3.843709184e-08
Integral (min/max) 0.9761658872 0.9761658872
Coefs (min/max) 1.006400992 1.006400992
Depth 0   Iteration 84
Cut 13078333.56 46.40419113%
Imbalance 4.880464097e-07 1.288798857e-07
Integral (min/max) 0.9753176026 0.9753176026
Coefs (min/max) 1.006705056 1.006705056
Depth 0   Iteration 87
Cut 13035763.47 46.25314508%
Imbalance 7.967849303e-07 1.658791171e-07
Integral (min/max) 0.9744565157 0.9744565157
Coefs (min/max) 1.007073052 1.007073052
Depth 0   Iteration 90
Cut 12993327.69 46.1025756%
Imbalance 4.732154928e-07 4.969096201e-08
Integral (min/max) 0.9735818606 0.9735818606
Coefs (min/max) 1.006401488 1.006401488
Depth 0   Iteration 93
Cut 12950999.25 45.95238694%
Imbalance 5.432272892e-07 5.170814787e-08
Integral (min/max) 0.9726942894 0.9726942894
Coefs (min/max) 1.006246464 1.006246464
Depth 0   Iteration 96
Cut 12908794.56 45.80263742%
Imbalance 5.311865101e-07 3.519622416e-08
Integral (min/max) 0.9717942804 0.9717942804
Coefs (min/max) 1.006838281 1.006838281
Depth 0   Iteration 99
Cut 12866732.08 45.65339244%
Imbalance 8.165174774e-07 4.107736151e-08
Integral (min/max) 0.9708815855 0.9708815855
Coefs (min/max) 1.00675432 1.00675432
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 12838772.04 45.55418539%
Imbalance 1.843236674e-11 3.875832988e-11
Integral (min/max) 0.9702666129 0.9702666129
Coefs (min/max) 1.006946784 1.006946784
Depth 0   Final
Cut 12851793 45.60038601%
Imbalance 0.0007159940324 0.00105753299
Integral (min/max) 0 0
Coefs (min/max) 1.006946784 1.006946784


0-th res = 12851793 (-0.0007159940307 0.0007159940307 | 0.001057532988 -0.001057532988 )
0-th iteration time: 133.4929957
result = 12851793 (-0.0007159940307 0.0007159940307 | 0.001057532988 -0.001057532988 )
SO/so AlternatingMD (constraints=2, step=0.001, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 133.5694005



==> experiments/steps/err_steps_so.txt <==
so:
Graph is read. 2601977 vertices, 28183518 edges.
AlternatingMD (constraints=2, step=1, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091758.93 49.99999974%
Imbalance 1.189876937e-07 7.83895171e-12
Integral (min/max) 0.9950020946 0.9950020946
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11151120.52 39.56610569%
Imbalance 0.06694348025 0.01287402144
Integral (min/max) 0.1732486025 0.1732486025
Coefs (min/max) 177.2033801 177.2033801
Depth 0   Iteration 6
Cut 9669718.959 34.30983655%
Imbalance 0.03548951754 0.006039684168
Integral (min/max) 0.1607827649 0.1607827649
Coefs (min/max) 1941.233165 1941.233165
Depth 0   Iteration 9
Cut 9483101.536 33.64768563%
Imbalance 0.02150928424 0.00112859726
Integral (min/max) 0.01439998408 0.01439998408
Coefs (min/max) 119166.8323 119166.8323
Depth 0   Iteration 12
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 15
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 18
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 21
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 24
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 27
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 30
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 33
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 36
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 39
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 42
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 45
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 48
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 51
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 54
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 57
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 60
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 63
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 66
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 69
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 72
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 75
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 78
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 81
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 84
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 87
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 90
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 93
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 96
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Iteration 99
Cut 9481920.941 33.64349667%
Imbalance 0.003223502248 2.687405853e-12
Integral (min/max) 0.02027414346 0.02027414346
Coefs (min/max) 164328220.1 164328220.1
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 9511202.412 33.7473924%
Imbalance 2.340418282e-06 1.789961367e-06
Integral (min/max) 0.02317208636 0.02317208636
Coefs (min/max) 164328220.1 164328220.1
Depth 0   Final
Cut 9508576 33.73807344%
Imbalance 6.571926058e-05 5.662884428e-05
Integral (min/max) 0 0
Coefs (min/max) 164328220.1 164328220.1


0-th res = 9508576 (-6.571925886e-05 6.571925886e-05 | -5.662884243e-05 5.662884243e-05 )
0-th iteration time: 63.03556248
result = 9508576 (-6.571925886e-05 6.571925886e-05 | -5.662884243e-05 5.662884243e-05 )
Memory usage: 1.586992 GB
SO/so AlternatingMD (constraints=2, step=1, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 63.11378666

AlternatingMD (constraints=2, step=0.1, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759.09 50.00000031%
Imbalance 4.724868732e-07 7.892797527e-12
Integral (min/max) 0.994999487 0.994999487
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11244282.85 39.89666176%
Imbalance 0.009033849584 0.0218778628
Integral (min/max) 0.730046768 0.730046768
Coefs (min/max) 9.627878878 9.627878878
Depth 0   Iteration 6
Cut 8779629.909 31.15164654%
Imbalance 0.009032257931 0.0184760107
Integral (min/max) 0.5284264105 0.5284264105
Coefs (min/max) 2.846523543 2.846523543
Depth 0   Iteration 9
Cut 8039996.57 28.52729943%
Imbalance 0.003476575527 0.001194861607
Integral (min/max) 0.3247810633 0.3247810633
Coefs (min/max) 1.92283706 1.92283706
Depth 0   Iteration 12
Cut 7698455.784 27.31545361%
Imbalance 0.005964740876 0.0002451139254
Integral (min/max) 0.1418837743 0.1418837743
Coefs (min/max) 1.579643106 1.579643106
Depth 0   Iteration 15
Cut 7598865.056 26.96208846%
Imbalance 0.004259159346 0.0002181202715
Integral (min/max) 0.05762322286 0.05762322286
Coefs (min/max) 3.799976633 3.799976633
Depth 0   Iteration 18
Cut 7580865.762 26.89822386%
Imbalance 0.005087920917 0.0008967853128
Integral (min/max) 0.03361741149 0.03361741149
Coefs (min/max) 12.16080725 12.16080725
Depth 0   Iteration 21
Cut 7580822.812 26.89807146%
Imbalance 0.006853929235 8.808654391e-07
Integral (min/max) 0.05583813057 0.05583813057
Coefs (min/max) 2757.008182 2757.008182
Depth 0   Iteration 24
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 27
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 30
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 33
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 36
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 39
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 42
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 45
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 48
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 51
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 54
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 57
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 60
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 63
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 66
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 69
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 72
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 75
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 78
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 81
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 84
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 87
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 90
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 93
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 96
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Iteration 99
Cut 7580822.547 26.89807052%
Imbalance 0.006844702498 3.753775069e-12
Integral (min/max) 0.05582925155 0.05582925155
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 7682100.411 27.25742191%
Imbalance 1.526195247e-05 0.0002755910112
Integral (min/max) 0.06118094595 0.06118094595
Coefs (min/max) 4.24858256e+10 4.24858256e+10
Depth 0   Final
Cut 7681733 27.25611827%
Imbalance 0.00022175446 0.0004164490765
Integral (min/max) 0 0
Coefs (min/max) 4.24858256e+10 4.24858256e+10


0-th res = 7681733 (0.0002217544582 -0.0002217544582 | -0.000416449075 0.000416449075 )
0-th iteration time: 65.22561032
result = 7681733 (0.0002217544582 -0.0002217544582 | -0.000416449075 0.000416449075 )
Memory usage: 1.586992 GB
SO/so AlternatingMD (constraints=2, step=0.1, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 65.296515

AlternatingMD (constraints=2, step=0.05, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759.04 50.00000013%
Imbalance 2.892095479e-07 7.839728866e-12
Integral (min/max) 0.9950014146 0.9950014146
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 11322818.64 40.17532034%
Imbalance 0.00397059376 0.02852909125
Integral (min/max) 0.7987276629 0.7987276629
Coefs (min/max) 6.400164967 6.400164967
Depth 0   Iteration 6
Cut 9493452.273 33.68441183%
Imbalance 0.004018822133 0.01786478189
Integral (min/max) 0.7129483993 0.7129483993
Coefs (min/max) 1.834576157 1.834576157
Depth 0   Iteration 9
Cut 8771611.325 31.12319521%
Imbalance 0.001062112537 0.001066068477
Integral (min/max) 0.6258992478 0.6258992478
Coefs (min/max) 1.483568736 1.483568736
Depth 0   Iteration 12
Cut 8241387.189 29.2418682%
Imbalance 0.0002078196653 0.0001072832499
Integral (min/max) 0.5297230774 0.5297230774
Coefs (min/max) 1.247081543 1.247081543
Depth 0   Iteration 15
Cut 7887456.164 27.98605967%
Imbalance 7.410152372e-05 1.913267636e-06
Integral (min/max) 0.4389485391 0.4389485391
Coefs (min/max) 1.418747915 1.418747915
Depth 0   Iteration 18
Cut 7602394.946 26.97461313%
Imbalance 0.0005068594333 3.686757461e-05
Integral (min/max) 0.3385570799 0.3385570799
Coefs (min/max) 1.212671754 1.212671754
Depth 0   Iteration 21
Cut 7422297.577 26.33559649%
Imbalance 0.0001619719351 5.324471896e-05
Integral (min/max) 0.2528880248 0.2528880248
Coefs (min/max) 1.497351824 1.497351824
Depth 0   Iteration 24
Cut 7287434.481 25.85707888%
Imbalance 0.000733849121 2.568213258e-06
Integral (min/max) 0.1714314095 0.1714314095
Coefs (min/max) 1.713560825 1.713560825
Depth 0   Iteration 27
Cut 7223358.113 25.62972484%
Imbalance 0.001363899849 7.050026209e-06
Integral (min/max) 0.1099833017 0.1099833017
Coefs (min/max) 2.066355654 2.066355654
Depth 0   Iteration 30
Cut 7187333.632 25.50190374%
Imbalance 0.002430693011 7.616166403e-06
Integral (min/max) 0.05989375306 0.05989375306
Coefs (min/max) 3.204311083 3.204311083
Depth 0   Iteration 33
Cut 7173631.771 25.45328717%
Imbalance 0.00334838008 2.349788218e-05
Integral (min/max) 0.03750682433 0.03750682433
Coefs (min/max) 8.794091419 8.794091419
Depth 0   Iteration 36
Cut 7168414.406 25.43477505%
Imbalance 0.006114868979 4.347653726e-05
Integral (min/max) 0.02818392983 0.02818392983
Coefs (min/max) 39.62601689 39.62601689
Depth 0   Iteration 39
Cut 7165450.999 25.42426037%
Imbalance 0.007900622932 8.602900664e-07
Integral (min/max) 0.02427039785 0.02427039785
Coefs (min/max) 238.458277 238.458277
Depth 0   Iteration 42
Cut 7164998.111 25.42265345%
Imbalance 0.00814046093 1.618407819e-08
Integral (min/max) 0.02373703576 0.02373703576
Coefs (min/max) 32592.25376 32592.25376
Depth 0   Iteration 45
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 48
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 51
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 54
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 57
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 60
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 63
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 66
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 69
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 72
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 75
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 78
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 81
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 84
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 87
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 90
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 93
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 96
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Depth 0   Iteration 99
Cut 7164998.557 25.42265503%
Imbalance 0.00814021444 1.187472343e-11
Integral (min/max) 0.02373732361 0.02373732361
Coefs (min/max) 1786294492 1786294492
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 7308340.405 25.93125672%
Imbalance 1.170514781e-05 8.383067218e-05
Integral (min/max) 0.03183434726 0.03183434726
Coefs (min/max) 1786294492 1786294492
Depth 0   Final
Cut 7327356 25.99872734%
Imbalance 0.0005176832864 0.00117252928
Integral (min/max) 0 0
Coefs (min/max) 1786294492 1786294492


0-th res = 7327356 (0.0005176832847 -0.0005176832847 | 0.001172529278 -0.001172529278 )
0-th iteration time: 72.08610191
result = 7327356 (0.0005176832847 -0.0005176832847 | 0.001172529278 -0.001172529278 )
Memory usage: 1.586992 GB
SO/so AlternatingMD (constraints=2, step=0.05, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 72.1559028

AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091758.99 49.99999996%
Imbalance 1.862993628e-07 7.875367025e-12
Integral (min/max) 0.9949989836 0.9949989836
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 12268799.72 43.53182495%
Imbalance 0.002879328367 0.07810692612
Integral (min/max) 0.8982347772 0.8982347772
Coefs (min/max) 4.478184374 4.478184374
Depth 0   Iteration 6
Cut 11396405.66 40.43641982%
Imbalance 0.0001771618716 0.001155204161
Integral (min/max) 0.8854233862 0.8854233862
Coefs (min/max) 1.598311674 1.598311674
Depth 0   Iteration 9
Cut 10721273.1 38.04093265%
Imbalance 0.0001865185815 0.0001231141055
Integral (min/max) 0.8612531917 0.8612531917
Coefs (min/max) 1.151528993 1.151528993
Depth 0   Iteration 12
Cut 10198706.77 36.18677685%
Imbalance 0.0001973487737 0.000205888989
Integral (min/max) 0.8348614029 0.8348614029
Coefs (min/max) 1.110203789 1.110203789
Depth 0   Iteration 15
Cut 9736984.075 34.54850482%
Imbalance 0.000181984024 6.489920641e-05
Integral (min/max) 0.8053860403 0.8053860403
Coefs (min/max) 1.080779096 1.080779096
Depth 0   Iteration 18
Cut 9328652.089 33.09967226%
Imbalance 0.0002178151328 0.0001023645117
Integral (min/max) 0.7737988681 0.7737988681
Coefs (min/max) 1.079259417 1.079259417
Depth 0   Iteration 21
Cut 8962693.588 31.80118815%
Imbalance 0.0001473909567 4.68297779e-05
Integral (min/max) 0.7403951699 0.7403951699
Coefs (min/max) 1.075416727 1.075416727
Depth 0   Iteration 24
Cut 8636735.279 30.64463166%
Imbalance 0.0002086817494 4.840827089e-05
Integral (min/max) 0.7053966948 0.7053966948
Coefs (min/max) 1.070546094 1.070546094
Depth 0   Iteration 27
Cut 8348792.213 29.62295982%
Imbalance 0.0001120426146 2.331826582e-05
Integral (min/max) 0.6689799908 0.6689799908
Coefs (min/max) 1.065957626 1.065957626
Depth 0   Iteration 30
Cut 8096092.949 28.72633909%
Imbalance 0.0001802235082 2.435367586e-05
Integral (min/max) 0.6312396533 0.6312396533
Coefs (min/max) 1.062469165 1.062469165
Depth 0   Iteration 33
Cut 7874007.954 27.93834309%
Imbalance 7.480023954e-05 1.220102071e-05
Integral (min/max) 0.5923460567 0.5923460567
Coefs (min/max) 1.052028992 1.052028992
Depth 0   Iteration 36
Cut 7678650.415 27.24518073%
Imbalance 8.599807031e-05 5.462632471e-06
Integral (min/max) 0.5525975283 0.5525975283
Coefs (min/max) 1.036997083 1.036997083
Depth 0   Iteration 39
Cut 7507422.582 26.63763474%
Imbalance 1.68673086e-05 1.114344158e-06
Integral (min/max) 0.5125171524 0.5125171524
Coefs (min/max) 1.034036021 1.034036021
Depth 0   Iteration 42
Cut 7356776.754 26.10311727%
Imbalance 2.100604314e-05 7.635814268e-07
Integral (min/max) 0.4722341146 0.4722341146
Coefs (min/max) 1.033208096 1.033208096
Depth 0   Iteration 45
Cut 7224201.005 25.63271557%
Imbalance 2.472867225e-05 6.268483375e-07
Integral (min/max) 0.4319978242 0.4319978242
Coefs (min/max) 1.034577612 1.034577612
Depth 0   Iteration 48
Cut 7107801.466 25.21970985%
Imbalance 2.032164823e-05 6.611197142e-07
Integral (min/max) 0.3919396554 0.3919396554
Coefs (min/max) 1.029901211 1.029901211
Depth 0   Iteration 51
Cut 7005549.124 24.85690085%
Imbalance 1.873596081e-05 6.103615472e-07
Integral (min/max) 0.3525748088 0.3525748088
Coefs (min/max) 1.043199166 1.043199166
Depth 0   Iteration 54
Cut 6917478.673 24.54441164%
Imbalance 3.694154704e-06 1.45231782e-06
Integral (min/max) 0.3137579486 0.3137579486
Coefs (min/max) 1.029109532 1.029109532
Depth 0   Iteration 57
Cut 6838618.464 24.26460197%
Imbalance 8.914363078e-06 6.397226918e-07
Integral (min/max) 0.2755989261 0.2755989261
Coefs (min/max) 1.022386715 1.022386715
Depth 0   Iteration 60
Cut 6770379.666 24.0224789%
Imbalance 2.226558511e-05 1.526752025e-08
Integral (min/max) 0.2394499847 0.2394499847
Coefs (min/max) 1.077255553 1.077255553
Depth 0   Iteration 63
Cut 6716149.587 23.8300612%
Imbalance 1.203435435e-05 1.103318018e-06
Integral (min/max) 0.2049288943 0.2049288943
Coefs (min/max) 1.036740248 1.036740248
Depth 0   Iteration 66
Cut 6668971.78 23.66266617%
Imbalance 9.279335253e-06 4.156208517e-07
Integral (min/max) 0.1714909315 0.1714909315
Coefs (min/max) 1.017750811 1.017750811
Depth 0   Iteration 69
Cut 6624444.091 23.50467423%
Imbalance 2.886719189e-05 3.815533656e-07
Integral (min/max) 0.1384686104 0.1384686104
Coefs (min/max) 1.009701574 1.009701574
Depth 0   Iteration 72
Cut 6581743.095 23.3531637%
Imbalance 1.710327498e-05 2.555596254e-07
Integral (min/max) 0.1061778042 0.1061778042
Coefs (min/max) 1.016630602 1.016630602
Depth 0   Iteration 75
Cut 6550396.524 23.24194064%
Imbalance 0.0001133270821 6.879987935e-07
Integral (min/max) 0.08123176301 0.08123176301
Coefs (min/max) 1.333229438 1.333229438
Depth 0   Iteration 78
Cut 6533677.686 23.18261931%
Imbalance 4.639211902e-06 9.714249705e-06
Integral (min/max) 0.06606029769 0.06606029769
Coefs (min/max) 1.363806687 1.363806687
Depth 0   Iteration 81
Cut 6526722.663 23.15794169%
Imbalance 7.645775789e-05 1.383636427e-05
Integral (min/max) 0.05931761447 0.05931761447
Coefs (min/max) 1.596068185 1.596068185
Depth 0   Iteration 84
Cut 6522185.442 23.14184284%
Imbalance 0.0001187872526 1.409421065e-06
Integral (min/max) 0.05651618346 0.05651618346
Coefs (min/max) 1.775013093 1.775013093
Depth 0   Iteration 87
Cut 6521027.479 23.13773418%
Imbalance 0.0008470041924 1.479724397e-06
Integral (min/max) 0.05503675416 0.05503675416
Coefs (min/max) 8.881494547 8.881494547
Depth 0   Iteration 90
Cut 6521184.699 23.13829203%
Imbalance 0.005263773532 3.519025455e-06
Integral (min/max) 0.05052103798 0.05052103798
Coefs (min/max) 53.54520233 53.54520233
Depth 0   Iteration 93
Cut 6521394.557 23.13903664%
Imbalance 0.01169183311 3.177780056e-06
Integral (min/max) 0.04000316542 0.04000316542
Coefs (min/max) 41.99247276 41.99247276
Depth 0   Iteration 96
Cut 6521359.289 23.13891151%
Imbalance 0.01334752827 1.428913631e-06
Integral (min/max) 0.03379610389 0.03379610389
Coefs (min/max) 77.86537529 77.86537529
Depth 0   Iteration 99
Cut 6521427.829 23.1391547%
Imbalance 0.01405868696 3.98956988e-06
Integral (min/max) 0.02970008009 0.02970008009
Coefs (min/max) 167.2769295 167.2769295
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 6713968.854 23.82232358%
Imbalance 8.260954335e-06 3.139948289e-06
Integral (min/max) 0.04823939699 0.04823939699
Coefs (min/max) 133.6687657 133.6687657
Depth 0   Final
Cut 6730880 23.88232725%
Imbalance 1.421995832e-05 0.0006869972746
Integral (min/max) 0 0
Coefs (min/max) 133.6687657 133.6687657


0-th res = 6730880 (1.421995659e-05 -1.421995659e-05 | -0.0006869972727 0.0006869972727 )
0-th iteration time: 85.18856496
result = 6730880 (1.421995659e-05 -1.421995659e-05 | -0.0006869972727 0.0006869972727 )
Memory usage: 1.586992 GB
SO/so AlternatingMD (constraints=2, step=0.02, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 85.25958367

AlternatingMD (constraints=2, step=0.01, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759 50.00000001%
Imbalance 6.281863918e-08 7.908784738e-12
Integral (min/max) 0.9950015227 0.9950015227
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 12638104.48 44.84218215%
Imbalance 3.568267283e-05 0.01487686931
Integral (min/max) 0.9332547914 0.9332547914
Coefs (min/max) 3.871861856 3.871861856
Depth 0   Iteration 6
Cut 12027785.5 42.67666479%
Imbalance 0.0002394593077 0.0009969021412
Integral (min/max) 0.9232510531 0.9232510531
Coefs (min/max) 1.229913734 1.229913734
Depth 0   Iteration 9
Cut 11645703.14 41.32097044%
Imbalance 4.597885065e-05 5.456128965e-05
Integral (min/max) 0.9140529328 0.9140529328
Coefs (min/max) 1.064961176 1.064961176
Depth 0   Iteration 12
Cut 11299472.83 40.09248535%
Imbalance 8.795365705e-05 5.152249577e-05
Integral (min/max) 0.9039441013 0.9039441013
Coefs (min/max) 1.054934291 1.054934291
Depth 0   Iteration 15
Cut 10972832.89 38.93351034%
Imbalance 1.382175719e-05 1.295330813e-05
Integral (min/max) 0.8929543241 0.8929543241
Coefs (min/max) 1.058005702 1.058005702
Depth 0   Iteration 18
Cut 10663998.64 37.83771295%
Imbalance 4.708447409e-05 1.206618509e-05
Integral (min/max) 0.8809158251 0.8809158251
Coefs (min/max) 1.041454393 1.041454393
Depth 0   Iteration 21
Cut 10376157.18 36.81640164%
Imbalance 2.346961722e-05 1.694705353e-06
Integral (min/max) 0.8681335224 0.8681335224
Coefs (min/max) 1.047932789 1.047932789
Depth 0   Iteration 24
Cut 10106574.33 35.859875%
Imbalance 2.287276747e-05 3.157026828e-07
Integral (min/max) 0.854539107 0.854539107
Coefs (min/max) 1.049960836 1.049960836
Depth 0   Iteration 27
Cut 9854064.965 34.96392808%
Imbalance 3.830197917e-05 1.91001424e-06
Integral (min/max) 0.840207725 0.840207725
Coefs (min/max) 1.049657129 1.049657129
Depth 0   Iteration 30
Cut 9618671.701 34.12871204%
Imbalance 2.670714072e-05 1.208434374e-06
Integral (min/max) 0.8252341828 0.8252341828
Coefs (min/max) 1.054603761 1.054603761
Depth 0   Iteration 33
Cut 9399325.585 33.35043405%
Imbalance 2.408607985e-05 2.201273043e-06
Integral (min/max) 0.8096468939 0.8096468939
Coefs (min/max) 1.059300646 1.059300646
Depth 0   Iteration 36
Cut 9194844.66 32.62490034%
Imbalance 1.541348737e-05 3.810714399e-06
Integral (min/max) 0.7934997575 0.7934997575
Coefs (min/max) 1.064292693 1.064292693
Depth 0   Iteration 39
Cut 9004069.564 31.94799728%
Imbalance 1.812930028e-05 3.695052097e-06
Integral (min/max) 0.7768163509 0.7768163509
Coefs (min/max) 1.067935774 1.067935774
Depth 0   Iteration 42
Cut 8825910.751 31.31585897%
Imbalance 1.024226269e-05 4.147415352e-06
Integral (min/max) 0.7596505218 0.7596505218
Coefs (min/max) 1.070686903 1.070686903
Depth 0   Iteration 45
Cut 8658952.779 30.72346319%
Imbalance 5.636665461e-05 5.309789334e-07
Integral (min/max) 0.7419882145 0.7419882145
Coefs (min/max) 1.064457455 1.064457455
Depth 0   Iteration 48
Cut 8503428.172 30.17163497%
Imbalance 4.637172179e-05 8.788549078e-07
Integral (min/max) 0.7239974173 0.7239974173
Coefs (min/max) 1.069706427 1.069706427
Depth 0   Iteration 51
Cut 8358003.383 29.65564264%
Imbalance 3.400817562e-05 2.982556924e-06
Integral (min/max) 0.7056431379 0.7056431379
Coefs (min/max) 1.074552545 1.074552545
Depth 0   Iteration 54
Cut 8221871.099 29.17262174%
Imbalance 2.541818922e-05 3.275489102e-06
Integral (min/max) 0.6869636249 0.6869636249
Coefs (min/max) 1.081351004 1.081351004
Depth 0   Iteration 57
Cut 8094421.461 28.72040836%
Imbalance 1.645266737e-05 3.025253731e-06
Integral (min/max) 0.6679913587 0.6679913587
Coefs (min/max) 1.090976478 1.090976478
Depth 0   Iteration 60
Cut 7974099.063 28.29348367%
Imbalance 9.845154593e-05 9.791936713e-07
Integral (min/max) 0.6485992601 0.6485992601
Coefs (min/max) 1.07861792 1.07861792
Depth 0   Iteration 63
Cut 7861490.678 27.89392963%
Imbalance 8.058720144e-05 1.880664607e-07
Integral (min/max) 0.629047487 0.629047487
Coefs (min/max) 1.075988176 1.075988176
Depth 0   Iteration 66
Cut 7756070.575 27.51988086%
Imbalance 7.047317478e-05 1.235856209e-06
Integral (min/max) 0.6093682049 0.6093682049
Coefs (min/max) 1.085180048 1.085180048
Depth 0   Iteration 69
Cut 7657000.525 27.16836317%
Imbalance 6.513177043e-05 1.348648082e-06
Integral (min/max) 0.5895220523 0.5895220523
Coefs (min/max) 1.096219982 1.096219982
Depth 0   Iteration 72
Cut 7563897.353 26.838017%
Imbalance 5.751293595e-05 1.839509349e-06
Integral (min/max) 0.5695583869 0.5695583869
Coefs (min/max) 1.11180529 1.11180529
Depth 0   Iteration 75
Cut 7476074.931 26.52640785%
Imbalance 4.602798083e-05 1.804953905e-06
Integral (min/max) 0.5494194947 0.5494194947
Coefs (min/max) 1.11687696 1.11687696
Depth 0   Iteration 78
Cut 7393754.867 26.23432201%
Imbalance 4.964558575e-05 4.761130343e-06
Integral (min/max) 0.5292576167 0.5292576167
Coefs (min/max) 1.135375058 1.135375058
Depth 0   Iteration 81
Cut 7315551.706 25.95684366%
Imbalance 3.784763283e-05 1.778150543e-06
Integral (min/max) 0.5088257161 0.5088257161
Coefs (min/max) 1.117912721 1.117912721
Depth 0   Iteration 84
Cut 7242890.369 25.69902866%
Imbalance 2.777946262e-05 2.093343335e-06
Integral (min/max) 0.4886389919 0.4886389919
Coefs (min/max) 1.146157102 1.146157102
Depth 0   Iteration 87
Cut 7174505.269 25.45638649%
Imbalance 3.126673007e-05 5.97652347e-06
Integral (min/max) 0.4684064597 0.4684064597
Coefs (min/max) 1.169975901 1.169975901
Depth 0   Iteration 90
Cut 7108014.155 25.22046451%
Imbalance 0.0002047866517 9.059748003e-07
Integral (min/max) 0.4474687537 0.4474687537
Coefs (min/max) 1.074471262 1.074471262
Depth 0   Iteration 93
Cut 7047292.503 25.00501358%
Imbalance 0.0001827748846 6.229520317e-07
Integral (min/max) 0.4272549584 0.4272549584
Coefs (min/max) 1.08785065 1.08785065
Depth 0   Iteration 96
Cut 6990422.162 24.80322777%
Imbalance 0.0001622901092 6.74156141e-07
Integral (min/max) 0.4071843729 0.4071843729
Coefs (min/max) 1.110389973 1.110389973
Depth 0   Iteration 99
Cut 6937191.037 24.61435452%
Imbalance 0.0001568476762 1.782196916e-07
Integral (min/max) 0.3870928112 0.3870928112
Coefs (min/max) 1.106145023 1.106145023
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 6905214.398 24.50089587%
Imbalance 9.084710761e-11 1.030552754e-09
Integral (min/max) 0.3738959465 0.3738959465
Coefs (min/max) 1.117272018 1.117272018
Depth 0   Final
Cut 6905077 24.50040836%
Imbalance 0.0002640300066 0.0001993718469
Integral (min/max) 0 0
Coefs (min/max) 1.117272018 1.117272018


0-th res = 6905077 (-0.0002640300049 0.0002640300049 | -0.0001993718456 0.0001993718456 )
0-th iteration time: 96.10381926
result = 6905077 (-0.0002640300049 0.0002640300049 | -0.0001993718456 0.0001993718456 )
Memory usage: 1.586992 GB
SO/so AlternatingMD (constraints=2, step=0.01, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 96.17589837

AlternatingMD (constraints=2, step=0.001, eps=0.01, depth=1, adaptive=1, fixVertices=1):
Depth 0   Iteration 0
Cut 14091759.09 50.00000033%
Imbalance 5.346162104e-07 7.929545909e-12
Integral (min/max) 0.9949982838 0.9949982838
Coefs (min/max) 1 1
Depth 0   Iteration 3
Cut 14090541.97 49.99568175%
Imbalance 0.0001462851565 8.20732371e-12
Integral (min/max) 0.9945837329 0.9945837329
Coefs (min/max) 21.16077453 21.16077453
Depth 0   Iteration 6
Cut 14049040.12 49.84842603%
Imbalance 3.062657083e-06 3.529808134e-06
Integral (min/max) 0.9927738669 0.9927738669
Coefs (min/max) 1.056289471 1.056289471
Depth 0   Iteration 9
Cut 14028977.8 49.77724142%
Imbalance 4.052279388e-07 4.749354232e-07
Integral (min/max) 0.9922927958 0.9922927958
Coefs (min/max) 1.037064895 1.037064895
Depth 0   Iteration 12
Cut 14005829.82 49.69510841%
Imbalance 2.003310866e-07 5.447334561e-08
Integral (min/max) 0.9917902809 0.9917902809
Coefs (min/max) 1.01492339 1.01492339
Depth 0   Iteration 15
Cut 13979764.05 49.60262255%
Imbalance 6.380622246e-07 3.976598769e-07
Integral (min/max) 0.9912774943 0.9912774943
Coefs (min/max) 1.010898072 1.010898072
Depth 0   Iteration 18
Cut 13951215.65 49.50132785%
Imbalance 1.384012347e-07 1.096423154e-07
Integral (min/max) 0.9907493132 0.9907493132
Coefs (min/max) 1.011130365 1.011130365
Depth 0   Iteration 21
Cut 13920655.07 49.39289364%
Imbalance 1.966269603e-07 9.504837162e-08
Integral (min/max) 0.9902018781 0.9902018781
Coefs (min/max) 1.00847145 1.00847145
Depth 0   Iteration 24
Cut 13888414.95 49.27850012%
Imbalance 1.715631026e-07 5.334214159e-08
Integral (min/max) 0.9896371505 0.9896371505
Coefs (min/max) 1.007593342 1.007593342
Depth 0   Iteration 27
Cut 13854563.85 49.15839057%
Imbalance 2.571411017e-08 2.922921305e-08
Integral (min/max) 0.9890582092 0.9890582092
Coefs (min/max) 1.008914649 1.008914649
Depth 0   Iteration 30
Cut 13819212.6 49.03295818%
Imbalance 2.851491214e-07 5.127068969e-08
Integral (min/max) 0.9884638089 0.9884638089
Coefs (min/max) 1.006304282 1.006304282
Depth 0   Iteration 33
Cut 13782535.29 48.90282077%
Imbalance 3.444730607e-07 8.668557072e-08
Integral (min/max) 0.9878565136 0.9878565136
Coefs (min/max) 1.007135079 1.007135079
Depth 0   Iteration 36
Cut 13744741.37 48.76872138%
Imbalance 7.673147473e-07 3.312131688e-07
Integral (min/max) 0.987233812 0.987233812
Coefs (min/max) 1.007108384 1.007108384
Depth 0   Iteration 39
Cut 13706059.26 48.63147058%
Imbalance 2.407832711e-08 2.880537087e-08
Integral (min/max) 0.9865957875 0.9865957875
Coefs (min/max) 1.005571921 1.005571921
Depth 0   Iteration 42
Cut 13666543.05 48.49126022%
Imbalance 4.541503946e-07 4.292229117e-08
Integral (min/max) 0.9859444067 0.9859444067
Coefs (min/max) 1.007221267 1.007221267
Depth 0   Iteration 45
Cut 13626344 48.34862701%
Imbalance 2.38701199e-07 8.654780259e-08
Integral (min/max) 0.9852776226 0.9852776226
Coefs (min/max) 1.006437734 1.006437734
Depth 0   Iteration 48
Cut 13585682.71 48.20435372%
Imbalance 3.72196562e-07 1.040621942e-07
Integral (min/max) 0.9845962579 0.9845962579
Coefs (min/max) 1.008141654 1.008141654
Depth 0   Iteration 51
Cut 13544591.17 48.05855382%
Imbalance 2.027419606e-07 6.051009471e-08
Integral (min/max) 0.9838986977 0.9838986977
Coefs (min/max) 1.006132291 1.006132291
Depth 0   Iteration 54
Cut 13503127.46 47.91143342%
Imbalance 2.579614522e-08 2.703763435e-09
Integral (min/max) 0.9831874197 0.9831874197
Coefs (min/max) 1.006371578 1.006371578
Depth 0   Iteration 57
Cut 13461275.05 47.76293383%
Imbalance 2.15735235e-07 5.649437251e-09
Integral (min/max) 0.9824623837 0.9824623837
Coefs (min/max) 1.005767575 1.005767575
Depth 0   Iteration 60
Cut 13419200.39 47.61364565%
Imbalance 1.96219345e-07 6.998730229e-08
Integral (min/max) 0.9817233411 0.9817233411
Coefs (min/max) 1.006902993 1.006902993
Depth 0   Iteration 63
Cut 13376885.3 47.46350437%
Imbalance 2.625992677e-07 9.725573169e-08
Integral (min/max) 0.9809697137 0.9809697137
Coefs (min/max) 1.005475089 1.005475089
Depth 0   Iteration 66
Cut 13334383.17 47.31269946%
Imbalance 2.563141159e-07 1.680083306e-08
Integral (min/max) 0.9802031358 0.9802031358
Coefs (min/max) 1.006059807 1.006059807
Depth 0   Iteration 69
Cut 13291719.53 47.1613215%
Imbalance 3.517029632e-07 5.841292883e-08
Integral (min/max) 0.9794228361 0.9794228361
Coefs (min/max) 1.005570803 1.005570803
Depth 0   Iteration 72
Cut 13248998.18 47.00973875%
Imbalance 9.985161518e-07 6.853841261e-07
Integral (min/max) 0.9786293501 0.9786293501
Coefs (min/max) 1.006653262 1.006653262
Depth 0   Iteration 75
Cut 13206304.23 46.85825323%
Imbalance 7.208836794e-07 1.498193459e-07
Integral (min/max) 0.9778217314 0.9778217314
Coefs (min/max) 1.006710409 1.006710409
Depth 0   Iteration 78
Cut 13163597.92 46.70672382%
Imbalance 4.318148803e-07 4.497852946e-08
Integral (min/max) 0.977000845 0.977000845
Coefs (min/max) 1.006535068 1.006535068
Depth 0   Iteration 81
Cut 13120945.3 46.55538496%
Imbalance 2.319786769e-07 3.843709184e-08
Integral (min/max) 0.9761658872 0.9761658872
Coefs (min/max) 1.006400992 1.006400992
Depth 0   Iteration 84
Cut 13078333.56 46.40419113%
Imbalance 4.880464097e-07 1.288798857e-07
Integral (min/max) 0.9753176026 0.9753176026
Coefs (min/max) 1.006705056 1.006705056
Depth 0   Iteration 87
Cut 13035763.47 46.25314508%
Imbalance 7.967849303e-07 1.658791171e-07
Integral (min/max) 0.9744565157 0.9744565157
Coefs (min/max) 1.007073052 1.007073052
Depth 0   Iteration 90
Cut 12993327.69 46.1025756%
Imbalance 4.732154928e-07 4.969096201e-08
Integral (min/max) 0.9735818606 0.9735818606
Coefs (min/max) 1.006401488 1.006401488
Depth 0   Iteration 93
Cut 12950999.25 45.95238694%
Imbalance 5.432272892e-07 5.170814787e-08
Integral (min/max) 0.9726942894 0.9726942894
Coefs (min/max) 1.006246464 1.006246464
Depth 0   Iteration 96
Cut 12908794.56 45.80263742%
Imbalance 5.311865101e-07 3.519622416e-08
Integral (min/max) 0.9717942804 0.9717942804
Coefs (min/max) 1.006838281 1.006838281
Depth 0   Iteration 99
Cut 12866732.08 45.65339244%
Imbalance 8.165174774e-07 4.107736151e-08
Integral (min/max) 0.9708815855 0.9708815855
Coefs (min/max) 1.00675432 1.00675432
Allowed imbalance: 0.01
Depth 0   After fixing imbalance
Cut 12838772.04 45.55418539%
Imbalance 1.843236674e-11 3.875832988e-11
Integral (min/max) 0.9702666129 0.9702666129
Coefs (min/max) 1.006946784 1.006946784
Depth 0   Final
Cut 12851793 45.60038601%
Imbalance 0.0007159940324 0.00105753299
Integral (min/max) 0 0
Coefs (min/max) 1.006946784 1.006946784


0-th res = 12851793 (-0.0007159940307 0.0007159940307 | 0.001057532988 -0.001057532988 )
0-th iteration time: 133.4929957
result = 12851793 (-0.0007159940307 0.0007159940307 | 0.001057532988 -0.001057532988 )
Memory usage: 1.586992 GB
SO/so AlternatingMD (constraints=2, step=0.001, eps=0.01, depth=1, adaptive=1, fixVertices=1) time: 133.5694005

Steps time: 515.770001
Total time: 2351.604871

